Five Blind Men and the Internet: Towards an Understanding of Internet Traffic

The Internet, the world's largest and most pervasive network, lacks a transparent, granular view of its traffic patterns, volumes, and growth trends, hindering the networking community's understanding of its dynamics. This paper leverages publicly available Internet Exchange Point traffic statistics to address this gap, presenting a comprehensive two-year study (2023-2024) from 472 IXPs worldwide, capturing approximately 300 Tbps of peak daily aggregate traffic by late 2024. Our analysis reveals a 49.2% global traffic increase (24.5% annualized), uncovers regionally distinct diurnal patterns and event-driven anomalies, and demonstrates stable utilization rates, reflecting predictable infrastructure scaling. By analyzing biases and confirming high self-similarity, we establish IXP traffic as a robust proxy for overall Internet growth and usage behavior. With transparent, replicable data--covering 87% of the worldwide IXP port capacity--and plans to release our dataset, this study offers a verifiable foundation for long-term Internet traffic monitoring. In particular, our findings shed light on the interplay between network design and function, providing an accessible framework for researchers and operators to explore the Internet's evolving ecosystem.

==> figures/capacity/data.csv <==
day_index,date,scraped_actual,scraped_fitted,all_actual,all_fitted
1,2023-01-01,1130.92758,1114.0884609224242,1250.5537180000001,1225.8210342432874
8,2023-01-08,1134.62227,1119.701830098835,1254.891208,1232.3881239669672
15,2023-01-15,1140.0443659999999,1125.3151992752455,1258.23353,1238.9552136906468
22,2023-01-22,1143.108766,1130.9285684516562,1261.8578400000001,1245.5223034143266
29,2023-01-29,1148.290266,1136.5419376280668,1267.5773880000002,1252.0893931380065
36,2023-02-05,1152.9207920000001,1142.1553068044775,1272.9569139999999,1258.656482861686
43,2023-02-12,1159.647392,1147.7686759808882,1279.77109,1265.223572585366
50,2023-02-19,1166.3924600000003,1153.3820451572988,1287.398834,1271.7906623090457
57,2023-02-26,1169.9812080000002,1158.9954143337095,1291.517232,1278.3577520327256
64,2023-03-05,1174.557112,1164.6087835101202,1298.68132,1284.9248417564052
71,2023-03-12,1177.565112,1170.2221526865308,1302.43062,1291.491931480085
78,2023-03-19,1184.212564,1175.8355218629415,1309.4349040000002,1298.0590212037648
85,2023-03-26,1190.011776,1181.448891039352,1315.010138,1304.6261109274444
92,2023-04-02,1197.868176,1187.0622602157628,1324.08556,1311.1932006511242
99,2023-04-09,1202.415976,1192.6756293921735,1329.215234,1317.760290374804
106,2023-04-16,1209.6488760000002,1198.288998568584,1336.189486,1324.327380098484
113,2023-04-23,1213.045992,1203.9023677449948,1341.02063,1330.8944698221635
120,2023-04-30,1217.330292,1209.5157369214053,1346.0026060000002,1337.4615595458433
127,2023-05-07,1222.4546920000003,1215.129106097816,1352.7687819999999,1344.0286492695232
134,2023-05-14,1226.2884920000001,1220.7424752742268,1357.0822919999998,1350.5957389932028
141,2023-05-21,1231.5525680000003,1226.3558444506373,1362.8144399999999,1357.1628287168826
148,2023-05-28,1235.5072440000001,1231.969213627048,1366.94744,1363.7299184405624
155,2023-06-04,1240.32865,1237.5825828034585,1373.015448,1370.297008164242
162,2023-06-11,1245.3084139999999,1243.1959519798693,1379.196486,1376.8640978879218
169,2023-06-18,1248.8523739999998,1248.80932115628,1383.879872,1383.4311876116017
176,2023-06-25,1253.7690699999998,1254.4226903326905,1389.8879680000005,1389.9982773352815
183,2023-07-02,1255.068284,1260.0360595091013,1392.1171980000001,1396.565367058961
190,2023-07-09,1259.662044,1265.6494286855118,1397.794732,1403.132456782641
197,2023-07-16,1264.41258,1271.2627978619225,1403.6220999999998,1409.6995465063208
204,2023-07-23,1268.3635580000002,1276.8761670383333,1408.684502,1416.2666362300004
211,2023-07-30,1276.955558,1282.4895362147438,1418.0157020000001,1422.8337259536802
218,2023-08-06,1283.8254940000002,1288.1029053911545,1425.575902,1429.40081567736
225,2023-08-13,1289.3064940000002,1293.716274567565,1434.2666780000002,1435.9679054010398
232,2023-08-20,1293.6126940000001,1299.3296437439758,1439.826928,1442.5349951247194
239,2023-08-27,1297.3778940000002,1304.9430129203865,1444.447376,1449.1020848483993
246,2023-09-03,1303.71287,1310.556382096797,1451.603202,1455.669174572079
253,2023-09-10,1310.0235899999998,1316.1697512732078,1458.630922,1462.2362642957587
260,2023-09-17,1310.722744,1321.7831204496183,1459.3684739999999,1468.8033540194385
267,2023-09-24,1319.1247680000001,1327.396489626029,1468.532831,1475.3704437431184
274,2023-10-01,1325.1599,1333.0098588024398,1475.9218150000002,1481.937533466798
281,2023-10-08,1333.2286760000002,1338.6232279788503,1484.801189,1488.5046231904778
288,2023-10-15,1337.296628,1344.236597155261,1489.982141,1495.0717129141576
295,2023-10-22,1341.0487520000001,1349.8499663316718,1494.773765,1501.6388026378372
302,2023-10-29,1345.643202,1355.4633355080823,1499.886365,1508.205892361517
309,2023-11-05,1351.385202,1361.076704684493,1507.142315,1514.7729820851969
316,2023-11-12,1359.311602,1366.6900738609036,1516.101115,1521.3400718088767
323,2023-11-19,1361.1823539999998,1372.3034430373143,1517.425651,1527.9071615325563
330,2023-11-26,1366.572158,1377.916812213725,1523.6699789999998,1534.4742512562361
337,2023-12-03,1375.5584580000002,1383.5301813901356,1534.018955,1541.041340979916
344,2023-12-10,1379.445258,1389.1435505665463,1539.229555,1547.6084307035958
351,2023-12-17,1383.028126,1394.756919742957,1540.791723,1554.1755204272754
358,2023-12-24,1387.746566,1400.3702889193676,1546.4691630000002,1560.7426101509552
365,2023-12-31,1390.0716820000002,1405.9836580957783,1549.646379,1567.309699874635
372,2024-01-07,1394.382082,1411.5970272721888,1554.464179,1573.8767895983146
379,2024-01-14,1399.343982,1417.2103964485996,1561.861839,1580.4438793219945
386,2024-01-21,1407.606514,1422.8237656250103,1570.111011,1587.0109690456743
393,2024-01-28,1415.3710840000003,1428.4371348014208,1578.588557,1593.578058769354
400,2024-02-04,1430.5537339999998,1434.0505039778316,1595.4333070000002,1600.1451484930337
407,2024-02-11,1437.2682940000002,1439.663873154242,1602.7102909999999,1606.7122382167136
414,2024-02-18,1444.3400940000001,1445.2772423306528,1610.1316430000002,1613.2793279403932
421,2024-02-25,1451.198994,1450.8906115070636,1617.8655170000002,1619.846417664073
428,2024-03-03,1456.0238940000002,1456.503980683474,1623.8526290000002,1626.4135073877528
435,2024-03-10,1460.912794,1462.1173498598848,1630.4338070000003,1632.9805971114324
442,2024-03-17,1466.888794,1467.7307190362953,1637.114102,1639.5476868351122
449,2024-03-24,1473.264738,1473.344088212706,1644.5987460000003,1646.114776558792
456,2024-03-31,1481.771238,1478.9574573891168,1653.901674,1652.681866282472
463,2024-04-07,1486.362408,1484.5708265655273,1659.39042,1659.2489560061517
470,2024-04-14,1493.842308,1490.184195741938,1668.5828009999998,1665.8160457298313
477,2024-04-21,1502.7976910000002,1495.7975649183486,1678.9585580000003,1672.3831354535112
484,2024-04-28,1507.953803,1501.4109340947593,1685.645893,1678.950225177191
491,2024-05-05,1514.0255009999998,1507.02430327117,1692.3338169999997,1685.5173149008706
498,2024-05-12,1520.6210930000002,1512.6376724475806,1699.657909,1692.0844046245504
505,2024-05-19,1524.2127930000001,1518.2510416239913,1704.6693329999998,1698.6514943482302
512,2024-05-26,1527.873381,1523.8644108004019,1709.207097,1705.2185840719098
519,2024-06-02,1532.3080810000001,1529.4777799768126,1714.6056970000002,1711.7856737955897
526,2024-06-09,1539.412681,1535.0911491532233,1726.9538170000003,1718.3527635192695
533,2024-06-16,1545.6063250000002,1540.7045183296339,1734.443087,1724.919853242949
540,2024-06-23,1552.3958550000002,1546.3178875060446,1741.045617,1731.486942966629
547,2024-06-30,1551.5269309999999,1551.9312566824551,1741.2865690000003,1738.0540326903088
554,2024-07-07,1555.432023,1557.5446258588659,1746.449311,1744.6211224139884
561,2024-07-14,1560.561831,1563.1579950352766,1752.624645,1751.1882121376682
568,2024-07-21,1569.5001549999997,1568.7713642116871,1763.4218799999999,1757.755301861348
575,2024-07-28,1577.424879,1574.3847333880979,1772.4079040000001,1764.3223915850276
582,2024-08-04,1584.8285449999998,1579.9981025645084,1780.5999840000002,1770.8894813087077
589,2024-08-11,1593.673571,1585.6114717409191,1785.73777,1777.4565710323873
596,2024-08-18,1595.7184209999998,1591.2248409173299,1788.448536,1784.023660756067
603,2024-08-25,1603.453911,1596.8382100937406,1797.874776,1790.590750479747
610,2024-09-01,1609.335625,1602.4515792701511,1805.0300060000002,1797.1578402034265
617,2024-09-08,1613.7544249999999,1608.0649484465616,1810.302406,1803.7249299271064
624,2024-09-15,1624.8813649999997,1613.6783176229724,1822.599196,1810.2920196507862
631,2024-09-22,1631.258715,1619.2916867993831,1829.615374,1816.8591093744658
638,2024-09-29,1637.1249190000003,1624.9050559757939,1837.3893579999997,1823.4261990981456
645,2024-10-06,1646.319693,1630.5184251522044,1846.991508,1829.9932888218254
652,2024-10-13,1648.706971,1636.131794328615,1850.313986,1836.560378545505
659,2024-10-20,1653.474071,1641.7451635050256,1855.821836,1843.1274682691849
666,2024-10-27,1662.8137470000001,1647.3585326814364,1862.205688,1849.6945579928647
673,2024-11-03,1669.063587,1652.9719018578471,1872.73013,1856.2616477165443
680,2024-11-10,1675.6377870000001,1658.5852710342576,1884.321554,1862.8287374402241
687,2024-11-17,1683.429217,1664.1986402106681,1893.3678830000001,1869.395827163904
694,2024-11-24,1691.977817,1669.812009387079,1912.1874570000002,1875.9629168875836
701,2024-12-01,1698.1135690000003,1675.4253785634896,1912.224587,1882.5300066112636
708,2024-12-08,1701.309289,1681.0387477399004,1911.259883,1889.0970963349432
715,2024-12-15,1709.310925,1686.652116916311,1920.8296189999999,1895.6641860586228
722,2024-12-22,1718.510473,1692.2654860927216,1927.234427,1902.2312757823029
729,2024-12-29,1719.2575729999999,1697.8788552691321,1928.2686749999998,1908.7983655059825


==> figures/day_corr/data/africa_correlation.csv <==
x,y
0.010974,0.980329
0.016741,0.977707
0.023655,0.979661
0.030738,0.969977
0.037970,0.970370
0.045781,0.970496
0.055425,0.986697
0.068838,0.994787
0.082929,0.984390
0.103721,0.983028
0.124923,0.988389
0.146302,0.990109
0.197202,0.996579
0.301056,0.996531
0.407035,0.997536
1.000000,1.000000


==> figures/day_corr/data/asia_pacific_correlation.csv <==
x,y
0.010293,0.985206
0.012027,0.992406
0.013777,0.984265
0.015974,0.983284
0.018220,0.978859
0.020754,0.977576
0.025878,0.976922
0.032612,0.988236
0.040930,0.993290
0.050296,0.996092
0.062729,0.986622
0.079219,0.996762
0.100205,0.998749
0.121661,0.999335
0.147295,0.996862
0.173152,0.997697
0.203001,0.994972
0.250445,0.997814
0.317889,0.998673
0.392503,0.997308
0.470118,0.994544
0.557538,0.999531
0.674752,0.998931
0.808081,0.996268
1.000000,1.000000


==> figures/day_corr/data/australia_correlation.csv <==
x,y
0.015308,0.966730
0.022714,0.969050
0.032316,0.994631
0.044107,0.952640
0.058802,0.957050
0.081669,0.978676
0.112037,0.973578
0.143635,0.987402
0.178332,0.982395
0.215020,0.986908
0.262139,0.986396
0.346066,0.994008
0.480470,0.993772
0.628016,0.997305
0.808328,0.999951
1.000000,1.000000


==> figures/day_corr/data/europe_correlation.csv <==
x,y
0.010435,0.970494
0.011435,0.976422
0.012487,0.978683
0.013589,0.978073
0.014730,0.980993
0.016098,0.979553
0.017478,0.980795
0.018933,0.980821
0.020513,0.981497
0.022169,0.982941
0.023873,0.983278
0.025965,0.983215
0.028106,0.978645
0.030410,0.980720
0.033078,0.980462
0.035861,0.980404
0.038876,0.980240
0.041927,0.982156
0.045511,0.977371
0.049233,0.978153
0.053000,0.978400
0.056878,0.981901
0.061474,0.984315
0.066339,0.983905
0.071260,0.984358
0.076226,0.986204
0.081264,0.984835
0.086526,0.984606
0.091863,0.983809
0.098643,0.984422
0.105565,0.983935
0.112674,0.982361
0.119982,0.979873
0.127656,0.982736
0.135431,0.983248
0.143481,0.982964
0.152688,0.981717
0.161980,0.982185
0.171330,0.982360
0.180836,0.982558
0.190903,0.984176
0.203906,0.981715
0.217009,0.981514
0.231695,0.983298
0.250195,0.983579
0.271203,0.982939
0.292340,0.979592
0.313570,0.979189
0.336100,0.978213
0.362853,0.980799
0.392775,0.983350
0.425677,0.983752
0.466404,0.983773
0.508413,0.989962
0.607649,0.996070
0.776369,0.998529
1.000000,1.000000


==> figures/day_corr/data/middle_east_correlation.csv <==
x,y
0.016743,0.983834
0.081225,0.993180
0.172039,0.987597
0.405250,0.995033
0.647167,0.981423
1.000000,1.000000


==> figures/day_corr/data/north_america_correlation.csv <==
x,y
0.010165,0.984057
0.012478,0.988321
0.016334,0.987908
0.020283,0.996071
0.024297,0.998701
0.028917,0.998524
0.034984,0.999273
0.041059,0.986467
0.047729,0.988773
0.054550,0.989212
0.062360,0.994551
0.070632,0.995078
0.078911,0.995095
0.087468,0.996837
0.098285,0.994881
0.109370,0.992720
0.120568,0.995392
0.133025,0.994321
0.146370,0.992520
0.161769,0.991419
0.181639,0.993741
0.202361,0.997163
0.224615,0.995334
0.254171,0.994756
0.293625,0.986258
0.344098,0.993527
0.397212,0.996981
0.480929,0.996755
0.565528,0.996457
0.664230,0.998335
0.768501,0.999324
0.881293,0.999795
1.000000,1.000000


==> figures/day_corr/data/south_america_correlation.csv <==
x,y
0.010091,0.988515
0.011049,0.989787
0.012276,0.992024
0.013720,0.988451
0.015411,0.988528
0.017450,0.989867
0.020073,0.990295
0.024227,0.990736
0.028590,0.987482
0.035612,0.989532
0.042652,0.991945
0.055079,0.990793
0.078657,0.996949
0.157276,0.996982
0.239319,0.992024
0.327585,0.986013
0.578438,0.995755
1.000000,1.000000


==> figures/global_trends/data.csv <==
day_number,day,total_daily_traffic_tb,total_95th_percentile_tb,total_5th_percentile_tb
1,2023-01-01,135.8332,202.2145,68.9964
2,2023-01-02,144.5794,210.7868,71.5063
3,2023-01-03,146.1322,215.6564,73.4119
4,2023-01-04,147.4852,216.3750,73.8139
5,2023-01-05,147.8711,214.9827,74.4250
6,2023-01-06,148.8732,214.8512,75.5143
7,2023-01-07,147.7980,210.4816,76.2971
8,2023-01-08,149.0411,213.8356,73.8247
9,2023-01-09,145.9949,214.2107,72.0915
10,2023-01-10,144.9932,218.7840,71.3336
11,2023-01-11,143.9985,228.7399,71.3538
12,2023-01-12,140.3091,204.9015,71.4037
13,2023-01-13,140.8826,204.7841,72.1025
14,2023-01-14,140.9632,200.3492,72.4971
15,2023-01-15,142.2947,202.9744,70.4707
16,2023-01-16,138.3271,202.9481,69.1428
17,2023-01-17,138.9674,205.3814,69.8382
18,2023-01-18,141.9843,208.2996,72.5549
19,2023-01-19,141.7985,210.2438,71.6545
20,2023-01-20,141.9941,205.3065,72.3047
21,2023-01-21,140.8394,199.4057,71.7057
22,2023-01-22,143.5772,204.1935,71.1325
23,2023-01-23,139.3791,203.6022,69.4173
24,2023-01-24,139.7950,206.4141,70.6077
25,2023-01-25,140.5399,206.6634,71.9899
26,2023-01-26,139.6689,205.6179,70.8062
27,2023-01-27,141.9321,209.2257,72.1201
28,2023-01-28,142.0544,200.7626,72.6016
29,2023-01-29,144.3425,205.5151,71.9069
30,2023-01-30,140.3305,207.2472,70.0876
31,2023-01-31,142.4307,210.9819,72.5502
32,2023-02-01,142.1743,210.1007,72.8476
33,2023-02-02,142.7353,210.3373,72.7822
34,2023-02-03,143.0434,211.7577,72.9609
35,2023-02-04,143.0696,204.7876,72.2792
36,2023-02-05,144.9362,206.7454,71.2956
37,2023-02-06,139.7830,207.4862,69.2735
38,2023-02-07,142.6248,212.0750,71.6573
39,2023-02-08,142.4639,211.6486,72.4027
40,2023-02-09,136.1168,207.1023,64.3613
41,2023-02-10,142.9456,208.2647,72.4488
42,2023-02-11,144.4616,205.9098,71.8336
43,2023-02-12,145.9232,208.6667,71.1428
44,2023-02-13,141.0163,209.7368,70.1296
45,2023-02-14,143.5218,213.3568,72.9308
46,2023-02-15,146.8667,216.7803,74.1330
47,2023-02-16,145.9409,214.0865,75.1562
48,2023-02-17,146.1746,212.8358,74.8485
49,2023-02-18,145.3884,205.6846,74.0460
50,2023-02-19,146.0880,208.0828,72.2628
51,2023-02-20,142.5438,207.9544,71.0406
52,2023-02-21,144.7842,212.9726,72.8182
53,2023-02-22,145.0410,213.4124,73.7648
54,2023-02-23,146.9264,214.5654,73.7716
55,2023-02-24,144.1936,209.6394,72.1561
56,2023-02-25,144.1992,205.9301,72.5446
57,2023-02-26,146.0792,208.2503,70.6676
58,2023-02-27,141.7021,210.7796,71.2846
59,2023-02-28,142.4920,211.1090,72.8706
60,2023-03-01,141.7288,209.7902,72.7917
61,2023-03-02,139.3446,205.2272,69.4894
62,2023-03-03,140.5134,205.7768,70.3769
63,2023-03-04,143.4717,204.9222,72.0639
64,2023-03-05,147.3482,210.1944,71.9202
65,2023-03-06,139.9410,208.4745,69.6652
66,2023-03-07,142.2163,212.3134,71.8767
67,2023-03-08,143.6446,215.3658,73.8370
68,2023-03-09,141.6476,210.6684,71.7906
69,2023-03-10,146.6062,213.8202,73.7468
70,2023-03-11,148.1020,211.5331,74.0011
71,2023-03-12,148.7731,214.6690,72.5372
72,2023-03-13,141.5034,213.3587,70.7018
73,2023-03-14,142.4337,215.3487,71.8091
74,2023-03-15,146.9313,217.9104,75.8841
75,2023-03-16,144.5836,216.2791,74.1616
76,2023-03-17,144.8848,212.1135,74.4811
77,2023-03-18,145.8622,209.0496,74.3450
78,2023-03-19,147.8380,214.8019,72.9264
79,2023-03-20,141.1198,211.9137,70.2750
80,2023-03-21,141.6751,211.1799,70.9761
81,2023-03-22,143.0330,211.4801,74.0116
82,2023-03-23,144.8449,213.7969,76.0170
83,2023-03-24,145.7621,212.5742,76.0731
84,2023-03-25,145.7859,207.6251,76.3491
85,2023-03-26,147.5052,210.9386,73.7045
86,2023-03-27,142.8099,214.1151,71.7026
87,2023-03-28,144.5732,216.7548,73.9517
88,2023-03-29,147.0684,220.3917,77.3129
89,2023-03-30,145.9263,216.7576,75.8863
90,2023-03-31,146.4135,213.2326,76.7549
91,2023-04-01,147.5692,210.3229,76.2062
92,2023-04-02,148.9840,213.2471,73.9219
93,2023-04-03,142.4049,213.5661,73.8004
94,2023-04-04,141.9886,214.3576,73.4152
95,2023-04-05,143.0062,214.0309,74.4681
96,2023-04-06,144.9831,212.5087,75.2122
97,2023-04-07,148.8948,211.3834,77.2414
98,2023-04-08,145.9232,207.5967,75.5943
99,2023-04-09,144.7108,207.3038,73.1757
100,2023-04-10,141.1225,212.6529,72.3022
101,2023-04-11,146.3512,217.9140,75.3835
102,2023-04-12,150.8329,222.9596,78.0705
103,2023-04-13,147.0827,216.6211,77.9718
104,2023-04-14,147.1544,214.9715,76.9451
105,2023-04-15,147.8813,209.3245,76.8461
106,2023-04-16,147.9027,210.5124,73.7203
107,2023-04-17,143.2888,215.8878,72.1198
108,2023-04-18,143.7657,214.4542,74.1462
109,2023-04-19,144.4485,214.8066,75.5448
110,2023-04-20,143.8471,213.4823,75.1048
111,2023-04-21,145.4243,209.5922,74.9606
112,2023-04-22,143.3649,205.0975,73.6987
113,2023-04-23,147.3747,211.8680,72.3098
114,2023-04-24,141.9551,211.8908,70.9413
115,2023-04-25,144.0035,216.2727,74.0433
116,2023-04-26,146.3941,218.2528,75.4431
117,2023-04-27,144.7732,215.6747,73.8612
118,2023-04-28,145.6192,212.4046,74.5620
119,2023-04-29,146.7119,208.0794,75.3317
120,2023-04-30,148.1040,210.1017,73.8568
121,2023-05-01,146.3131,214.0236,72.7190
122,2023-05-02,145.8264,218.0557,74.2147
123,2023-05-03,144.8132,217.1379,73.5432
124,2023-05-04,142.8674,215.9959,72.5230
125,2023-05-05,144.2599,210.5303,73.5184
126,2023-05-06,144.8869,206.1348,73.3993
127,2023-05-07,147.8071,212.7119,72.4515
128,2023-05-08,142.5054,212.2316,70.6332
129,2023-05-09,144.9958,220.4757,73.3988
130,2023-05-10,147.6362,219.4138,75.5650
131,2023-05-11,144.6347,215.4461,73.4228
132,2023-05-12,145.3044,213.2292,73.8399
133,2023-05-13,146.6368,209.0712,74.5273
134,2023-05-14,146.2868,211.9552,71.5663
135,2023-05-15,143.3454,216.4325,69.7009
136,2023-05-16,145.4569,225.0834,72.2603
137,2023-05-17,148.0411,222.8362,73.7697
138,2023-05-18,144.6914,215.9402,73.1679
139,2023-05-19,145.5231,212.4051,74.1832
140,2023-05-20,145.6327,207.8284,74.1936
141,2023-05-21,147.6038,212.6580,72.3672
142,2023-05-22,143.8993,214.2012,71.2681
143,2023-05-23,144.3617,216.2356,72.2588
144,2023-05-24,146.3077,217.5540,73.7556
145,2023-05-25,145.6316,216.6457,72.7937
146,2023-05-26,144.7054,210.1889,73.7853
147,2023-05-27,144.3453,205.2752,73.0981
148,2023-05-28,146.4793,212.0038,71.0558
149,2023-05-29,139.6058,207.9103,69.6010
150,2023-05-30,142.8033,215.2988,71.1302
151,2023-05-31,145.7931,219.4526,74.9420
152,2023-06-01,144.7040,213.2462,74.7885
153,2023-06-02,145.3345,212.6041,75.1711
154,2023-06-03,144.1185,205.8322,74.2887
155,2023-06-04,146.4094,210.7391,72.4298
156,2023-06-05,143.7515,213.1328,71.1956
157,2023-06-06,143.9223,215.5445,72.8415
158,2023-06-07,145.7799,219.3605,74.3251
159,2023-06-08,149.1794,218.0496,76.0289
160,2023-06-09,151.2593,215.7436,77.0122
161,2023-06-10,146.0986,208.4032,76.0368
162,2023-06-11,147.6347,211.7266,72.9126
163,2023-06-12,145.2312,214.4698,71.7817
164,2023-06-13,145.4881,216.1432,74.0064
165,2023-06-14,149.2078,217.2869,76.7207
166,2023-06-15,147.1096,215.4370,76.3275
167,2023-06-16,145.8655,209.7790,76.0527
168,2023-06-17,144.0299,203.0750,74.9206
169,2023-06-18,145.9955,210.0417,72.2232
170,2023-06-19,144.1258,211.3030,72.2086
171,2023-06-20,147.7812,217.2179,75.4584
172,2023-06-21,148.0737,216.8242,76.4164
173,2023-06-22,148.7453,215.8906,75.7230
174,2023-06-23,147.7936,212.9904,75.9922
175,2023-06-24,145.3894,203.4574,74.6573
176,2023-06-25,148.6883,212.6326,73.5743
177,2023-06-26,148.7350,215.9037,73.7538
178,2023-06-27,150.4016,220.2624,75.9524
179,2023-06-28,149.4473,218.2669,77.3007
180,2023-06-29,151.6132,220.9541,78.2705
181,2023-06-30,152.2284,217.2384,78.5029
182,2023-07-01,150.9414,211.6019,77.0923
183,2023-07-02,152.3969,216.9209,75.0269
184,2023-07-03,150.9740,219.2694,74.4029
185,2023-07-04,150.8375,220.4786,75.2724
186,2023-07-05,153.0057,223.0271,77.3410
187,2023-07-06,152.5597,221.4068,78.0261
188,2023-07-07,151.7909,215.9643,78.6337
189,2023-07-08,148.9971,209.0604,76.5107
190,2023-07-09,151.6187,215.7900,74.9727
191,2023-07-10,150.9552,220.2900,74.2125
192,2023-07-11,153.8235,226.4902,77.4792
193,2023-07-12,156.4882,225.5781,77.6974
194,2023-07-13,152.8079,221.5963,78.0010
195,2023-07-14,151.8272,218.0416,78.7534
196,2023-07-15,148.8768,210.4918,76.8854
197,2023-07-16,151.3657,215.2414,75.7179
198,2023-07-17,151.7514,220.6255,74.8653
199,2023-07-18,152.3061,222.3684,77.8698
200,2023-07-19,153.7818,223.5900,79.5735
201,2023-07-20,153.6101,222.0634,79.5479
202,2023-07-21,152.3952,217.5503,79.6959
203,2023-07-22,151.3252,212.9133,77.7885
204,2023-07-23,152.6170,216.0040,76.0296
205,2023-07-24,152.1372,221.4795,76.0506
206,2023-07-25,152.6277,223.8894,78.2620
207,2023-07-26,155.3939,226.1928,80.9328
208,2023-07-27,154.3351,225.0694,79.0585
209,2023-07-28,154.2887,221.1054,78.8984
210,2023-07-29,153.5297,215.2219,79.7864
211,2023-07-30,155.9833,222.0380,77.6827
212,2023-07-31,152.5487,221.5450,77.3459
213,2023-08-01,152.0533,224.2953,77.4290
214,2023-08-02,156.5198,228.5701,78.8896
215,2023-08-03,157.1894,229.5962,81.7008
216,2023-08-04,154.3255,224.2624,79.8162
217,2023-08-05,152.5755,214.4966,78.4687
218,2023-08-06,154.7809,220.2068,76.3914
219,2023-08-07,153.7375,227.9239,76.0507
220,2023-08-08,156.9854,231.5927,80.3143
221,2023-08-09,158.0397,231.6668,81.1430
222,2023-08-10,155.6810,228.3642,80.0284
223,2023-08-11,154.9679,223.5191,79.9747
224,2023-08-12,154.4120,219.3749,79.1169
225,2023-08-13,154.4349,220.6935,76.9756
226,2023-08-14,155.7944,226.6312,77.1521
227,2023-08-15,155.8725,232.2475,79.3855
228,2023-08-16,158.1487,233.1747,80.9070
229,2023-08-17,155.0541,227.3169,80.0185
230,2023-08-18,154.6659,222.5677,80.0582
231,2023-08-19,154.1927,217.3483,79.4328
232,2023-08-20,157.0079,222.2443,77.9060
233,2023-08-21,153.6700,226.6457,76.3325
234,2023-08-22,153.7735,227.2554,77.4601
235,2023-08-23,155.2979,226.0592,79.5061
236,2023-08-24,155.0417,230.6394,78.0301
237,2023-08-25,157.6858,227.6043,80.7611
238,2023-08-26,156.5159,221.3180,80.2617
239,2023-08-27,159.6105,228.3139,77.8106
240,2023-08-28,155.8730,236.4768,76.8178
241,2023-08-29,156.8083,235.1904,78.8655
242,2023-08-30,161.8062,239.0386,82.0618
243,2023-08-31,160.9677,239.3451,82.5687
244,2023-09-01,161.3935,242.1076,81.9777
245,2023-09-02,159.4949,225.9462,80.0959
246,2023-09-03,161.4217,232.5857,77.2884
247,2023-09-04,152.0851,228.3902,57.4405
248,2023-09-05,152.9556,232.1792,76.4122
249,2023-09-06,157.0331,233.9638,79.8159
250,2023-09-07,159.3130,236.6123,81.9499
251,2023-09-08,161.2171,240.5148,82.0084
252,2023-09-09,158.0010,225.8150,80.7891
253,2023-09-10,159.7392,228.5372,78.7392
254,2023-09-11,155.2441,231.7367,75.9275
255,2023-09-12,157.8449,240.3514,79.7578
256,2023-09-13,161.8920,240.9117,83.2523
257,2023-09-14,158.6699,236.4034,79.0619
258,2023-09-15,158.9421,240.4481,79.0358
259,2023-09-16,159.6938,229.9389,80.3294
260,2023-09-17,162.5233,232.8867,79.7689
261,2023-09-18,159.2274,240.8512,76.9638
262,2023-09-19,162.9465,247.1730,80.8003
263,2023-09-20,162.7493,245.3689,82.0362
264,2023-09-21,162.0909,243.7232,81.3273
265,2023-09-22,165.3196,248.8178,83.4163
266,2023-09-23,164.8910,235.7536,83.6094
267,2023-09-24,165.8003,236.7201,81.0818
268,2023-09-25,158.9617,242.8184,77.6087
269,2023-09-26,161.2802,243.4447,81.1264
270,2023-09-27,166.2151,246.8253,86.1173
271,2023-09-28,166.1849,248.8747,84.4740
272,2023-09-29,165.0105,252.2128,84.1152
273,2023-09-30,163.8112,233.7092,82.1255
274,2023-10-01,164.7761,236.5724,80.0062
275,2023-10-02,159.0004,239.4165,77.8239
276,2023-10-03,160.6706,242.3124,79.2820
277,2023-10-04,161.2932,243.1841,78.7334
278,2023-10-05,163.7890,247.9212,81.9992
279,2023-10-06,164.9342,247.4283,82.8989
280,2023-10-07,165.1456,236.8102,82.1670
281,2023-10-08,168.4184,243.9589,80.4151
282,2023-10-09,164.2251,246.5718,78.7677
283,2023-10-10,167.1334,251.0880,82.4715
284,2023-10-11,164.6480,245.9075,82.8408
285,2023-10-12,166.8602,244.9649,82.3414
286,2023-10-13,167.9030,243.2908,84.3504
287,2023-10-14,166.8264,239.1802,83.4543
288,2023-10-15,167.0930,239.6729,80.8100
289,2023-10-16,162.3317,244.6368,76.7584
290,2023-10-17,163.2890,248.0839,80.3205
291,2023-10-18,163.5848,245.4510,82.3793
292,2023-10-19,162.5799,242.7184,80.0091
293,2023-10-20,165.7927,247.7439,82.0235
294,2023-10-21,165.7996,237.4746,81.5077
295,2023-10-22,166.7534,242.2869,79.6964
296,2023-10-23,160.3790,244.3010,76.5950
297,2023-10-24,161.6116,245.3336,78.7633
298,2023-10-25,162.1928,244.6596,81.2953
299,2023-10-26,165.1450,248.7555,81.3424
300,2023-10-27,168.5643,250.9910,84.9141
301,2023-10-28,167.6165,239.1471,81.8601
302,2023-10-29,169.2895,246.8900,80.8915
303,2023-10-30,164.1159,249.0218,79.1685
304,2023-10-31,166.1222,247.5729,82.8289
305,2023-11-01,167.2138,248.0410,83.4599
306,2023-11-02,172.6010,254.9752,85.7935
307,2023-11-03,177.5023,266.2633,88.4013
308,2023-11-04,169.5560,242.7176,84.2944
309,2023-11-05,169.3066,248.0601,82.2127
310,2023-11-06,164.0494,251.0621,80.3002
311,2023-11-07,166.2505,251.7356,82.7815
312,2023-11-08,171.0143,258.6064,86.0547
313,2023-11-09,172.0816,256.1112,88.5055
314,2023-11-10,169.1736,250.8794,86.6268
315,2023-11-11,169.1297,239.4869,84.7179
316,2023-11-12,169.7641,244.8896,82.6468
317,2023-11-13,162.6508,246.5519,78.5658
318,2023-11-14,164.0835,246.1689,81.3946
319,2023-11-15,170.7439,249.4970,86.0554
320,2023-11-16,171.0681,252.3003,86.7648
321,2023-11-17,173.4963,257.5810,87.4517
322,2023-11-18,171.3382,244.8943,86.6754
323,2023-11-19,170.8986,243.7405,83.7119
324,2023-11-20,165.6867,247.7165,81.4473
325,2023-11-21,165.7868,245.8671,81.0719
326,2023-11-22,164.4812,247.2555,81.2848
327,2023-11-23,166.1607,254.0309,79.7862
328,2023-11-24,163.9423,246.2352,81.4826
329,2023-11-25,164.9414,235.5781,81.5750
330,2023-11-26,168.1707,242.9013,82.5340
331,2023-11-27,162.9284,247.0531,78.7005
332,2023-11-28,164.0229,246.6715,81.1482
333,2023-11-29,162.1040,242.7670,80.8235
334,2023-11-30,165.1646,252.1965,81.1815
335,2023-12-01,167.2152,249.7400,84.8968
336,2023-12-02,167.6428,237.7438,84.9296
337,2023-12-03,178.7487,255.0830,86.6171
338,2023-12-04,167.2978,248.3161,83.4892
339,2023-12-05,171.5100,257.7839,86.6556
340,2023-12-06,173.9996,256.4529,90.3125
341,2023-12-07,177.5653,269.6257,91.0971
342,2023-12-08,176.4000,264.9743,90.7222
343,2023-12-09,172.4841,243.4506,88.5830
344,2023-12-10,172.9808,246.0162,85.4106
345,2023-12-11,169.7008,251.6893,84.6643
346,2023-12-12,175.0499,257.9446,89.5462
347,2023-12-13,175.3035,256.2792,90.3819
348,2023-12-14,175.8025,254.1893,90.4736
349,2023-12-15,174.5841,253.1008,91.6887
350,2023-12-16,172.0979,242.3416,88.7395
351,2023-12-17,172.9374,248.0321,85.9772
352,2023-12-18,169.5523,247.7742,84.0372
353,2023-12-19,172.5021,252.8680,87.2675
354,2023-12-20,172.4862,252.7326,87.5300
355,2023-12-21,170.4168,248.0002,87.8655
356,2023-12-22,168.5938,242.2466,87.7616
357,2023-12-23,167.5278,236.8278,86.2006
358,2023-12-24,163.9991,228.0755,82.4968
359,2023-12-25,163.9069,233.3559,83.9560
360,2023-12-26,171.0890,246.5702,86.6747
361,2023-12-27,171.1964,256.5502,86.8148
362,2023-12-28,169.8119,246.2305,86.2014
363,2023-12-29,169.7056,243.9691,86.8005
364,2023-12-30,167.9808,238.3990,85.8771
365,2023-12-31,164.2478,224.6713,83.7117
366,2024-01-01,163.5330,237.6018,83.2055
367,2024-01-02,172.0779,251.6401,84.9359
368,2024-01-03,173.3469,254.1086,87.1194
369,2024-01-04,173.3925,251.9571,86.6653
370,2024-01-05,171.5342,250.7508,86.5702
371,2024-01-06,171.7256,249.1476,86.7661
372,2024-01-07,173.6579,250.3068,85.6907
373,2024-01-08,170.3205,250.0960,84.2405
374,2024-01-09,174.8582,259.8056,88.7614
375,2024-01-10,177.8575,262.3846,88.6755
376,2024-01-11,174.5299,257.3610,85.9264
377,2024-01-12,175.2612,258.1192,88.0636
378,2024-01-13,176.0859,253.2948,89.3984
379,2024-01-14,179.4793,260.1830,87.4554
380,2024-01-15,173.5599,256.3170,85.4969
381,2024-01-16,175.1393,260.9111,87.5813
382,2024-01-17,180.7226,264.8736,89.3880
383,2024-01-18,176.6592,260.0860,89.1274
384,2024-01-19,172.3201,255.6177,86.7978
385,2024-01-20,176.2323,251.9462,88.3690
386,2024-01-21,176.7120,251.7308,86.1499
387,2024-01-22,172.9053,257.2415,84.3398
388,2024-01-23,181.7867,266.1544,88.2760
389,2024-01-24,178.0321,265.2412,90.8436
390,2024-01-25,176.4306,259.9759,87.2589
391,2024-01-26,174.8678,255.8646,87.3142
392,2024-01-27,174.2086,249.8494,87.4224
393,2024-01-28,175.9342,251.4849,86.0992
394,2024-01-29,172.6709,256.0921,84.1942
395,2024-01-30,174.5636,260.6729,87.0762
396,2024-01-31,177.1720,260.8921,90.0234
397,2024-02-01,175.0657,257.0418,89.4023
398,2024-02-02,175.4806,256.2468,89.2093
399,2024-02-03,174.9960,250.7522,87.8969
400,2024-02-04,178.1570,257.1067,87.2122
401,2024-02-05,172.4590,254.8082,84.3522
402,2024-02-06,174.1830,256.3482,87.0769
403,2024-02-07,182.2476,264.7885,93.1245
404,2024-02-08,177.3034,261.5096,91.3469
405,2024-02-09,176.5049,258.0782,88.3111
406,2024-02-10,175.0161,251.7286,87.1375
407,2024-02-11,175.9480,250.8539,85.1879
408,2024-02-12,172.5437,252.1783,84.9941
409,2024-02-13,176.7672,258.5787,88.1902
410,2024-02-14,178.6814,259.4431,90.3613
411,2024-02-15,176.0768,259.8837,87.3532
412,2024-02-16,175.8989,257.8733,88.2152
413,2024-02-17,177.9737,255.0279,88.6200
414,2024-02-18,179.6442,260.5282,86.4650
415,2024-02-19,175.2186,260.3134,85.6576
416,2024-02-20,175.5816,263.0464,85.8148
417,2024-02-21,176.1695,262.9651,87.3816
418,2024-02-22,178.4844,263.3568,88.8235
419,2024-02-23,178.4670,261.6934,89.8939
420,2024-02-24,177.7610,254.2362,89.0130
421,2024-02-25,181.5546,258.6600,87.7156
422,2024-02-26,173.2818,259.1319,85.0181
423,2024-02-27,174.0166,258.7830,87.8174
424,2024-02-28,175.3643,259.5402,89.7376
425,2024-02-29,174.1245,258.9843,88.7710
426,2024-03-01,176.6010,259.7435,91.1779
427,2024-03-02,179.3973,255.8896,89.8227
428,2024-03-03,178.8699,256.1266,86.8487
429,2024-03-04,172.8521,261.9317,85.2149
430,2024-03-05,175.3686,262.0194,89.2089
431,2024-03-06,177.8495,270.8311,89.9386
432,2024-03-07,174.5960,265.2827,66.9879
433,2024-03-08,185.5505,268.1360,91.6498
434,2024-03-09,182.6464,260.0906,92.2684
435,2024-03-10,184.2641,264.6408,89.2713
436,2024-03-11,175.1548,264.8403,88.3585
437,2024-03-12,178.0113,267.1980,70.5795
438,2024-03-13,180.9238,268.1815,94.6746
439,2024-03-14,180.6158,267.3460,95.0715
440,2024-03-15,178.4659,260.5154,94.2565
441,2024-03-16,178.6287,254.0330,93.3564
442,2024-03-17,183.0848,263.5257,90.4898
443,2024-03-18,176.1096,264.5425,89.3194
444,2024-03-19,180.6657,267.0036,93.3941
445,2024-03-20,179.0165,265.4414,93.7442
446,2024-03-21,180.4243,268.2236,94.6843
447,2024-03-22,180.5878,261.4700,94.2087
448,2024-03-23,180.9591,256.0353,93.6535
449,2024-03-24,182.6381,258.3380,91.7996
450,2024-03-25,176.2401,263.9144,90.2326
451,2024-03-26,184.7931,277.3185,72.9223
452,2024-03-27,180.7655,274.4339,96.7014
453,2024-03-28,182.6207,264.1798,96.5960
454,2024-03-29,182.8211,259.2348,96.4026
455,2024-03-30,177.2563,253.3883,93.4973
456,2024-03-31,176.7034,255.4725,90.8171
457,2024-04-01,175.2363,260.5309,90.8290
458,2024-04-02,180.5670,268.8952,94.5660
459,2024-04-03,182.2379,270.0572,96.3360
460,2024-04-04,180.2355,275.4185,75.7257
461,2024-04-05,180.0993,269.2147,97.8292
462,2024-04-06,177.9519,250.2103,96.3795
463,2024-04-07,181.8308,258.5654,93.9945
464,2024-04-08,176.3066,261.9085,91.5138
465,2024-04-09,183.6963,274.2661,95.6480
466,2024-04-10,179.4255,268.3746,73.6195
467,2024-04-11,177.1698,263.2100,91.6354
468,2024-04-12,177.3522,258.9738,93.8547
469,2024-04-13,177.3081,251.3775,91.1817
470,2024-04-14,181.2630,263.6722,88.6886
471,2024-04-15,178.0010,268.7001,85.7930
472,2024-04-16,179.2366,271.9333,68.6403
473,2024-04-17,180.2719,270.4583,71.1609
474,2024-04-18,179.3213,266.4833,90.8341
475,2024-04-19,178.6513,263.0209,89.6845
476,2024-04-20,179.4273,257.6885,89.0493
477,2024-04-21,183.9974,267.7078,86.4134
478,2024-04-22,175.6790,267.3348,83.5785
479,2024-04-23,179.6467,269.2639,89.1052
480,2024-04-24,182.2798,282.7160,91.6622
481,2024-04-25,179.7778,271.2700,92.3438
482,2024-04-26,178.0339,262.4677,90.3196
483,2024-04-27,177.8082,254.3554,89.8296
484,2024-04-28,179.5225,257.6124,86.7316
485,2024-04-29,175.6967,263.8286,85.2009
486,2024-04-30,177.1527,269.6745,89.9775
487,2024-05-01,182.0655,270.0505,91.8860
488,2024-05-02,176.2835,266.7150,88.6486
489,2024-05-03,177.1187,265.0576,88.8318
490,2024-05-04,176.4099,254.7171,88.0508
491,2024-05-05,178.3167,260.7317,86.6658
492,2024-05-06,175.7325,267.0163,84.3623
493,2024-05-07,179.0238,270.6581,87.2866
494,2024-05-08,178.5107,269.8435,88.9231
495,2024-05-09,175.9025,261.0894,88.2859
496,2024-05-10,175.2596,260.0392,88.9835
497,2024-05-11,175.2549,252.8897,88.2264
498,2024-05-12,175.7447,252.4741,85.5637
499,2024-05-13,175.3012,264.7810,84.2561
500,2024-05-14,177.7638,272.6216,66.9452
501,2024-05-15,183.0965,275.0091,91.1321
502,2024-05-16,178.0116,266.4171,87.9126
503,2024-05-17,177.7738,260.4304,89.1729
504,2024-05-18,176.1442,252.9567,88.3990
505,2024-05-19,179.3582,258.7258,85.7894
506,2024-05-20,173.5891,258.6286,85.0312
507,2024-05-21,179.6295,266.2455,87.8444
508,2024-05-22,181.3477,270.7057,90.2789
509,2024-05-23,179.4483,267.7395,90.2927
510,2024-05-24,188.6934,269.2246,96.3725
511,2024-05-25,181.6388,258.8681,92.3080
512,2024-05-26,182.6587,264.3692,86.3924
513,2024-05-27,173.6036,263.3696,64.6326
514,2024-05-28,175.8791,265.8064,87.1845
515,2024-05-29,179.1090,270.3892,89.8170
516,2024-05-30,182.6580,270.8476,92.7786
517,2024-05-31,180.7903,265.1861,92.5628
518,2024-06-01,177.7327,253.6668,91.9467
519,2024-06-02,180.0001,260.6826,87.9039
520,2024-06-03,177.1875,265.5491,86.2638
521,2024-06-04,177.8726,265.7270,89.0851
522,2024-06-05,177.4402,261.8100,91.4661
523,2024-06-06,175.8782,257.1980,89.5611
524,2024-06-07,175.3302,254.8633,89.5928
525,2024-06-08,175.5585,248.4976,90.0076
526,2024-06-09,179.6477,258.6810,89.8237
527,2024-06-10,177.7443,266.3984,88.5383
528,2024-06-11,183.3289,271.4693,93.3266
529,2024-06-12,186.0772,271.1352,95.2298
530,2024-06-13,190.4672,276.3241,97.1031
531,2024-06-14,185.3031,270.2902,96.6017
532,2024-06-15,179.8192,254.6791,93.8905
533,2024-06-16,181.7993,259.6151,90.5672
534,2024-06-17,181.2373,265.6233,89.8024
535,2024-06-18,181.9082,270.4522,71.5478
536,2024-06-19,183.9709,269.7436,94.2493
537,2024-06-20,185.1398,273.9227,95.8298
538,2024-06-21,183.5879,264.0814,94.3912
539,2024-06-22,185.0077,257.7773,97.7380
540,2024-06-23,181.1673,258.5606,90.7475
541,2024-06-24,179.8196,262.6738,90.4630
542,2024-06-25,180.6147,264.3584,92.0989
543,2024-06-26,185.8924,269.9320,97.4887
544,2024-06-27,184.0942,266.4325,95.9781
545,2024-06-28,182.4788,260.0691,93.8029
546,2024-06-29,179.5761,251.4475,92.4150
547,2024-06-30,183.9047,262.9601,90.3797
548,2024-07-01,183.2497,269.1783,89.9584
549,2024-07-02,186.6436,274.2218,94.2032
550,2024-07-03,185.5429,272.2228,94.9394
551,2024-07-04,184.0631,264.5463,94.3352
552,2024-07-05,184.7984,270.5868,95.9170
553,2024-07-06,182.6277,259.8832,94.2461
554,2024-07-07,183.3412,263.8253,90.0677
555,2024-07-08,181.1893,263.0027,89.5349
556,2024-07-09,186.6846,273.8633,96.3529
557,2024-07-10,188.3682,272.8441,99.2027
558,2024-07-11,182.8569,263.1719,93.9539
559,2024-07-12,181.3281,259.0161,92.8350
560,2024-07-13,177.9298,247.3181,92.6956
561,2024-07-14,181.2617,259.9458,91.8269
562,2024-07-15,182.1504,265.4166,91.8384
563,2024-07-16,183.9728,266.3606,94.1540
564,2024-07-17,183.5483,266.6929,94.5343
565,2024-07-18,182.0350,262.5650,93.3651
566,2024-07-19,179.3405,255.4608,94.2226
567,2024-07-20,175.9766,247.0775,90.8562
568,2024-07-21,180.3351,260.2146,89.0251
569,2024-07-22,179.1394,262.4522,90.1075
570,2024-07-23,187.6797,271.0354,95.6403
571,2024-07-24,187.6104,271.6545,98.8163
572,2024-07-25,187.0830,272.3853,97.9007
573,2024-07-26,184.5366,269.7298,95.3745
574,2024-07-27,181.3859,253.6647,93.9399
575,2024-07-28,186.1528,263.5245,92.9117
576,2024-07-29,185.5666,270.5165,92.8498
577,2024-07-30,186.8175,271.1271,95.9083
578,2024-07-31,185.1385,269.1785,97.4345
579,2024-08-01,184.8114,272.0284,96.6270
580,2024-08-02,181.9014,261.4141,95.0439
581,2024-08-03,171.0075,246.4879,81.2846
582,2024-08-04,171.2871,256.8408,77.5113
583,2024-08-05,181.2490,265.6172,91.8864
584,2024-08-06,186.6977,270.3654,97.3584
585,2024-08-07,188.6870,288.9952,98.0522
586,2024-08-08,184.6491,271.6178,95.6353
587,2024-08-09,184.6836,264.5768,96.8556
588,2024-08-10,182.3754,255.5699,95.8369
589,2024-08-11,182.0563,262.0839,92.7832
590,2024-08-12,180.2335,263.1144,91.5415
591,2024-08-13,183.7091,269.4070,95.3911
592,2024-08-14,188.3073,274.4843,99.3877
593,2024-08-15,186.5479,267.7534,96.8492
594,2024-08-16,195.0263,273.9088,101.4834
595,2024-08-17,185.5373,264.0510,96.6724
596,2024-08-18,188.5890,272.0441,94.4967
597,2024-08-19,185.6693,274.0459,93.3642
598,2024-08-20,185.7127,270.7317,94.6572
599,2024-08-21,189.3739,279.2989,98.1131
600,2024-08-22,190.2992,281.3009,99.8460
601,2024-08-23,186.4637,272.1069,96.0502
602,2024-08-24,186.3422,265.2127,97.1606
603,2024-08-25,188.8036,271.2796,93.3280
604,2024-08-26,184.4996,277.6034,92.3025
605,2024-08-27,184.9918,274.3442,94.2661
606,2024-08-28,187.6614,278.6330,98.0488
607,2024-08-29,189.0054,281.6489,99.2421
608,2024-08-30,188.5545,272.9893,99.4480
609,2024-08-31,186.5011,262.4905,97.3922
610,2024-09-01,189.0553,269.5274,94.3618
611,2024-09-02,182.3632,265.8232,91.7186
612,2024-09-03,182.8436,270.5430,93.4249
613,2024-09-04,186.2634,273.2503,97.0928
614,2024-09-05,185.5860,274.9474,97.0864
615,2024-09-06,187.3299,275.1176,99.4912
616,2024-09-07,184.7676,260.5075,96.4743
617,2024-09-08,186.0097,265.2029,93.1866
618,2024-09-09,183.8748,276.3781,90.7763
619,2024-09-10,186.4913,278.7422,95.0633
620,2024-09-11,187.7389,275.8440,97.1170
621,2024-09-12,183.5919,273.4790,92.0072
622,2024-09-13,179.0632,263.6314,86.0955
623,2024-09-14,178.8846,260.0317,86.4007
624,2024-09-15,182.0681,266.9264,86.0231
625,2024-09-16,190.4883,288.7577,95.2837
626,2024-09-17,195.6434,291.4102,99.6603
627,2024-09-18,196.4104,289.6355,103.3524
628,2024-09-19,194.1642,283.6935,101.4824
629,2024-09-20,194.6561,281.2888,102.4918
630,2024-09-21,194.9518,280.0325,102.8967
631,2024-09-22,195.8464,285.3131,100.0612
632,2024-09-23,181.3572,281.5890,83.9372
633,2024-09-24,180.8455,270.7403,85.8787
634,2024-09-25,181.2606,270.0546,87.5815
635,2024-09-26,182.7392,272.1119,87.1269
636,2024-09-27,192.1843,278.8772,100.0837
637,2024-09-28,190.0279,272.4343,99.1480
638,2024-09-29,192.7065,279.5418,99.0270
639,2024-09-30,188.6019,279.2200,94.9645
640,2024-10-01,192.4185,284.8514,98.3665
641,2024-10-02,191.2811,280.6111,98.6830
642,2024-10-03,189.0233,277.6672,96.6922
643,2024-10-04,188.9798,274.3400,97.1374
644,2024-10-05,189.0599,273.4179,96.2441
645,2024-10-06,190.9606,280.2833,94.9365
646,2024-10-07,185.1555,277.3596,92.1962
647,2024-10-08,189.7524,282.0012,96.9329
648,2024-10-09,191.1577,285.4293,96.9735
649,2024-10-10,190.5295,286.2380,97.7495
650,2024-10-11,188.2706,275.6954,96.2013
651,2024-10-12,190.4502,266.5688,99.4844
652,2024-10-13,189.9797,275.1563,95.9649
653,2024-10-14,188.8644,280.5334,92.9490
654,2024-10-15,189.7559,285.6122,95.9151
655,2024-10-16,186.5292,281.0122,95.7518
656,2024-10-17,187.9586,275.6418,97.9834
657,2024-10-18,190.3976,279.8658,98.8653
658,2024-10-19,191.7601,273.4397,97.8178
659,2024-10-20,194.5438,284.4014,97.3709
660,2024-10-21,194.8916,291.3618,99.4893
661,2024-10-22,193.7406,293.4440,98.7912
662,2024-10-23,193.1606,291.8973,101.4803
663,2024-10-24,192.9720,287.3221,101.1554
664,2024-10-25,194.5477,283.2809,99.8470
665,2024-10-26,193.5241,279.1651,101.0539
666,2024-10-27,193.7431,280.9261,96.7025
667,2024-10-28,188.7527,278.2003,93.5730
668,2024-10-29,190.8971,281.4652,98.6203
669,2024-10-30,191.6628,287.1108,99.0467
670,2024-10-31,191.7097,279.9240,98.7085
671,2024-11-01,193.6003,281.5576,99.9315
672,2024-11-02,206.4953,281.9395,109.2719
673,2024-11-03,198.7362,288.5495,101.2749
674,2024-11-04,194.1818,291.0136,96.4965
675,2024-11-05,194.2248,292.4713,99.0275
676,2024-11-06,193.4041,287.7955,102.9188
677,2024-11-07,191.6969,283.9216,101.6284
678,2024-11-08,190.9597,277.2148,100.6147
679,2024-11-09,192.0108,274.6855,101.1970
680,2024-11-10,193.5188,280.1249,99.5208
681,2024-11-11,188.2375,281.4240,95.4336
682,2024-11-12,188.4837,280.5840,95.7579
683,2024-11-13,197.6614,289.1223,103.0478
684,2024-11-14,201.2189,294.8440,104.8521
685,2024-11-15,199.7352,289.4647,103.0052
686,2024-11-16,195.8991,277.6303,102.9449
687,2024-11-17,195.1410,281.9162,96.7919
688,2024-11-18,188.4180,279.4178,93.4670
689,2024-11-19,190.9898,286.5776,95.7905
690,2024-11-20,198.2120,293.6261,101.6846
691,2024-11-21,194.6063,287.1337,100.0892
692,2024-11-22,194.7796,284.8265,99.6348
693,2024-11-23,196.1780,277.7961,99.9311
694,2024-11-24,197.0930,285.1393,97.1196
695,2024-11-25,191.1836,283.1767,95.3901
696,2024-11-26,193.9196,292.7579,96.4442
697,2024-11-27,193.1765,287.3000,98.3578
698,2024-11-28,190.6768,280.9545,96.2710
699,2024-11-29,189.4013,276.6904,96.3184
700,2024-11-30,194.7573,274.3622,101.8581
701,2024-12-01,209.7526,294.1203,108.0520
702,2024-12-02,192.8362,286.0967,97.1476
703,2024-12-03,194.3294,288.1259,98.8394
704,2024-12-04,197.8194,295.1202,103.4363
705,2024-12-05,200.2508,293.5983,104.7174
706,2024-12-06,200.8041,291.6505,106.4091
707,2024-12-07,199.7435,282.6989,102.3433
708,2024-12-08,203.3772,290.4776,104.2925
709,2024-12-09,196.8075,290.0334,98.5712
710,2024-12-10,206.0085,301.7111,106.7603
711,2024-12-11,203.8227,298.4372,108.4971
712,2024-12-12,201.2100,294.1298,103.3567
713,2024-12-13,199.9900,288.4098,104.6655
714,2024-12-14,196.8264,279.6577,101.0810
715,2024-12-15,199.9113,286.3103,101.0255
716,2024-12-16,197.0637,294.1151,98.7797
717,2024-12-17,200.0734,291.8187,103.0559
718,2024-12-18,203.3629,297.5141,104.6325
719,2024-12-19,200.0777,291.2544,104.3056
720,2024-12-20,197.4630,286.5506,103.8237
721,2024-12-21,196.4365,276.2392,102.5519
722,2024-12-22,194.3696,277.1787,97.3255
723,2024-12-23,191.1008,274.4566,96.4225
724,2024-12-24,189.3756,266.8287,97.1333
725,2024-12-25,188.6345,266.1041,99.3260
726,2024-12-26,198.0330,284.8995,99.7811
727,2024-12-27,197.6398,282.6190,100.4291
728,2024-12-28,194.3997,275.8284,100.1770
729,2024-12-29,199.0850,277.9354,104.1090
730,2024-12-30,194.9430,278.3374,99.3455
731,2024-12-31,189.6312,261.3596,98.2228


==> figures/growth_corr/data/africa_cumulative_correlation.csv <==
x,y
0.010623,0.168746
0.015986,0.257667
0.022422,0.276419
0.029018,0.303074
0.035755,0.384644
0.043020,0.515456
0.051997,0.622052
0.064478,0.722285
0.077592,0.755422
0.096947,0.816927
0.116679,0.863796
0.136584,0.894834
0.183914,0.942445
0.253186,0.938676
0.349809,0.958051
0.448406,0.967989
1.000000,1.000000


==> figures/growth_corr/data/asia_pacific_cumulative_correlation.csv <==
x,y
0.010328,0.951096
0.011582,0.949608
0.013158,0.940907
0.014975,0.947735
0.018193,0.953506
0.021866,0.930876
0.026682,0.942984
0.031511,0.953487
0.037479,0.957650
0.044193,0.953558
0.053110,0.958935
0.064935,0.960760
0.079991,0.975563
0.095383,0.979871
0.113217,0.980609
0.131593,0.981954
0.150143,0.980594
0.171568,0.978484
0.205581,0.979794
0.253937,0.982932
0.307429,0.983953
0.363084,0.982050
0.425825,0.984997
0.509864,0.987106
0.605483,0.989228
0.743215,0.995058
1.000000,1.000000


==> figures/growth_corr/data/australia_cumulative_correlation.csv <==
x,y
0.016911,0.624096
0.024305,0.574923
0.033903,0.504503
0.045672,0.441583
0.060369,0.648025
0.083190,0.906107
0.113499,0.865191
0.145056,0.911842
0.179683,0.913919
0.216317,0.939861
0.263373,0.936317
0.347151,0.943134
0.481321,0.957949
0.628596,0.964080
0.808651,0.992752
1.000000,1.000000


==> figures/growth_corr/data/europe_cumulative_correlation.csv <==
x,y
0.010243,0.699397
0.010954,0.714141
0.011718,0.740325
0.012603,0.779429
0.013525,0.765755
0.014525,0.798365
0.015538,0.839624
0.016727,0.871404
0.017962,0.867653
0.019213,0.914217
0.020499,0.917215
0.022024,0.928586
0.023612,0.934498
0.025223,0.853812
0.026855,0.858306
0.028501,0.827290
0.030171,0.836082
0.031918,0.831655
0.033689,0.853968
0.035850,0.841156
0.038099,0.853847
0.040395,0.861498
0.042750,0.795108
0.045127,0.802718
0.047551,0.814350
0.050097,0.830433
0.052676,0.831721
0.055268,0.836872
0.057941,0.845581
0.060995,0.839994
0.064076,0.834316
0.067177,0.831767
0.070329,0.831292
0.073667,0.821467
0.077980,0.834187
0.082328,0.839650
0.087199,0.852272
0.093337,0.853188
0.100308,0.854233
0.107334,0.819627
0.114382,0.831497
0.121858,0.840446
0.129675,0.877583
0.138552,0.879489
0.148474,0.872295
0.159389,0.831410
0.172471,0.845909
0.185984,0.851695
0.199927,0.877405
0.217681,0.875959
0.244845,0.883245
0.275023,0.889306
0.307936,0.895766
0.346323,0.928441
0.402299,0.936303
0.476481,0.938148
0.567804,0.958004
0.767609,0.960981
1.000000,1.000000


==> figures/growth_corr/data/middle_east_cumulative_correlation.csv <==
x,y
0.012148,0.150610
0.059014,0.883652
0.124895,0.897136
0.294187,0.320830
0.469828,0.752585
0.725914,0.964469
1.000000,1.000000


==> figures/growth_corr/data/north_america_cumulative_correlation.csv <==
x,y
0.010552,0.813006
0.013373,0.800955
0.016263,0.801616
0.019196,0.854562
0.022575,0.874063
0.027012,0.848738
0.031450,0.887716
0.036333,0.845104
0.041318,0.885160
0.047021,0.896027
0.053066,0.918343
0.059120,0.927522
0.065380,0.925866
0.073289,0.946737
0.081393,0.952441
0.089578,0.955646
0.098680,0.967846
0.108442,0.960058
0.119695,0.948875
0.134225,0.951095
0.149377,0.960181
0.165643,0.966085
0.185121,0.970317
0.206694,0.970916
0.235538,0.946573
0.272438,0.964916
0.311274,0.976093
0.372487,0.980172
0.434398,0.985787
0.506576,0.992175
0.582801,0.994228
0.665246,0.995529
0.752019,0.995379
1.000000,1.000000


==> figures/growth_corr/data/south_america_cumulative_correlation.csv <==
x,y
0.010090,0.715352
0.011048,0.740364
0.012276,0.733588
0.013720,0.737590
0.015410,0.742972
0.017449,0.771763
0.020073,0.785397
0.024228,0.787141
0.028590,0.824092
0.035609,0.830075
0.042651,0.828280
0.055079,0.848563
0.078670,0.818571
0.157289,0.863939
0.239341,0.902673
0.327614,0.933238
0.578391,0.974339
1.000000,1.000000


==> figures/map/data/aggregated.csv <==
x,y
233.00000000000043,-112.00000000000011
209.72969746075705,-106.53874853392584
187.49477318886784,-126.17798990182472
138.65504424397795,-122.4920094862366
131.02009619808496,-115.76327464582482
130.89122668622713,-115.72222470087172
217.9564878286465,-123.1659966583312
233.50968228102147,-111.7347046079202
128.10873510185002,-97.16449111601446
234.3129399815366,-109.04886814782792
127.98322235032084,-96.9852743329668
220.9962976900584,-141.13014857267194
418.30888028654135,-93.16126643215809
419.8210002008445,-97.56723678910066
393.1378603331591,-108.28336213426589
410.3385524655823,-82.41478007338083
440.83040723221166,-65.92834716280413
432.0724534427163,-87.20079812734593
381.9831772328248,-111.9251909902316
734.9530978973198,-273.1132104210974
456.6355772465759,-64.88258323745981
485.0080623814665,-79.94517982896605
469.0464448822349,-67.55576946656629
296.7476328123508,-249.8505665600385
656.6098579764803,-147.81055375483265
440.84140852588826,-65.91757564909562
631.9256040139662,-197.1366569005886
710.1748284378191,-118.0661991355355
426.85646009520406,-69.55194763205009
428.2801876822532,-74.33609226911994
439.3231620853112,-60.99987332817091
580.0166023517995,-79.65272913914214
404.4639677317964,-89.75483277157105
447.3213411190754,-82.93302054758442
408.9709999462029,-82.95755923943102
533.0727956114024,-77.88682655181174
488.0500519712223,-214.09942254802604
382.9599646587944,-106.64200569600372
224.48533274000647,-103.16447749508995
689.5371707375889,-102.16705767870916
511.3673540480704,-86.35670118778035
489.0191491188798,-98.5418568437958
509.3004212663764,-80.7976673136468
447.3740898259075,-82.84890663915144
442.6106565883129,-87.17708698158799
458.1786784637825,-54.46838604423192
496.8838765370856,-103.79652175526871
468.9411583096262,-89.47630031221297
702.0290443592676,-120.04718623909412
721.1073398658336,-282.27187235003294
393.1499965411285,-108.1644441579275
464.3080405454075,-110.07125759919676
482.1787169276249,-206.3487849855121
127.98322235032084,-96.9852743329668
570.3151631056608,-136.16141726705928
456.7907779042089,-64.9072353561944
456.7870086873427,-64.90481920410252
473.8789529095957,-204.35935983642548
560.9331614543771,-156.85189690170864
454.9898875583476,-72.38305803905587
573.5667590009252,-160.5779136465594
577.869039824549,-170.22036625338842
440.830188453112,-65.92851967895695
419.72081553918815,-97.50357446193266
386.8230300330588,-79.82464648587302
394.8637025269081,-79.63721913190761
397.9707078967968,-83.9710901703022
418.4601218984944,-87.0037673625186
410.1496279599151,-82.06779924719854
614.5669201856072,-161.08918315894152
393.1481804321552,-108.15548178313112
382.031230653136,-111.85672102243188
596.1441948502361,-148.57731498432804
168.46048582942967,-111.87708137946991
190.5750946103949,-132.6608651520229
487.8343986514501,-212.652210122772
631.8902403381071,-196.73474207029085
235.2949957291208,-191.0897064841789
502.93649712356455,-144.9912114274266
410.17166610585446,-82.0195550327528
480.296915583749,-212.57790235121132
656.8610848021926,-272.4058097454117
404.9523597792722,-106.5316897164132
682.1787239456098,-113.77804974759056
440.83040723221166,-65.92834716280413
440.83040723221166,-65.92834716280413
440.83040723221166,-65.92834716280413
432.0502497392754,-87.19167761138101
381.98611935541066,-111.91848622107636
456.9625005088383,-64.91730526659308
426.85646009520406,-69.55194763205009
428.2801876822532,-74.33609226911994
439.3231620853112,-60.99987332817091
458.1786784637825,-54.46838604423192
469.22237821554336,-89.28300276470395
469.22237821554336,-89.28300276470395
469.22237821554336,-89.28300276470395
456.7182024193353,-64.93557550504556
475.1917088946084,-217.92671789702467
304.86263455298183,-248.0208318064404
174.36552302296604,-153.22810319783855
429.2485098375182,-114.25964738565337
528.661914803044,-147.38408317959738
656.8620649047589,-220.5572054267996
656.8620649047589,-220.5572054267996
464.642094174651,-110.0693679371268
631.9008526689431,-196.7320685637551
627.1697397784446,-193.2561574581196
437.9107559226777,-81.94714653219694
440.84140852588826,-65.91757564909562
456.8633069968892,-64.87912633467568
456.8633069968892,-64.87912633467568
424.875848723711,-99.79093466001724
571.9439151317965,-170.45968185720176
227.8010303109554,-100.99738598715106
478.9923316001841,-96.4956435962754
454.12625305773145,-89.06062475143221
486.3584383206435,-150.37151296775983
486.50289403233546,-151.92296504681826
614.2474341122725,-149.58167691858307


==> figures/map/data/non_collected.csv <==
x,y
217.95347440369824,-123.1627899528462
404.4882762015586,-89.82187820141621
412.8111449292019,-88.12751687308105
411.687290849618,-82.67407797994997
656.9104546254603,-148.02669819364291
204.9181460484733,-104.26969425482582
710.1445621143648,-118.03065990416415
632.0270410975718,-197.084744931999
734.986937048714,-273.027292078571
739.1812817526661,-258.72245993138495
721.1989910152406,-282.2611863781367
707.0724198899043,-276.42728777239245
730.3853017561341,-276.2056024103822
726.900719558922,-293.4658484660167
127.34781625603546,-103.50153026008708
218.5370225766501,-136.90830353056867
131.04725218133126,-115.79322519826655
426.85646009520406,-69.55194763205009
234.39287263569804,-109.12630203823612
672.7481770170707,-165.2551163513226
414.4934212115832,-84.54701478664015
51.31092927909549,-150.8762014120332
456.5320734274519,-66.63677869021785
227.99516918839163,-100.9970149850837
224.4741283497601,-103.16858145049628
573.0599214452413,-137.77092397484057
159.36451731049738,-99.76397659172324
233.3846966242786,-111.64710330694244
220.94180886198544,-141.91379217280473
673.7337966326522,-141.46507502570785
561.1471307296197,-156.72318004323506
624.9129984226456,-167.89350171882143
209.67977457627285,-106.50933770289588
437.8824055509822,-81.93781778902735
428.9665118312914,-74.39878718335285
702.0166687761448,-120.002069110742
577.8623167805199,-170.21693633995028
628.0257421099232,-193.407031338249
235.5052853463312,-191.0558686231626
168.16250347800633,-111.53351192598552
151.64837988446243,-124.04155429277056
446.37731822090245,-56.13158372857538
253.6766252184816,-159.18817527171387
472.0384929893571,-258.06023272313
51.17376839801591,-150.8138491637353
469.0273651204116,-133.78488917580216
462.5789962695381,-80.54071776906972
476.4469281662769,-102.47620418725135
730.3853017561341,-276.2056024103822
381.59225918538414,-80.09993820705824
672.6782457222434,-165.51562564306187
187.67613599102287,-126.01268225227555
234.34548676828263,-109.07397491233009
403.1232824570734,-101.4941054209114
507.810185808441,-83.99571296570775
785.3671530545107,-294.9487783920613
128.20437818594428,-106.59456197439611
148.7376012476625,-116.65075268428429
454.9762281333187,-72.34843316969886
397.92719084710825,-93.19927143108384
454.9625673508253,-72.31381228440068
464.853429241537,-96.70064187656384
457.44854378405216,-77.9787144903471
404.3651429639485,-89.86824599410556
431.21111929893686,-217.82859413822305
445.6575112911323,-100.09587652739538
130.83548209439232,-115.6814785915774
434.24519767450965,-94.26489622274472
424.4083587677578,-64.58201233934437
723.944293650653,-167.31902708771122
151.85464187457865,-124.042190132526
436.9889432102882,-89.387598958029
446.1394373800849,-83.73694876563422
473.9644118638698,-123.223607099555
409.079877191577,-183.32021352131247
226.2741745307904,-104.541614149643
208.37204952992207,-104.2481461828587
224.4618963359835,-103.15326477931204
469.087012036136,-67.55786979821096
440.326395066566,-81.46955038201418
457.4059019272554,-77.9242492317519
474.5488427364344,-256.7732302162617
456.4381799012572,-66.60542448525007
457.2652956080292,-78.04006962127278
220.96681444705155,-130.79292049731566
235.1543119678136,-106.50359158496622
791.7643917454116,-287.9420505775616
236.2416458750422,-159.0160551726217
656.9101395895195,-148.0259178545448
574.6559938305618,-164.65486266129983
707.0448467971437,-113.8216102620845
637.958572575546,-215.55786664323205
633.8345884867886,-92.5922322728702
464.6032253023186,-232.92761786184155
196.6775771288972,-97.18292815953907
651.3833293724165,-217.65909730022577
559.8510134122625,-80.6466549837105
209.73012100495,-106.5388776932001
187.54776248316605,-126.23296706437054
190.1772674866216,-132.99290058945903
184.56311191204577,-131.8888032107002
182.26707210653785,-133.56971371554448
401.0628375841052,-185.0427732262808
479.3328230977222,-234.05497631816525
151.6432570293391,-124.04875132294136
484.88936533163,-96.6769803398638
183.93740525818112,-91.32594233399652
444.8771939480448,-87.80284212936863
498.4067530599277,-79.64332633282856
600.9018633635533,-76.68518998250329
449.5446906569287,-88.21758316082605
560.8561311462472,-156.842443382066
218.5362384405989,-136.91035017352272
250.93912524964367,-237.152226408047
498.877037227865,-113.41522840756215
635.0451140693476,-172.90052188011032
436.94157684473066,-89.3643738538949
524.1683536746095,-144.13864859856358
418.55807671335424,-86.98937236008919
247.2676386679002,-102.6218810299764
440.41227831468495,-248.3375490685478
535.6102681456541,-176.45800504348335
220.9937620161681,-141.96233240915274
494.8402326241103,-172.87538957072638
773.0829872949835,-237.2064318274479
645.8655688861181,-219.0596897937776
398.9830304167836,-85.52992410400134
214.1384819031973,-110.5584690964655
477.82873309253046,-130.2474509265544
233.5273168005588,-114.16675341414646
425.0499257009205,-93.50259566554496
600.7325591439985,-145.86975246958264
406.8847432347602,-183.43210131634785
406.3534803431676,-96.73055854585824
233.0138264958223,-228.03416359703533
213.11037142464784,-118.15592248487974
400.0559004942006,-89.42268666525274
435.5268629378206,-207.5554896704328
631.9255885203456,-197.1373300564428
428.6296642629941,-92.37799436348496
469.066653629734,-67.66957575351535
451.9976779462559,-105.26579947608845
418.493585060889,-86.98902456416545
626.4867089300242,-198.9985517106216
233.1932850333742,-111.48642190620524
209.33987324889267,-170.76465388150734
258.20180850526685,-166.83718742568573
279.79006680907446,-187.60935790109312
208.7671683099543,-106.57786745195824
419.03885485130286,-80.21932196056355
415.2063771567964,-84.3697260648321
399.97072185953766,-110.60388696718996
464.853429241537,-96.70064187656384
657.8971678754606,-108.38901374882153
682.3763797877182,-113.80661171316206
625.0133238128037,-167.86385328938104
635.0451140693476,-172.90052188011032
468.9775514963076,-89.4778795664588
213.27885380187945,-126.66592756924148
637.9481130672648,-215.571175574285
469.1003241415001,-67.49660279662703
654.5402355400365,-146.10954352420868
393.42720983522486,-79.76420117985185
657.8971678754606,-108.38901374882153
409.1362169997492,-82.69219674240708
595.4696232651586,-148.2754787699073
506.63806896480673,-241.49921214321463
478.7545011300936,-126.13022056438786
672.2824869218457,-127.66958170255656
484.9947047795594,-79.83424281221687
418.0110848671538,-89.47470435725495
437.9409212061855,-84.96968607445751
710.1470446450476,-118.0500521492213
50.80249712478508,-150.8226475308186
204.5626245187332,-113.29475164232348
484.9728132053642,-80.28947678045552
672.5892487433593,-165.39838783439063
596.2002141525445,-148.59936323707825
484.9728132053642,-80.28947678045552
243.067386298636,-274.94831094221024
226.4847769152143,-202.2923571597925
688.0317542518242,-138.01500180017047
626.4584734738455,-83.62186305195883
396.1736901515351,-91.50690486710118
568.7524032963847,-170.6491579594585
559.8037601012402,-148.27108071024895
442.81897188369567,-105.23506149238663
639.3171303359268,-174.71522430113964
637.2911498292378,-151.19703579240377
642.9659865897629,-162.42425076005384
422.4093549635718,-196.66330642190428
257.1589841981247,-172.71660592895466
478.6237222451582,-126.07646462155594
223.15815019514503,-204.0351629402884
790.6990333262511,-282.1786029871382
780.6912282462145,-300.1210798058092
672.2824869218457,-127.66958170255656
657.8971678754606,-108.38901374882153
654.5402355400365,-146.10954352420868
417.9440422072085,-177.79931985676717
657.8971678754606,-108.38901374882153
391.4616511694944,-104.02751164818312
238.4063869198621,-286.7755344297699
421.1762262696493,-98.4897649177658
468.9483709079268,-89.48407683820346
484.843366731553,-79.8020491474922
469.09077623580015,-67.58152923363377
481.619312921308,-92.16029536155202
469.0845988815236,-89.3838427857388
533.0864833456872,-77.88393103231374
414.0395035135616,-95.07243402128664
246.35430071698732,-241.7378982477988
418.30225803875874,-93.0955380067146
181.785212273679,-140.83576745179005
234.2695602873855,-109.01428804437234
455.6415326959632,-91.33261640127988
560.8081309462577,-156.97089921381485
243.8798646179407,-99.9038098444525
418.5379159509002,-86.94344770401858
724.0383879131987,-167.2532003458864
220.0991630987692,-135.4452182165336
563.5903774951621,-106.00537354936704
469.0469242019426,-67.55667649198949
242.8228442150089,-274.99600998537835
233.8207526798833,-111.12500023342557
645.9295958273651,-83.71326073087312
570.1850456501779,-136.0847670812018
440.8913725477796,-101.8922322021649
552.0822706037361,-123.95725693775694
556.1784498703055,-89.01706512331884
578.4517699482349,-162.3611529413506
478.6237222451582,-126.07646462155594
535.6102681456541,-176.45800504348335
128.83739808101063,-104.72103984278463
221.40817643678287,-109.55246642359498
724.0369601281345,-167.43966290592834
189.53911464203705,-132.95703182159423
472.1179248772751,-164.78131503799
727.5677022100863,-219.04331059159904
577.5653393424254,-170.16689827602022
442.5852811169134,-87.18496728401647
672.680614318153,-165.46363158810072
247.6018249260178,-158.48938595969594
418.30888246777886,-93.1613489468898
241.69125979056844,-101.51724658754448
404.2146404053947,-183.88883958820983
484.9728132053642,-80.28947678045552
633.8345884867886,-92.5922322728702
500.7640748726917,-194.5005490503936
420.1145297597095,-171.44660404131878
417.0415931915977,-187.19741259936745
417.6043225616904,-93.02388827248774
125.9776455589954,-93.8498789601672
627.289787919799,-192.7018920062492
563.5903774951621,-106.00537354936704
221.50854147520613,-109.83985726435355
624.8603654974286,-167.99405456365184
624.8603654974286,-167.99405456365184
409.096939846032,-85.30295912336737
457.0392477107616,-100.64129894958468
600.7325591439985,-145.86975246958264
682.5289389978498,-113.94834108886788
424.5107376817414,-94.8979716916208
423.0021962311903,-188.9011224537942
209.6916851596725,-106.49960066546134
466.2335094952596,-206.12344284411503
454.1704571899718,-89.03517424156757
426.91980034876815,-189.4197476096204
584.5858610198593,-80.75867830168318
417.6043225616904,-93.02388827248774
212.1964023567621,-118.60338140351917
570.1850456501779,-136.0847670812018
577.8897204083623,-170.19483286767945
596.1441948502361,-148.57731498432804
412.4640671982616,-81.29839473037919
182.2901327313466,-133.5598221038116
427.2181128660423,-84.19891086469556
637.9490055390052,-215.5699217735773
233.61749888950908,-111.58545275845836
462.3181673342897,-105.00162580144796
363.637884310079,-167.22069862927867
457.009864091584,-65.0065738261103
398.9658647283232,-84.04049128227234
411.9213774686832,-81.54719089245623
424.1509662374247,-88.50004234284347
385.20368814982567,-123.2693155726056
627.1335748326746,-193.21653356709885
390.4715381846372,-90.89205902359949
420.5996784041026,-93.74422176688518
414.49345072076994,-84.54693543702979
458.49104876823,-101.78600231904647
637.9501268015447,-215.57188496987328
130.94226889710944,-115.4348307251787
420.56397490891504,-93.90376414833077
639.6812238553321,-217.16428669035213
634.5539286288331,-213.5380363924569
734.9977398730261,-273.0023294027569
602.6675855108952,-149.1807083785925
125.9776455589954,-93.8498789601672
233.1308864280786,-111.47413772177448
291.57002506264644,-258.0140280074439
600.7656184756779,-145.8037465141897
464.695342508634,-113.58097226383144
227.8657157888224,-101.28790657240006
552.1107583135345,-109.7577923229237
398.5429573755855,-83.97888551154142
635.207185879488,-172.95703704527477
459.4840602094482,-99.24264104210964
603.8132125161355,-140.44288417234657
513.4679160187261,-143.8020692073619
187.5194459870986,-126.2032515895944
552.1150262911397,-109.79609284893604
444.0924427942464,-274.1054137949309
393.42720983522486,-79.76420117985185
393.42720983522486,-79.76420117985185
393.42720983522486,-79.76420117985185
469.0600566509238,-67.6066954760563
469.0484518124849,-67.55734102383349
469.0484518124849,-67.55734102383349
131.09219811039293,-115.58286409419291
484.8595991665752,-79.87131803700913
410.0469243835005,-81.91254951543533
600.7325591439985,-145.86975246958264
226.2959043491046,-119.37586932675777
794.889747895606,-238.40984422852125
645.8900933322948,-219.0138520060882
139.4751825538715,-96.60422852493024
228.645073074672,-200.4600431016372
672.2824869218457,-127.66958170255656
395.86686482992536,-78.88947522467288
220.21234044536504,-135.1666632084182
234.3668571159637,-109.089811780744
390.74565845595134,-122.38289909287688
414.3817787491544,-84.36859816986544
50.80213919763173,-150.82536555323054
392.54461282136026,-112.46573980941298
422.88417478031806,-66.32663127764795
408.34641806198215,-101.56300838563516
669.6236339999159,-129.87997156983783
477.8777709028764,-130.20654878431128
458.42306297311006,-101.76567750418415
638.5177064972668,-215.70934457027488
654.5402355400365,-146.10954352420868
151.8581622033771,-124.16343040559128
201.45373046842087,-166.92380227055605
452.7272492319444,-115.92425175222252
220.99142132971332,-141.94406460525556
734.9977398730261,-273.0023294027569
721.2129973561678,-282.25129440826913
739.1686044377639,-258.73045790820925
657.002932843352,-272.40191539206535
730.3141814555202,-276.3100818443181
707.0773162945625,-276.43043959189345
726.8989820033676,-293.46738055908827
418.7585453407801,-86.95669157579187
250.4555400062059,-158.39561677868693
145.39437801223858,-118.392897840636
261.9869526938612,-193.35563857710332
596.08225633654,-148.61576670552495
653.9038036883721,-134.84610530900682
631.9997249749649,-196.987842020606
215.5232528738943,-180.13764708509348
656.7141072803861,-148.00011514711423
195.67123525598845,-107.65741737718326
188.03112993775903,-131.02118744091888
395.8670144392772,-78.88967274169204
418.0228027683088,-89.47065824296442
451.051985699105,-109.85199465120058
673.0197009344774,-141.58636979430594
130.94226889710944,-115.4348307251787
413.8189712657004,-79.88533763095052
471.0264169635557,-72.5926494264072
469.0000294237325,-134.00006897040225
570.3735766047648,-136.20610011660983
163.95586481849114,-120.95743098120454
651.0329148537639,-219.2648427820004
240.397576013906,-158.82926185581596
222.9937969834132,-103.37705700978836
632.5113792886696,-197.55439435612692
477.3316813242527,-135.21938675197134
672.6738089904393,-165.47531123552017
399.44776959924,-102.17341562040748
637.9616605533447,-215.42056242777744
410.0469243835005,-81.91254951543533
459.00279975268313,-100.20644624218768
414.2865837758636,-84.46437396622014
465.0414943505857,-256.9629450710836
415.2831206083965,-83.74204782270863
208.59907970246604,-116.3778441126749
789.4129930247291,-280.06434489060666
739.1686044377639,-258.73045790820925
734.9977398730261,-273.0023294027569
721.2129973561678,-282.25129440826913
657.002932843352,-272.40191539206535
707.0773162945625,-276.43043959189345
734.9977398730261,-273.0023294027569
462.88760087589617,-77.9933671611609
727.4785546905478,-212.8973380064881
244.1050649946688,-237.20948895031188
475.3633343190995,-93.29325729631546
655.6954450475605,-148.49261099295563
427.55873870929736,-106.29888019738472
396.3611034579126,-93.50998265975612
657.9186487662519,-188.44091451379336
673.0197009344774,-141.58636979430594
570.2208493860744,-136.1802702105847
561.1517897656013,-156.84734357686557
234.40641452197545,-109.1434221181047
127.2981690118886,-103.49386128734068
600.7325591439985,-145.86975246958264
656.6443453259635,-147.79892533604652
627.1699712201662,-193.256281483682
464.72272998843255,-109.93127986543186
404.1841034830341,-91.9213327199343
458.4912695785479,-101.78487397966684
456.2854204979867,-131.43697361798945
600.7325591439985,-145.86975246958264
523.9862216016736,-75.64586881265541
656.9929376928922,-220.52222530377912
197.37404587653964,-168.00918865855112
427.5634603714552,-106.0387731590124
253.67519954722,-159.05837381193686
647.3628659717215,-218.1571819778228
513.5688304748874,-122.4389992432698
130.94226889710944,-115.4348307251787
473.1881559795238,-124.23848503048588
669.6236339999159,-129.87997156983783
567.9613674131615,-154.8796276865678
226.39180885076257,-206.88845199279865
228.26678817931884,-219.4518092371418
678.8118780347286,-174.8612195641781
194.5332925719831,-110.00520787971745
468.94542404927233,-89.48416801035114
414.6933683970383,-88.95879846667958
185.9347557337192,-97.19857884223302
654.4045835808865,-113.0777954033838
620.3457743496765,-191.74896812065165
678.8118780347286,-174.8612195641781
655.933283276463,-129.35407408523952
288.7044878778945,-260.30961740568
131.09219811039293,-115.58286409419291
247.18392888774,-176.99004954652992
125.88426500202011,-93.82572365923512
669.6236339999159,-129.87997156983783
489.842584378348,-76.1339929997298
464.5725101489607,-110.01524056591074
639.6706804231726,-217.1557327962164
499.57749894757217,-110.26642361071345
575.0958795491097,-144.02296940164524
468.9775514963076,-89.4778795664588
570.5544807645892,-135.63918739284554
131.09219811039293,-115.58286409419291
521.6563414519478,-144.34355717375274
560.8577779453917,-156.84088068395477
447.6762737328081,-90.44181602292178
232.34019465322672,-187.7160879257692
769.3180867182964,-247.150905778366
691.9987324082686,-122.28032938531214
174.39626662443197,-153.21777832459486
528.661914803044,-147.38408317959738
399.11261770150486,-83.97005859088858
656.442921287271,-147.4027405421739
672.5892487433593,-165.39838783439063
488.9826182817833,-98.62214727985202
418.637609691612,-86.97743494551605
563.4875697172356,-130.0576164773811
456.4492212036676,-66.62761822149332
411.33014816027753,-82.63080225471913
234.83286785947985,-115.91289690536212
242.997524312674,-274.7980377947408
131.09219811039293,-115.58286409419291
151.82063383185186,-124.04275218249096
460.91042978456426,-90.71277468836752
437.2410982639476,-107.95887219379163
225.0546788180377,-122.1135350141185
221.1642239169973,-109.59424591631092
200.2594039155283,-107.03646228238824
469.0845988815236,-89.3838427857388
673.6136679670162,-141.4751624948376
721.6395966354467,-211.0925674081809
404.3651429639485,-89.86824599410556
418.0744848736104,-87.47325197151076
427.0901792905816,-86.17982442474795
721.2129973561678,-282.25129440826913
707.0773162945625,-276.43043959189345
187.6840158668984,-125.40827471068746
631.9997249749649,-196.987842020606
398.9658647283232,-84.04049128227234
410.0469243835005,-81.91254951543533
734.9977398730261,-273.0023294027569
427.5028908699069,-105.78912939664885
656.7609067866797,-147.83736843726638
484.9728132053642,-80.28947678045552
789.4129930247291,-280.06434489060666
130.94226889710944,-115.4348307251787
418.637609691612,-86.97743494551605
418.3567896484474,-93.19172954943816
447.3822754979065,-82.83864109487126
405.0321687911583,-106.4635455250516
424.1855769828926,-64.64087370730726
190.5192059728052,-133.06388871461127
183.6179991590961,-114.4871886265413
224.4618963359835,-103.15326477931204
452.0324269340144,-105.27985617248056
457.44854378405216,-77.9787144903471
217.9516250114825,-123.18443582889302
476.927264331227,-129.8393525662318
560.8081309462577,-156.97089921381485
236.9384417545425,-289.1692462053835
464.7228452821564,-257.10678689916926
414.2865837758636,-84.46437396622014
220.9783272625191,-130.78974576514167
145.39437801223858,-118.392897840636
128.0051001508741,-97.00438076693013
234.40641452197545,-109.1434221181047
739.1686044377639,-258.73045790820925
657.002932843352,-272.40191539206535
409.0211121917346,-183.2927016803128
254.4129062000643,-160.83653895844986
254.1498419918744,-159.44083382002725
398.9658647283232,-84.04049128227234
235.2987528687886,-190.9999384583496
443.9850605216834,-274.0085649620057
304.86263455298183,-248.0208318064404
265.3250166029825,-206.31335787653225
257.428335153636,-165.28211478598394
226.0291385838032,-143.35390732139183
131.01204098857215,-115.79063496299408
205.41947672437027,-120.99362640619518
626.4617840247302,-199.01476157650723
571.8479839103748,-170.36778734922382
227.99516918839163,-100.9970149850837
234.36091426163784,-109.11930522623028
682.3763797877182,-113.80661171316206
710.1445621143648,-118.03065990416415
429.6672462581646,-81.52898998002092
404.3651429639485,-89.86824599410556
443.9850605216834,-274.0085649620057
297.15987580075966,-249.943064131104
125.88559420643924,-93.87134039431204
408.7843905284426,-85.37368923060967
672.2824869218457,-127.66958170255656
458.4509527038026,-101.88343024460391
393.0510650322376,-108.41755552844324
454.9185003034818,-72.31532059571146
209.7040235076215,-106.49636076876676
220.9935461344776,-141.96694474121102
469.0000294237325,-134.00006897040225
468.9775514963076,-89.4778795664588
500.0467981312795,-147.9442912021159
672.5892487433593,-165.39838783439063
624.8603654974286,-167.99405456365184
600.7325591439985,-145.86975246958264
191.74138511813453,-124.71988698681594
269.8587870292629,-277.0167994982165
313.3516046259897,-205.2392242749928
304.91757602826465,-248.013563566231
233.0138264958223,-228.03416359703533
176.93661791886552,-156.25180120292157
224.8640341024065,-182.12547697823345
391.1965151785935,-104.92640082398384
227.82732918232523,-202.18819348032787
452.7272492319444,-115.92425175222252
401.081811258694,-185.07469673416472
643.3463284045065,-218.2346756520392
186.94410807028544,-102.2082201722268
637.967107282806,-215.51924606237296
468.8713869765561,-89.44698863923736
232.9467571430646,-177.0147688859513
410.1796854174836,-81.94846883227774
216.45684107363468,-130.94947910555084
204.98320624940789,-131.9669895101158
213.3325857391628,-121.2948353062336
140.76672858426946,-125.26112274969728
153.782378155463,-126.64704254646688
213.29401432922572,-118.18405625638684
205.16224925528377,-104.31133542073631
194.69789863008464,-100.93864573868132
220.9571547538485,-141.5094087174167
221.0045308723138,-130.96959026856894
247.84117775434515,-158.65983979205316
562.8946807961729,-190.27036441921973
410.14727626533295,-82.06499507733542
131.09219811039293,-115.58286409419291
152.29669019888706,-109.62833908223286
226.28267659120505,-216.5419362145068
243.30176095143904,-230.91574380489885
408.9713474839027,-182.9787721573798
399.4441902534754,-113.24455222624738
427.2485303039348,-84.16298921287398
672.0913417633856,-144.75233983505586
573.3024451768615,-160.42633226890212
253.59802637365328,-159.09502640961358
637.9472221632168,-215.56973247991027
637.9434844814314,-215.5660796937445
636.4892242918504,-215.28196950949769
626.4448662490322,-199.0279154871696
633.6255587775013,-207.555544218948
631.1837403894897,-204.2399439541423
410.0469243835005,-81.91254951543533
418.637609691612,-86.97743494551605
347.47037687335967,-163.9666586901689
631.9267769166909,-197.1365333246549
424.4083229670623,-64.58181078960183
417.48015106155344,-68.47141126896759
427.5317974513528,-74.11995495429164
456.6355423019486,-64.88272543763514
425.9108592082866,-72.16763247380959
431.5000081355929,-108.32345285658651
637.9491380072795,-215.57217656425647
416.5461033990741,-90.441820814405
224.4965091393201,-103.16037926123954


==> figures/map/data/single.csv <==
x,y
234.38865020086723,-109.1232149725676
398.8131447910537,-83.96989593563603
656.9849162760584,-272.39724565118195
138.66133052332725,-122.49170090158988
224.4740257072217,-103.16861448850489
410.1143128597205,-82.00412814707829
710.1504123450723,-118.01639618859735
418.5219056622064,-87.00251734115977
412.9276371049045,-95.79466877973164
656.8496052615665,-147.82311629666583
673.6176133453628,-141.47727233134538
386.7122416549046,-80.0007643798358
436.3418986450852,-91.640048905266
682.571727900824,-113.97428193028829
398.5714893994818,-83.98746199518246
442.54776174150174,-93.55722248954976
409.0169554815639,-85.28990427982558
418.2692543248877,-93.15782490390212
404.9400642881601,-106.5312617460338
410.2486302060752,-96.8326371852379
425.2105323484302,-91.51649209794664
421.9389185369937,-79.11772980896171
427.53165429772434,-74.1199801259445
130.94993639263566,-115.7729587350425
424.4075525992976,-64.58199602923764
438.06591794980704,-91.89483234877252
429.6178182007807,-81.6242897220393
414.3742481657846,-84.46829802033153
710.1477987902326,-118.01000735768685
789.3794806494552,-279.9852784147879
419.5599693979875,-97.50527071450529
427.66080421746847,-105.77100159013936
418.5222839012295,-87.002313728226
710.1500332425057,-118.01429051833476
464.9064421114035,-256.52895937727226
424.1194188006275,-88.50081827540521
701.9963911042723,-119.99998560604672
130.99615803839924,-115.6538415750199
127.33017342021869,-100.78144424786387
296.9806703601553,-250.0623599203556
440.8890682990132,-65.93779440283924
286.6017650115129,-265.53842903261545
291.1796103645188,-254.6697044849558
292.70506542254725,-259.5294508705916
303.1147632190987,-241.38289140600875
304.9285244693332,-248.0107432519872
293.8037871893291,-232.71062989722915
468.9457343328777,-89.48413174483017
429.5968025133516,-81.63218545094423
637.9490285770371,-215.5699443499143
419.761728423191,-90.16964688568032
355.78873213627594,-56.97167924150233
482.361253611085,-201.85544606098324
209.69574483557244,-106.53106260193226
419.72065964516514,-97.50324198887552
588.6332203421007,-137.49450654834027
425.3016245295712,-91.4521617687226
193.60778957185084,-112.59215795576064
227.82732918232523,-202.18819348032787
450.6779037241813,-52.55716417071608
458.425744187618,-101.77153497818358
424.6620427059133,-101.46114028351576
421.9381506574846,-79.1176789847566
412.7665523094256,-88.1984928178199
424.1855769828926,-64.64087370730726
438.1205926935872,-91.8817436765878
458.4192396033504,-101.7822857270612
435.34915813888256,-97.17344047722008
422.9172861415291,-97.65115098304932
286.8840558772604,-250.16319944464544
431.9493481162372,-96.47796884887588
398.8131447910537,-83.96989593563603
452.0588055308544,-105.24396030559978
468.9456219027616,-89.4840377465116
454.3353896335648,-61.753832557965325
452.1334020590657,-105.32918258469954
568.6605383249116,-105.03291374017
444.0924427942464,-274.1054137949309
452.7848920023898,-115.82272056405576
790.0108038855251,-289.966845003637
227.99992505414,-101.00238020667724
470.7858341693609,-73.66513780008654
404.4652164780373,-89.77378566899733
243.05131630183905,-173.59489324670415
451.742348728998,-98.84983357462784
663.7331256486796,-205.80185422962404
431.5829225073157,-95.1510088759228
386.7122416549046,-80.0007643798358
477.0986163471917,-129.82740485299655
296.1870924777013,-248.53195497681423
473.1364205693153,-198.03437033379555
632.079574762116,-197.04020925728585
396.3114024801434,-78.8907083797776
195.0022908340261,-100.7510641088054
637.9577117859881,-215.58843989281831
444.7736902401848,-83.37610113187247
721.1619799213877,-282.26582810481614
131.199838919355,-103.4564350739936
600.9018633635533,-76.68518998250329
420.4220690535631,-93.24672538691902
314.7986232401345,-225.53754986281308
286.7077325231098,-263.5522133384962
447.6647803551005,-91.0646249282413
702.0037292396155,-120.00302215556984
290.8940980676284,-234.9905911839017
739.1866352998404,-258.7112781604501
412.06735719670087,-63.80090086758446
394.7447011049899,-79.64308586115521
521.6561813804874,-144.34522312932086
465.0414943505857,-256.9629450710836
444.0925219974615,-274.1053770482499
319.9602610392758,-212.73384063813492
471.3970177124557,-265.2129700713251
435.6815137465192,-207.6560903043096
487.1972607028165,-103.08911137253926
298.8240712164088,-249.0326486080864
145.64512389149513,-89.96674603884435
151.85249282437326,-124.07253659300272
418.5186085740788,-87.00440150174131
489.85052060419,-76.16547685473415
707.0645994100996,-276.4290181114884
406.37392762063337,-93.0743251670558
183.92761847386328,-91.32970405754544
322.3152584475472,-214.5231911486404
311.3394829733945,-241.9109422330553
265.3023950470779,-206.45871996992216
321.30955779709404,-209.657381771142
290.88648171412206,-244.17906990531745
313.4178848941626,-205.2753687694562
290.1303477493526,-200.98897542514848
432.1483284531487,-87.23823448492931
734.9626237037592,-273.09850870204355
392.45623472291663,-74.2417041422168
415.9241552165168,-83.78122314407938
233.2633777794213,-111.79273912032352
721.1458154907523,-282.26008891268066
734.9531026977056,-273.0693928573364
739.1886360463395,-258.7403803513416
702.0148881436617,-120.02072725894412
284.9254003509209,-264.3143511242112
418.9500592176864,-80.20090080552541
234.3900342706252,-109.12521281843362
189.83023657149124,-108.27637116172592
392.5715633863647,-185.40873175174968
285.1906081444047,-250.49648206845137
673.6451843658724,-141.39582335203522
152.3980500652642,-109.51161575250272
275.8632023738711,-233.5359605065736
125.88458431390336,-93.82581695831414
221.5102893638218,-109.83683163935927
600.9018633635533,-76.68518998250329
411.58529384369103,-102.21327225713117
406.0722402836236,-85.99343005002265
631.9255883684964,-197.1373237550497
645.9132315360184,-219.00961211815863
131.091834626754,-115.5830850759985
135.46279053700437,-111.78493037817816
209.73003737822185,-106.53879332231372
220.99367583858063,-141.9621870116017
632.1581951412518,-197.03747640002348
471.3140166147532,-265.2754926527332
730.3429536669355,-276.199446834893
789.4175699006446,-280.0909996678147
789.4160539479781,-280.0582339182056
219.01566834841697,-105.12618050705362
431.1736945770445,-217.73093828211583
392.9041660987623,-84.07104753867111
215.78842528248788,-180.1528195879696
625.1260557535643,-168.02215560307923
467.8045645213151,-202.8751267998914
224.90510752610817,-206.7622452463848
452.0975118342685,-105.31218848189656
235.3355238951685,-106.83357716125757
422.71457949991054,-117.0565614722127
429.51431099951606,-114.26244028937276
411.58529384369103,-102.21327225713117
533.0778428058875,-77.88956385238862
475.05736577375865,-98.90354013101614
146.250770104386,-85.0985919354788
128.04295792605262,-97.09517857163472
138.69053189132728,-122.49981440415172
233.1763656070566,-111.5148844891753
187.4326009342249,-125.95317501021508
168.4321995938244,-111.56483871745468
635.1911322179512,-172.93385961325475
577.6547945497732,-87.27696030403104
414.4934446889429,-84.5469419307351
657.081343265636,-272.19854102082263
476.98653531636046,-73.91364009930248
187.49483502104653,-126.17809272854856
382.6359321966111,-83.13380484977176
279.2134869873166,-255.5678013925656
393.1958620007945,-108.30729290782756
224.4739355455208,-103.16847588846792
404.6667114358143,-89.91600275434143
429.3126604024583,-81.57817440143003
443.4426325097993,-43.47051065719416
412.8161240453392,-66.72258303580975
423.8293445341251,-56.82767468181646
656.7585966747283,-147.91640742967866
145.42513512813093,-118.59642919218015
233.7682738074982,-114.5103755579321
528.456369003572,-245.0421559383244
242.96655043326743,-274.86537556669896
443.796566841389,-83.69372516196177
272.71030494375304,-255.7554908453185
561.0880308669148,-156.7556473702648
145.25623036973457,-118.60324702101104
588.6268640978742,-137.56354565046195
217.95209720651928,-123.16912653409236
235.1830411774722,-104.50458085304216
317.709469211483,-220.9678951009876
410.1798531913555,-81.94817407484265
161.96931133248563,-87.38968255963982
410.15948594490783,-82.02963424033783
280.8080618474646,-265.1939996657865
427.3887698024537,-70.4765949083403
427.5525679921975,-74.25171101958813
221.75803902427924,-183.12075404282825
237.5606158379726,-282.5469443345132
322.30196906514686,-212.44771159413705
227.5390307677472,-108.7756814383988
444.0486155632225,-107.83728489568784
455.0011400665826,-72.37143022992518
131.9359219508674,-113.34947542189911
484.86129557829736,-79.97946039156022
176.6749967840483,-156.09910231654317
303.7053106974622,-208.56648461128827
299.9348017339013,-203.04651610253345
234.3706762147085,-110.21983738946052
131.08018422970508,-115.56536732247332
578.3784095943593,-162.61742953798966
505.9217034955764,-135.3728554499453
447.71050907388417,-106.5661832898354
320.59204735653725,-218.00384715085212
226.5062498882271,-119.13323421759264
187.2950085564339,-126.07086567753538
598.719273754039,-137.84495777347365
488.5573818134253,-207.84544657314427
409.4492303134293,-183.3152621616125
450.8968067324513,-109.7939672403786
624.9124027715297,-168.05532342447532
637.9489136429111,-215.57003660311875
575.053997624651,-89.63559808280934
370.5452434164213,-175.84993109363757
382.031230653136,-111.85672102243188
234.37041116986663,-110.21960004746404
691.5799187246084,-227.2854210520664
185.8111521412225,-120.3847885430472
225.86687666118,-100.83845824967494
196.54705052318923,-113.77060593066152
726.8989820033676,-293.46738055908827
460.8695876451966,-90.758430178651
470.8036936717617,-238.5095840366555
656.7826366219888,-220.5243977599812
486.5628137723816,-152.10242296497972
511.5824662702871,-141.83511656379503
707.0646278912973,-276.42734972991457
439.0444181354869,-62.92592538580243
383.6310280985904,-169.240701584504
439.60360182707336,-59.09100372732769
233.1480362655186,-228.1032481120831
289.2923304329315,-254.018190151836
656.9870523410209,-272.394108371167
462.6321633263651,-224.51178836179088
398.137999294936,-170.17819466432786
198.2399117224927,-105.60186525125584
739.1858492186293,-258.7096001996133
734.9596488639581,-273.1001885591895
721.1420166438911,-282.2705809098697
446.37731822090245,-56.13158372857538
785.363117593879,-294.9670565435554
488.5573818134253,-207.84544657314427
281.7553669006704,-254.2657183380916
193.5422945407463,-112.62808447093016
464.8633928603176,-256.6735344252336
279.273265972776,-244.24667385227923
437.8706957128716,-81.93750264704227
624.9262216984498,-167.6427001059874
223.63188869096075,-107.55230396432148
135.1000879633334,-119.21320149022586
187.494707825068,-126.1780689335816
209.73012100495,-106.5388776932001
398.9658647283232,-84.04049128227234
410.1817410150006,-81.94783561215218
411.626684541895,-102.26826229983864
416.8637774050412,-101.20489704295096
195.35276374260684,-114.5044966253398
174.42703125163598,-153.20745573632257
621.2179735065874,-156.5760581398572
233.1443337214514,-228.09846028362472
646.0813725056796,-217.15677613212483
251.03554056864368,-237.2569649239689
651.3491001427101,-217.54781498751072
646.0813725056796,-217.15677613212483
691.9987324082686,-122.28032938531214
673.6451843658724,-141.39582335203522
396.5652437185609,-76.14174718136564
209.66898288443417,-106.51693993079677
391.9114491996088,-172.54253366093656
625.0990211297976,-168.03392648265526
230.5895532136869,-117.87891328371154
404.94448619934974,-106.53482317479666
355.868174835698,-56.99093073802567
204.34516494567924,-154.5101708224721
168.05724785414805,-111.92472979686568
410.1812813403585,-81.95783211630624
482.2092989288121,-201.867272017332
422.9370849664383,-188.90592450056624
482.3292637653849,-201.7524487138221
790.0075242334133,-289.9767473424581
417.8530621718819,-94.7667057588501
440.8187243706088,-65.82066382040307
262.0571921707035,-193.34735105018297
204.2208989548435,-171.36947451109995
465.82282538074105,-202.361995794292
292.1096425918972,-220.43679043523912
691.9987324082686,-122.28032938531214
482.3319280456853,-201.76844971838
426.8445288598941,-69.53613003392752
455.0302245766379,-72.30745000010666
596.2152774814822,-148.5851516129942
459.3461723043838,-87.80693285437133
264.02349683389,-276.3642876850341
410.177169282636,-81.97089570898402
631.9255885203456,-197.1373300564428
468.5268471549407,-133.9370858095731
273.13565810038244,-185.9046093446856
600.7325591439985,-145.86975246958264
637.8820756463174,-216.4512713476124
406.0722402836236,-85.99343005002265
666.9166269083653,-211.88257604383216
651.3575380217153,-217.6106257586908
174.42703125163598,-153.20745573632257
626.3554184423847,-199.13431382887936
646.7017699511489,-218.4232097682725
434.2867058904494,-171.5606783891817
459.7890603726864,-274.41686881719806
251.2045805614339,-222.6959095755327
403.1216654234195,-101.49429705847
637.8948866418941,-215.600328666832
672.6739016685606,-165.47534277565137
418.52272200790594,-87.0033498786886
207.60086342351724,-167.5337339236437
482.4966686178777,-201.8257506042592
625.2301255875645,-168.1931641664023
789.4175976339466,-280.07455667247086
238.4987000581773,-156.91136370306003
225.96371088321573,-100.74294481967472
428.9665564553243,-74.39880663850863
226.2982067983912,-119.37612840881673
234.40641452197545,-109.1434221181047


==> figures/outliers/africa/data/olympics.csv <==
sequence,five_min_interval,total_traffic,total_traffic_tb,local_time,utc_time
1,2024-07-24 22:00:00,3436450106899,3.436450106899,2024-07-25 00:00:00 SAST,2024-07-24 22:00:00
2,2024-07-24 22:05:00,3396350580054,3.396350580054,2024-07-25 00:05:00 SAST,2024-07-24 22:05:00
3,2024-07-24 22:10:00,3322495869336,3.322495869336,2024-07-25 00:10:00 SAST,2024-07-24 22:10:00
4,2024-07-24 22:15:00,3258290456275,3.258290456275,2024-07-25 00:15:00 SAST,2024-07-24 22:15:00
5,2024-07-24 22:20:00,3188582334992,3.188582334992,2024-07-25 00:20:00 SAST,2024-07-24 22:20:00
6,2024-07-24 22:25:00,3075887947705,3.075887947705,2024-07-25 00:25:00 SAST,2024-07-24 22:25:00
7,2024-07-24 22:30:00,3037211622691,3.037211622691,2024-07-25 00:30:00 SAST,2024-07-24 22:30:00
8,2024-07-24 22:35:00,2976427947256,2.976427947256,2024-07-25 00:35:00 SAST,2024-07-24 22:35:00
9,2024-07-24 22:40:00,2920423267769,2.920423267769,2024-07-25 00:40:00 SAST,2024-07-24 22:40:00
10,2024-07-24 22:45:00,2869120169791,2.869120169791,2024-07-25 00:45:00 SAST,2024-07-24 22:45:00
11,2024-07-24 22:50:00,2770852219649,2.770852219649,2024-07-25 00:50:00 SAST,2024-07-24 22:50:00
12,2024-07-24 22:55:00,2736481901726,2.736481901726,2024-07-25 00:55:00 SAST,2024-07-24 22:55:00
13,2024-07-24 23:00:00,2664171732880,2.66417173288,2024-07-25 01:00:00 SAST,2024-07-24 23:00:00
14,2024-07-24 23:05:00,2652132781055,2.652132781055,2024-07-25 01:05:00 SAST,2024-07-24 23:05:00
15,2024-07-24 23:10:00,2642827667804,2.642827667804,2024-07-25 01:10:00 SAST,2024-07-24 23:10:00
16,2024-07-24 23:15:00,2571116783960,2.57111678396,2024-07-25 01:15:00 SAST,2024-07-24 23:15:00
17,2024-07-24 23:20:00,2525927030016,2.525927030016,2024-07-25 01:20:00 SAST,2024-07-24 23:20:00
18,2024-07-24 23:25:00,2494270609014,2.494270609014,2024-07-25 01:25:00 SAST,2024-07-24 23:25:00
19,2024-07-24 23:30:00,2445787933819,2.445787933819,2024-07-25 01:30:00 SAST,2024-07-24 23:30:00
20,2024-07-24 23:35:00,2415530439226,2.415530439226,2024-07-25 01:35:00 SAST,2024-07-24 23:35:00
21,2024-07-24 23:40:00,2369632380246,2.369632380246,2024-07-25 01:40:00 SAST,2024-07-24 23:40:00
22,2024-07-24 23:45:00,2323167592674,2.323167592674,2024-07-25 01:45:00 SAST,2024-07-24 23:45:00
23,2024-07-24 23:50:00,2284667410358,2.284667410358,2024-07-25 01:50:00 SAST,2024-07-24 23:50:00
24,2024-07-24 23:55:00,2252580536772,2.252580536772,2024-07-25 01:55:00 SAST,2024-07-24 23:55:00
25,2024-07-25 00:00:00,2198957088871,2.198957088871,2024-07-25 02:00:00 SAST,2024-07-25 00:00:00
26,2024-07-25 00:05:00,2184639503154,2.184639503154,2024-07-25 02:05:00 SAST,2024-07-25 00:05:00
27,2024-07-25 00:10:00,2185750041422,2.185750041422,2024-07-25 02:10:00 SAST,2024-07-25 00:10:00
28,2024-07-25 00:15:00,2150202747337,2.150202747337,2024-07-25 02:15:00 SAST,2024-07-25 00:15:00
29,2024-07-25 00:20:00,2095463644570,2.09546364457,2024-07-25 02:20:00 SAST,2024-07-25 00:20:00
30,2024-07-25 00:25:00,2078538108984,2.078538108984,2024-07-25 02:25:00 SAST,2024-07-25 00:25:00
31,2024-07-25 00:30:00,2048657370112,2.048657370112,2024-07-25 02:30:00 SAST,2024-07-25 00:30:00
32,2024-07-25 00:35:00,2007845865952,2.007845865952,2024-07-25 02:35:00 SAST,2024-07-25 00:35:00
33,2024-07-25 00:40:00,1966990230261,1.966990230261,2024-07-25 02:40:00 SAST,2024-07-25 00:40:00
34,2024-07-25 00:45:00,1952123214537,1.952123214537,2024-07-25 02:45:00 SAST,2024-07-25 00:45:00
35,2024-07-25 00:50:00,1939198789475,1.939198789475,2024-07-25 02:50:00 SAST,2024-07-25 00:50:00
36,2024-07-25 00:55:00,1926418410494,1.926418410494,2024-07-25 02:55:00 SAST,2024-07-25 00:55:00
37,2024-07-25 01:00:00,1877538136541,1.877538136541,2024-07-25 03:00:00 SAST,2024-07-25 01:00:00
38,2024-07-25 01:05:00,1900580820748,1.900580820748,2024-07-25 03:05:00 SAST,2024-07-25 01:05:00
39,2024-07-25 01:10:00,1876014710009,1.876014710009,2024-07-25 03:10:00 SAST,2024-07-25 01:10:00
40,2024-07-25 01:15:00,1856972812902,1.856972812902,2024-07-25 03:15:00 SAST,2024-07-25 01:15:00
41,2024-07-25 01:20:00,1859380028045,1.859380028045,2024-07-25 03:20:00 SAST,2024-07-25 01:20:00
42,2024-07-25 01:25:00,1852461854054,1.852461854054,2024-07-25 03:25:00 SAST,2024-07-25 01:25:00
43,2024-07-25 01:30:00,1833633215321,1.833633215321,2024-07-25 03:30:00 SAST,2024-07-25 01:30:00
44,2024-07-25 01:35:00,1830666125747,1.830666125747,2024-07-25 03:35:00 SAST,2024-07-25 01:35:00
45,2024-07-25 01:40:00,1826911790649,1.826911790649,2024-07-25 03:40:00 SAST,2024-07-25 01:40:00
46,2024-07-25 01:45:00,1812685428989,1.812685428989,2024-07-25 03:45:00 SAST,2024-07-25 01:45:00
47,2024-07-25 01:50:00,1790652412208,1.790652412208,2024-07-25 03:50:00 SAST,2024-07-25 01:50:00
48,2024-07-25 01:55:00,1799869486439,1.799869486439,2024-07-25 03:55:00 SAST,2024-07-25 01:55:00
49,2024-07-25 02:00:00,1790298397474,1.790298397474,2024-07-25 04:00:00 SAST,2024-07-25 02:00:00
50,2024-07-25 02:05:00,1787427480250,1.78742748025,2024-07-25 04:05:00 SAST,2024-07-25 02:05:00
51,2024-07-25 02:10:00,1811515172178,1.811515172178,2024-07-25 04:10:00 SAST,2024-07-25 02:10:00
52,2024-07-25 02:15:00,1815056144691,1.815056144691,2024-07-25 04:15:00 SAST,2024-07-25 02:15:00
53,2024-07-25 02:20:00,1841776401656,1.841776401656,2024-07-25 04:20:00 SAST,2024-07-25 02:20:00
54,2024-07-25 02:25:00,1856167168916,1.856167168916,2024-07-25 04:25:00 SAST,2024-07-25 02:25:00
55,2024-07-25 02:30:00,1856512783510,1.85651278351,2024-07-25 04:30:00 SAST,2024-07-25 02:30:00
56,2024-07-25 02:35:00,1856530693563,1.856530693563,2024-07-25 04:35:00 SAST,2024-07-25 02:35:00
57,2024-07-25 02:40:00,1859967234370,1.85996723437,2024-07-25 04:40:00 SAST,2024-07-25 02:40:00
58,2024-07-25 02:45:00,1864589613378,1.864589613378,2024-07-25 04:45:00 SAST,2024-07-25 02:45:00
59,2024-07-25 02:50:00,1899999969529,1.899999969529,2024-07-25 04:50:00 SAST,2024-07-25 02:50:00
60,2024-07-25 02:55:00,1956387507114,1.956387507114,2024-07-25 04:55:00 SAST,2024-07-25 02:55:00
61,2024-07-25 03:00:00,1976291832663,1.976291832663,2024-07-25 05:00:00 SAST,2024-07-25 03:00:00
62,2024-07-25 03:05:00,1978537782133,1.978537782133,2024-07-25 05:05:00 SAST,2024-07-25 03:05:00
63,2024-07-25 03:10:00,2047305856652,2.047305856652,2024-07-25 05:10:00 SAST,2024-07-25 03:10:00
64,2024-07-25 03:15:00,2061313163576,2.061313163576,2024-07-25 05:15:00 SAST,2024-07-25 03:15:00
65,2024-07-25 03:20:00,2135811386896,2.135811386896,2024-07-25 05:20:00 SAST,2024-07-25 03:20:00
66,2024-07-25 03:25:00,2184801517951,2.184801517951,2024-07-25 05:25:00 SAST,2024-07-25 03:25:00
67,2024-07-25 03:30:00,2174774766037,2.174774766037,2024-07-25 05:30:00 SAST,2024-07-25 03:30:00
68,2024-07-25 03:35:00,2261603412118,2.261603412118,2024-07-25 05:35:00 SAST,2024-07-25 03:35:00
69,2024-07-25 03:40:00,2344735824038,2.344735824038,2024-07-25 05:40:00 SAST,2024-07-25 03:40:00
70,2024-07-25 03:45:00,2339846445270,2.33984644527,2024-07-25 05:45:00 SAST,2024-07-25 03:45:00
71,2024-07-25 03:50:00,2378881908956,2.378881908956,2024-07-25 05:50:00 SAST,2024-07-25 03:50:00
72,2024-07-25 03:55:00,2451167100439,2.451167100439,2024-07-25 05:55:00 SAST,2024-07-25 03:55:00
73,2024-07-25 04:00:00,2449022280560,2.44902228056,2024-07-25 06:00:00 SAST,2024-07-25 04:00:00
74,2024-07-25 04:05:00,2590079346556,2.590079346556,2024-07-25 06:05:00 SAST,2024-07-25 04:05:00
75,2024-07-25 04:10:00,2647119227466,2.647119227466,2024-07-25 06:10:00 SAST,2024-07-25 04:10:00
76,2024-07-25 04:15:00,2743681922605,2.743681922605,2024-07-25 06:15:00 SAST,2024-07-25 04:15:00
77,2024-07-25 04:20:00,2748572815221,2.748572815221,2024-07-25 06:20:00 SAST,2024-07-25 04:20:00
78,2024-07-25 04:25:00,2778383959611,2.778383959611,2024-07-25 06:25:00 SAST,2024-07-25 04:25:00
79,2024-07-25 04:30:00,2852170885236,2.852170885236,2024-07-25 06:30:00 SAST,2024-07-25 04:30:00
80,2024-07-25 04:35:00,2872316677642,2.872316677642,2024-07-25 06:35:00 SAST,2024-07-25 04:35:00
81,2024-07-25 04:40:00,2903938486473,2.903938486473,2024-07-25 06:40:00 SAST,2024-07-25 04:40:00
82,2024-07-25 04:45:00,2959970338150,2.95997033815,2024-07-25 06:45:00 SAST,2024-07-25 04:45:00
83,2024-07-25 04:50:00,2987199603684,2.987199603684,2024-07-25 06:50:00 SAST,2024-07-25 04:50:00
84,2024-07-25 04:55:00,3064695848435,3.064695848435,2024-07-25 06:55:00 SAST,2024-07-25 04:55:00
85,2024-07-25 05:00:00,3102066289888,3.102066289888,2024-07-25 07:00:00 SAST,2024-07-25 05:00:00
86,2024-07-25 05:05:00,3172039189504,3.172039189504,2024-07-25 07:05:00 SAST,2024-07-25 05:05:00
87,2024-07-25 05:10:00,3236715865801,3.236715865801,2024-07-25 07:10:00 SAST,2024-07-25 05:10:00
88,2024-07-25 05:15:00,3268060087573,3.268060087573,2024-07-25 07:15:00 SAST,2024-07-25 05:15:00
89,2024-07-25 05:20:00,3326755731127,3.326755731127,2024-07-25 07:20:00 SAST,2024-07-25 05:20:00
90,2024-07-25 05:25:00,3331465159889,3.331465159889,2024-07-25 07:25:00 SAST,2024-07-25 05:25:00
91,2024-07-25 05:30:00,3430255222978,3.430255222978,2024-07-25 07:30:00 SAST,2024-07-25 05:30:00
92,2024-07-25 05:35:00,3486514654781,3.486514654781,2024-07-25 07:35:00 SAST,2024-07-25 05:35:00
93,2024-07-25 05:40:00,3520032138029,3.520032138029,2024-07-25 07:40:00 SAST,2024-07-25 05:40:00
94,2024-07-25 05:45:00,3593820049123,3.593820049123,2024-07-25 07:45:00 SAST,2024-07-25 05:45:00
95,2024-07-25 05:50:00,3645346358130,3.64534635813,2024-07-25 07:50:00 SAST,2024-07-25 05:50:00
96,2024-07-25 05:55:00,3695248691299,3.695248691299,2024-07-25 07:55:00 SAST,2024-07-25 05:55:00
97,2024-07-25 06:00:00,3823192225376,3.823192225376,2024-07-25 08:00:00 SAST,2024-07-25 06:00:00
98,2024-07-25 06:05:00,3884169680763,3.884169680763,2024-07-25 08:05:00 SAST,2024-07-25 06:05:00
99,2024-07-25 06:10:00,3956884193318,3.956884193318,2024-07-25 08:10:00 SAST,2024-07-25 06:10:00
100,2024-07-25 06:15:00,3987013567246,3.987013567246,2024-07-25 08:15:00 SAST,2024-07-25 06:15:00
101,2024-07-25 06:20:00,4047079529628,4.047079529628,2024-07-25 08:20:00 SAST,2024-07-25 06:20:00
102,2024-07-25 06:25:00,4060755607252,4.060755607252,2024-07-25 08:25:00 SAST,2024-07-25 06:25:00
103,2024-07-25 06:30:00,4089654849293,4.089654849293,2024-07-25 08:30:00 SAST,2024-07-25 06:30:00
104,2024-07-25 06:35:00,4131991147830,4.13199114783,2024-07-25 08:35:00 SAST,2024-07-25 06:35:00
105,2024-07-25 06:40:00,4146650494147,4.146650494147,2024-07-25 08:40:00 SAST,2024-07-25 06:40:00
106,2024-07-25 06:45:00,4159594610228,4.159594610228,2024-07-25 08:45:00 SAST,2024-07-25 06:45:00
107,2024-07-25 06:50:00,4152181762926,4.152181762926,2024-07-25 08:50:00 SAST,2024-07-25 06:50:00
108,2024-07-25 06:55:00,4178674398254,4.178674398254,2024-07-25 08:55:00 SAST,2024-07-25 06:55:00
109,2024-07-25 07:00:00,4269577058997,4.269577058997,2024-07-25 09:00:00 SAST,2024-07-25 07:00:00
110,2024-07-25 07:05:00,4305767210445,4.305767210445,2024-07-25 09:05:00 SAST,2024-07-25 07:05:00
111,2024-07-25 07:10:00,4319307332150,4.31930733215,2024-07-25 09:10:00 SAST,2024-07-25 07:10:00
112,2024-07-25 07:15:00,4328955316671,4.328955316671,2024-07-25 09:15:00 SAST,2024-07-25 07:15:00
113,2024-07-25 07:20:00,4336611023541,4.336611023541,2024-07-25 09:20:00 SAST,2024-07-25 07:20:00
114,2024-07-25 07:25:00,4333054815933,4.333054815933,2024-07-25 09:25:00 SAST,2024-07-25 07:25:00
115,2024-07-25 07:30:00,4322401005676,4.322401005676,2024-07-25 09:30:00 SAST,2024-07-25 07:30:00
116,2024-07-25 07:35:00,4331242046293,4.331242046293,2024-07-25 09:35:00 SAST,2024-07-25 07:35:00
117,2024-07-25 07:40:00,4351279177676,4.351279177676,2024-07-25 09:40:00 SAST,2024-07-25 07:40:00
118,2024-07-25 07:45:00,4359834724991,4.359834724991,2024-07-25 09:45:00 SAST,2024-07-25 07:45:00
119,2024-07-25 07:50:00,4362324223981,4.362324223981,2024-07-25 09:50:00 SAST,2024-07-25 07:50:00
120,2024-07-25 07:55:00,4367708435383,4.367708435383,2024-07-25 09:55:00 SAST,2024-07-25 07:55:00
121,2024-07-25 08:00:00,4402620211733,4.402620211733,2024-07-25 10:00:00 SAST,2024-07-25 08:00:00
122,2024-07-25 08:05:00,4481962837548,4.481962837548,2024-07-25 10:05:00 SAST,2024-07-25 08:05:00
123,2024-07-25 08:10:00,4481455347446,4.481455347446,2024-07-25 10:10:00 SAST,2024-07-25 08:10:00
124,2024-07-25 08:15:00,4485177703046,4.485177703046,2024-07-25 10:15:00 SAST,2024-07-25 08:15:00
125,2024-07-25 08:20:00,4473539018760,4.47353901876,2024-07-25 10:20:00 SAST,2024-07-25 08:20:00
126,2024-07-25 08:25:00,4474006628831,4.474006628831,2024-07-25 10:25:00 SAST,2024-07-25 08:25:00
127,2024-07-25 08:30:00,4444644976185,4.444644976185,2024-07-25 10:30:00 SAST,2024-07-25 08:30:00
128,2024-07-25 08:35:00,4475926331064,4.475926331064,2024-07-25 10:35:00 SAST,2024-07-25 08:35:00
129,2024-07-25 08:40:00,4524329499792,4.524329499792,2024-07-25 10:40:00 SAST,2024-07-25 08:40:00
130,2024-07-25 08:45:00,4517242829183,4.517242829183,2024-07-25 10:45:00 SAST,2024-07-25 08:45:00
131,2024-07-25 08:50:00,4521651543326,4.521651543326,2024-07-25 10:50:00 SAST,2024-07-25 08:50:00
132,2024-07-25 08:55:00,4521534909083,4.521534909083,2024-07-25 10:55:00 SAST,2024-07-25 08:55:00
133,2024-07-25 09:00:00,4540997243904,4.540997243904,2024-07-25 11:00:00 SAST,2024-07-25 09:00:00
134,2024-07-25 09:05:00,4583582466517,4.583582466517,2024-07-25 11:05:00 SAST,2024-07-25 09:05:00
135,2024-07-25 09:10:00,4579745936483,4.579745936483,2024-07-25 11:10:00 SAST,2024-07-25 09:10:00
136,2024-07-25 09:15:00,4569271374137,4.569271374137,2024-07-25 11:15:00 SAST,2024-07-25 09:15:00
137,2024-07-25 09:20:00,4538898395003,4.538898395003,2024-07-25 11:20:00 SAST,2024-07-25 09:20:00
138,2024-07-25 09:25:00,4569422247728,4.569422247728,2024-07-25 11:25:00 SAST,2024-07-25 09:25:00
139,2024-07-25 09:30:00,4594770071515,4.594770071515,2024-07-25 11:30:00 SAST,2024-07-25 09:30:00
140,2024-07-25 09:35:00,4606573863336,4.606573863336,2024-07-25 11:35:00 SAST,2024-07-25 09:35:00
141,2024-07-25 09:40:00,4613163495309,4.613163495309,2024-07-25 11:40:00 SAST,2024-07-25 09:40:00
142,2024-07-25 09:45:00,4590504281727,4.590504281727,2024-07-25 11:45:00 SAST,2024-07-25 09:45:00
143,2024-07-25 09:50:00,4610196500589,4.610196500589,2024-07-25 11:50:00 SAST,2024-07-25 09:50:00
144,2024-07-25 09:55:00,4624644383313,4.624644383313,2024-07-25 11:55:00 SAST,2024-07-25 09:55:00
145,2024-07-25 10:00:00,4633271858997,4.633271858997,2024-07-25 12:00:00 SAST,2024-07-25 10:00:00
146,2024-07-25 10:05:00,4632862589534,4.632862589534,2024-07-25 12:05:00 SAST,2024-07-25 10:05:00
147,2024-07-25 10:10:00,4637845415690,4.63784541569,2024-07-25 12:10:00 SAST,2024-07-25 10:10:00
148,2024-07-25 10:15:00,4628590923121,4.628590923121,2024-07-25 12:15:00 SAST,2024-07-25 10:15:00
149,2024-07-25 10:20:00,4619781481284,4.619781481284,2024-07-25 12:20:00 SAST,2024-07-25 10:20:00
150,2024-07-25 10:25:00,4611831174285,4.611831174285,2024-07-25 12:25:00 SAST,2024-07-25 10:25:00
151,2024-07-25 10:30:00,4619880753923,4.619880753923,2024-07-25 12:30:00 SAST,2024-07-25 10:30:00
152,2024-07-25 10:35:00,4623401226281,4.623401226281,2024-07-25 12:35:00 SAST,2024-07-25 10:35:00
153,2024-07-25 10:40:00,4625413025691,4.625413025691,2024-07-25 12:40:00 SAST,2024-07-25 10:40:00
154,2024-07-25 10:45:00,4658157015741,4.658157015741,2024-07-25 12:45:00 SAST,2024-07-25 10:45:00
155,2024-07-25 10:50:00,4637891628320,4.63789162832,2024-07-25 12:50:00 SAST,2024-07-25 10:50:00
156,2024-07-25 10:55:00,4625262532110,4.62526253211,2024-07-25 12:55:00 SAST,2024-07-25 10:55:00
157,2024-07-25 11:00:00,4665307703216,4.665307703216,2024-07-25 13:00:00 SAST,2024-07-25 11:00:00
158,2024-07-25 11:05:00,4673192950387,4.673192950387,2024-07-25 13:05:00 SAST,2024-07-25 11:05:00
159,2024-07-25 11:10:00,4677042187290,4.67704218729,2024-07-25 13:10:00 SAST,2024-07-25 11:10:00
160,2024-07-25 11:15:00,4683212286463,4.683212286463,2024-07-25 13:15:00 SAST,2024-07-25 11:15:00
161,2024-07-25 11:20:00,4668857572394,4.668857572394,2024-07-25 13:20:00 SAST,2024-07-25 11:20:00
162,2024-07-25 11:25:00,4676891878659,4.676891878659,2024-07-25 13:25:00 SAST,2024-07-25 11:25:00
163,2024-07-25 11:30:00,4680065455407,4.680065455407,2024-07-25 13:30:00 SAST,2024-07-25 11:30:00
164,2024-07-25 11:35:00,4731709536203,4.731709536203,2024-07-25 13:35:00 SAST,2024-07-25 11:35:00
165,2024-07-25 11:40:00,4732335545069,4.732335545069,2024-07-25 13:40:00 SAST,2024-07-25 11:40:00
166,2024-07-25 11:45:00,4733870167249,4.733870167249,2024-07-25 13:45:00 SAST,2024-07-25 11:45:00
167,2024-07-25 11:50:00,4747630023362,4.747630023362,2024-07-25 13:50:00 SAST,2024-07-25 11:50:00
168,2024-07-25 11:55:00,4749626628704,4.749626628704,2024-07-25 13:55:00 SAST,2024-07-25 11:55:00
169,2024-07-25 12:00:00,4748146600563,4.748146600563,2024-07-25 14:00:00 SAST,2024-07-25 12:00:00
170,2024-07-25 12:05:00,4752592218195,4.752592218195,2024-07-25 14:05:00 SAST,2024-07-25 12:05:00
171,2024-07-25 12:10:00,4729834317853,4.729834317853,2024-07-25 14:10:00 SAST,2024-07-25 12:10:00
172,2024-07-25 12:15:00,4750153649100,4.7501536491,2024-07-25 14:15:00 SAST,2024-07-25 12:15:00
173,2024-07-25 12:20:00,4761337927937,4.761337927937,2024-07-25 14:20:00 SAST,2024-07-25 12:20:00
174,2024-07-25 12:25:00,4807309756289,4.807309756289,2024-07-25 14:25:00 SAST,2024-07-25 12:25:00
175,2024-07-25 12:30:00,4815161826606,4.815161826606,2024-07-25 14:30:00 SAST,2024-07-25 12:30:00
176,2024-07-25 12:35:00,4801096424744,4.801096424744,2024-07-25 14:35:00 SAST,2024-07-25 12:35:00
177,2024-07-25 12:40:00,4806021576827,4.806021576827,2024-07-25 14:40:00 SAST,2024-07-25 12:40:00
178,2024-07-25 12:45:00,4846502045155,4.846502045155,2024-07-25 14:45:00 SAST,2024-07-25 12:45:00
179,2024-07-25 12:50:00,4784614484930,4.78461448493,2024-07-25 14:50:00 SAST,2024-07-25 12:50:00
180,2024-07-25 12:55:00,4927477583368,4.927477583368,2024-07-25 14:55:00 SAST,2024-07-25 12:55:00
181,2024-07-25 13:00:00,4884065776423,4.884065776423,2024-07-25 15:00:00 SAST,2024-07-25 13:00:00
182,2024-07-25 13:05:00,4910481948561,4.910481948561,2024-07-25 15:05:00 SAST,2024-07-25 13:05:00
183,2024-07-25 13:10:00,4909805324276,4.909805324276,2024-07-25 15:10:00 SAST,2024-07-25 13:10:00
184,2024-07-25 13:15:00,4942530084953,4.942530084953,2024-07-25 15:15:00 SAST,2024-07-25 13:15:00
185,2024-07-25 13:20:00,5041560034903,5.041560034903,2024-07-25 15:20:00 SAST,2024-07-25 13:20:00
186,2024-07-25 13:25:00,5053530668300,5.0535306683,2024-07-25 15:25:00 SAST,2024-07-25 13:25:00
187,2024-07-25 13:30:00,5007428503589,5.007428503589,2024-07-25 15:30:00 SAST,2024-07-25 13:30:00
188,2024-07-25 13:35:00,5009085326265,5.009085326265,2024-07-25 15:35:00 SAST,2024-07-25 13:35:00
189,2024-07-25 13:40:00,5015904898894,5.015904898894,2024-07-25 15:40:00 SAST,2024-07-25 13:40:00
190,2024-07-25 13:45:00,5017486089698,5.017486089698,2024-07-25 15:45:00 SAST,2024-07-25 13:45:00
191,2024-07-25 13:50:00,5017554499995,5.017554499995,2024-07-25 15:50:00 SAST,2024-07-25 13:50:00
192,2024-07-25 13:55:00,5017963802948,5.017963802948,2024-07-25 15:55:00 SAST,2024-07-25 13:55:00
193,2024-07-25 14:00:00,5057068593086,5.057068593086,2024-07-25 16:00:00 SAST,2024-07-25 14:00:00
194,2024-07-25 14:05:00,5028083011118,5.028083011118,2024-07-25 16:05:00 SAST,2024-07-25 14:05:00
195,2024-07-25 14:10:00,5035583060825,5.035583060825,2024-07-25 16:10:00 SAST,2024-07-25 14:10:00
196,2024-07-25 14:15:00,5013824220772,5.013824220772,2024-07-25 16:15:00 SAST,2024-07-25 14:15:00
197,2024-07-25 14:20:00,5010245234064,5.010245234064,2024-07-25 16:20:00 SAST,2024-07-25 14:20:00
198,2024-07-25 14:25:00,5018968353853,5.018968353853,2024-07-25 16:25:00 SAST,2024-07-25 14:25:00
199,2024-07-25 14:30:00,5003767036847,5.003767036847,2024-07-25 16:30:00 SAST,2024-07-25 14:30:00
200,2024-07-25 14:35:00,4997808892652,4.997808892652,2024-07-25 16:35:00 SAST,2024-07-25 14:35:00
201,2024-07-25 14:40:00,4990728222669,4.990728222669,2024-07-25 16:40:00 SAST,2024-07-25 14:40:00
202,2024-07-25 14:45:00,4999913351397,4.999913351397,2024-07-25 16:45:00 SAST,2024-07-25 14:45:00
203,2024-07-25 14:50:00,4997848214842,4.997848214842,2024-07-25 16:50:00 SAST,2024-07-25 14:50:00
204,2024-07-25 14:55:00,4992161172548,4.992161172548,2024-07-25 16:55:00 SAST,2024-07-25 14:55:00
205,2024-07-25 15:00:00,4979237039191,4.979237039191,2024-07-25 17:00:00 SAST,2024-07-25 15:00:00
206,2024-07-25 15:05:00,4938788831927,4.938788831927,2024-07-25 17:05:00 SAST,2024-07-25 15:05:00
207,2024-07-25 15:10:00,4937102335782,4.937102335782,2024-07-25 17:10:00 SAST,2024-07-25 15:10:00
208,2024-07-25 15:15:00,4928184923613,4.928184923613,2024-07-25 17:15:00 SAST,2024-07-25 15:15:00
209,2024-07-25 15:20:00,4932525630100,4.9325256301,2024-07-25 17:20:00 SAST,2024-07-25 15:20:00
210,2024-07-25 15:25:00,4941952564995,4.941952564995,2024-07-25 17:25:00 SAST,2024-07-25 15:25:00
211,2024-07-25 15:30:00,4939001410314,4.939001410314,2024-07-25 17:30:00 SAST,2024-07-25 15:30:00
212,2024-07-25 15:35:00,4951206133884,4.951206133884,2024-07-25 17:35:00 SAST,2024-07-25 15:35:00
213,2024-07-25 15:40:00,4963416212919,4.963416212919,2024-07-25 17:40:00 SAST,2024-07-25 15:40:00
214,2024-07-25 15:45:00,4977795701085,4.977795701085,2024-07-25 17:45:00 SAST,2024-07-25 15:45:00
215,2024-07-25 15:50:00,5006706592024,5.006706592024,2024-07-25 17:50:00 SAST,2024-07-25 15:50:00
216,2024-07-25 15:55:00,5024118758604,5.024118758604,2024-07-25 17:55:00 SAST,2024-07-25 15:55:00
217,2024-07-25 16:00:00,5041753029585,5.041753029585,2024-07-25 18:00:00 SAST,2024-07-25 16:00:00
218,2024-07-25 16:05:00,5091830719075,5.091830719075,2024-07-25 18:05:00 SAST,2024-07-25 16:05:00
219,2024-07-25 16:10:00,5098946021540,5.09894602154,2024-07-25 18:10:00 SAST,2024-07-25 16:10:00
220,2024-07-25 16:15:00,5120728765248,5.120728765248,2024-07-25 18:15:00 SAST,2024-07-25 16:15:00
221,2024-07-25 16:20:00,5159073091679,5.159073091679,2024-07-25 18:20:00 SAST,2024-07-25 16:20:00
222,2024-07-25 16:25:00,5202975260576,5.202975260576,2024-07-25 18:25:00 SAST,2024-07-25 16:25:00
223,2024-07-25 16:30:00,5236117623992,5.236117623992,2024-07-25 18:30:00 SAST,2024-07-25 16:30:00
224,2024-07-25 16:35:00,5253338687317,5.253338687317,2024-07-25 18:35:00 SAST,2024-07-25 16:35:00
225,2024-07-25 16:40:00,5282058838930,5.28205883893,2024-07-25 18:40:00 SAST,2024-07-25 16:40:00
226,2024-07-25 16:45:00,5317588148587,5.317588148587,2024-07-25 18:45:00 SAST,2024-07-25 16:45:00
227,2024-07-25 16:50:00,5370314480409,5.370314480409,2024-07-25 18:50:00 SAST,2024-07-25 16:50:00
228,2024-07-25 16:55:00,5390448693421,5.390448693421,2024-07-25 18:55:00 SAST,2024-07-25 16:55:00
229,2024-07-25 17:00:00,5377466330013,5.377466330013,2024-07-25 19:00:00 SAST,2024-07-25 17:00:00
230,2024-07-25 17:05:00,5449657070349,5.449657070349,2024-07-25 19:05:00 SAST,2024-07-25 17:05:00
231,2024-07-25 17:10:00,5479922148307,5.479922148307,2024-07-25 19:10:00 SAST,2024-07-25 17:10:00
232,2024-07-25 17:15:00,5500797547826,5.500797547826,2024-07-25 19:15:00 SAST,2024-07-25 17:15:00
233,2024-07-25 17:20:00,5499783807835,5.499783807835,2024-07-25 19:20:00 SAST,2024-07-25 17:20:00
234,2024-07-25 17:25:00,5508794244659,5.508794244659,2024-07-25 19:25:00 SAST,2024-07-25 17:25:00
235,2024-07-25 17:30:00,5531083858075,5.531083858075,2024-07-25 19:30:00 SAST,2024-07-25 17:30:00
236,2024-07-25 17:35:00,5548621860302,5.548621860302,2024-07-25 19:35:00 SAST,2024-07-25 17:35:00
237,2024-07-25 17:40:00,5568601962630,5.56860196263,2024-07-25 19:40:00 SAST,2024-07-25 17:40:00
238,2024-07-25 17:45:00,5648383521422,5.648383521422,2024-07-25 19:45:00 SAST,2024-07-25 17:45:00
239,2024-07-25 17:50:00,5663268815259,5.663268815259,2024-07-25 19:50:00 SAST,2024-07-25 17:50:00
240,2024-07-25 17:55:00,5648587065319,5.648587065319,2024-07-25 19:55:00 SAST,2024-07-25 17:55:00
241,2024-07-25 18:00:00,5702672822583,5.702672822583,2024-07-25 20:00:00 SAST,2024-07-25 18:00:00
242,2024-07-25 18:05:00,5732022160761,5.732022160761,2024-07-25 20:05:00 SAST,2024-07-25 18:05:00
243,2024-07-25 18:10:00,5729987859943,5.729987859943,2024-07-25 20:10:00 SAST,2024-07-25 18:10:00
244,2024-07-25 18:15:00,5718405417512,5.718405417512,2024-07-25 20:15:00 SAST,2024-07-25 18:15:00
245,2024-07-25 18:20:00,5717677007141,5.717677007141,2024-07-25 20:20:00 SAST,2024-07-25 18:20:00
246,2024-07-25 18:25:00,5731731247115,5.731731247115,2024-07-25 20:25:00 SAST,2024-07-25 18:25:00
247,2024-07-25 18:30:00,5734611787267,5.734611787267,2024-07-25 20:30:00 SAST,2024-07-25 18:30:00
248,2024-07-25 18:35:00,5730295754391,5.730295754391,2024-07-25 20:35:00 SAST,2024-07-25 18:35:00
249,2024-07-25 18:40:00,5724710443712,5.724710443712,2024-07-25 20:40:00 SAST,2024-07-25 18:40:00
250,2024-07-25 18:45:00,5733745074828,5.733745074828,2024-07-25 20:45:00 SAST,2024-07-25 18:45:00
251,2024-07-25 18:50:00,5743143942707,5.743143942707,2024-07-25 20:50:00 SAST,2024-07-25 18:50:00
252,2024-07-25 18:55:00,5739338467849,5.739338467849,2024-07-25 20:55:00 SAST,2024-07-25 18:55:00
253,2024-07-25 19:00:00,5732647211978,5.732647211978,2024-07-25 21:00:00 SAST,2024-07-25 19:00:00
254,2024-07-25 19:05:00,5704345680443,5.704345680443,2024-07-25 21:05:00 SAST,2024-07-25 19:05:00
255,2024-07-25 19:10:00,5672531165503,5.672531165503,2024-07-25 21:10:00 SAST,2024-07-25 19:10:00
256,2024-07-25 19:15:00,5628082286389,5.628082286389,2024-07-25 21:15:00 SAST,2024-07-25 19:15:00
257,2024-07-25 19:20:00,5593387777299,5.593387777299,2024-07-25 21:20:00 SAST,2024-07-25 19:20:00
258,2024-07-25 19:25:00,5576315691436,5.576315691436,2024-07-25 21:25:00 SAST,2024-07-25 19:25:00
259,2024-07-25 19:30:00,5540288087962,5.540288087962,2024-07-25 21:30:00 SAST,2024-07-25 19:30:00
260,2024-07-25 19:35:00,5510020637379,5.510020637379,2024-07-25 21:35:00 SAST,2024-07-25 19:35:00
261,2024-07-25 19:40:00,5465830463144,5.465830463144,2024-07-25 21:40:00 SAST,2024-07-25 19:40:00
262,2024-07-25 19:45:00,5439435234629,5.439435234629,2024-07-25 21:45:00 SAST,2024-07-25 19:45:00
263,2024-07-25 19:50:00,5397243438924,5.397243438924,2024-07-25 21:50:00 SAST,2024-07-25 19:50:00
264,2024-07-25 19:55:00,5338129491648,5.338129491648,2024-07-25 21:55:00 SAST,2024-07-25 19:55:00
265,2024-07-25 20:00:00,5311965285178,5.311965285178,2024-07-25 22:00:00 SAST,2024-07-25 20:00:00
266,2024-07-25 20:05:00,5242007221707,5.242007221707,2024-07-25 22:05:00 SAST,2024-07-25 20:05:00
267,2024-07-25 20:10:00,5184479781789,5.184479781789,2024-07-25 22:10:00 SAST,2024-07-25 20:10:00
268,2024-07-25 20:15:00,5128214505050,5.12821450505,2024-07-25 22:15:00 SAST,2024-07-25 20:15:00
269,2024-07-25 20:20:00,5022715138053,5.022715138053,2024-07-25 22:20:00 SAST,2024-07-25 20:20:00
270,2024-07-25 20:25:00,4987367135538,4.987367135538,2024-07-25 22:25:00 SAST,2024-07-25 20:25:00
271,2024-07-25 20:30:00,4858952851887,4.858952851887,2024-07-25 22:30:00 SAST,2024-07-25 20:30:00
272,2024-07-25 20:35:00,4818438635055,4.818438635055,2024-07-25 22:35:00 SAST,2024-07-25 20:35:00
273,2024-07-25 20:40:00,4771764924209,4.771764924209,2024-07-25 22:40:00 SAST,2024-07-25 20:40:00
274,2024-07-25 20:45:00,4623971225958,4.623971225958,2024-07-25 22:45:00 SAST,2024-07-25 20:45:00
275,2024-07-25 20:50:00,4575312952605,4.575312952605,2024-07-25 22:50:00 SAST,2024-07-25 20:50:00
276,2024-07-25 20:55:00,4491929286278,4.491929286278,2024-07-25 22:55:00 SAST,2024-07-25 20:55:00
277,2024-07-25 21:00:00,4421830729128,4.421830729128,2024-07-25 23:00:00 SAST,2024-07-25 21:00:00
278,2024-07-25 21:05:00,4369216408471,4.369216408471,2024-07-25 23:05:00 SAST,2024-07-25 21:05:00
279,2024-07-25 21:10:00,4244077664182,4.244077664182,2024-07-25 23:10:00 SAST,2024-07-25 21:10:00
280,2024-07-25 21:15:00,4167344389132,4.167344389132,2024-07-25 23:15:00 SAST,2024-07-25 21:15:00
281,2024-07-25 21:20:00,4065644139123,4.065644139123,2024-07-25 23:20:00 SAST,2024-07-25 21:20:00
282,2024-07-25 21:25:00,3969352120517,3.969352120517,2024-07-25 23:25:00 SAST,2024-07-25 21:25:00
283,2024-07-25 21:30:00,3907323589409,3.907323589409,2024-07-25 23:30:00 SAST,2024-07-25 21:30:00
284,2024-07-25 21:35:00,3774418492211,3.774418492211,2024-07-25 23:35:00 SAST,2024-07-25 21:35:00
285,2024-07-25 21:40:00,3706387889147,3.706387889147,2024-07-25 23:40:00 SAST,2024-07-25 21:40:00
286,2024-07-25 21:45:00,3643190360484,3.643190360484,2024-07-25 23:45:00 SAST,2024-07-25 21:45:00
287,2024-07-25 21:50:00,3556121363719,3.556121363719,2024-07-25 23:50:00 SAST,2024-07-25 21:50:00
288,2024-07-25 21:55:00,3515929734026,3.515929734026,2024-07-25 23:55:00 SAST,2024-07-25 21:55:00
289,2024-07-25 22:00:00,3404347446198,3.404347446198,2024-07-26 00:00:00 SAST,2024-07-25 22:00:00
290,2024-07-25 22:05:00,3360784710955,3.360784710955,2024-07-26 00:05:00 SAST,2024-07-25 22:05:00
291,2024-07-25 22:10:00,3301467714838,3.301467714838,2024-07-26 00:10:00 SAST,2024-07-25 22:10:00
292,2024-07-25 22:15:00,3228717547082,3.228717547082,2024-07-26 00:15:00 SAST,2024-07-25 22:15:00
293,2024-07-25 22:20:00,3167262027922,3.167262027922,2024-07-26 00:20:00 SAST,2024-07-25 22:20:00
294,2024-07-25 22:25:00,3272259360425,3.272259360425,2024-07-26 00:25:00 SAST,2024-07-25 22:25:00
295,2024-07-25 22:30:00,3038936943020,3.03893694302,2024-07-26 00:30:00 SAST,2024-07-25 22:30:00
296,2024-07-25 22:35:00,3039516983855,3.039516983855,2024-07-26 00:35:00 SAST,2024-07-25 22:35:00
297,2024-07-25 22:40:00,2936597707376,2.936597707376,2024-07-26 00:40:00 SAST,2024-07-25 22:40:00
298,2024-07-25 22:45:00,2880977889210,2.88097788921,2024-07-26 00:45:00 SAST,2024-07-25 22:45:00
299,2024-07-25 22:50:00,2820875023743,2.820875023743,2024-07-26 00:50:00 SAST,2024-07-25 22:50:00
300,2024-07-25 22:55:00,2748675701802,2.748675701802,2024-07-26 00:55:00 SAST,2024-07-25 22:55:00
301,2024-07-25 23:00:00,2707995322627,2.707995322627,2024-07-26 01:00:00 SAST,2024-07-25 23:00:00
302,2024-07-25 23:05:00,2683703954601,2.683703954601,2024-07-26 01:05:00 SAST,2024-07-25 23:05:00
303,2024-07-25 23:10:00,2652135100157,2.652135100157,2024-07-26 01:10:00 SAST,2024-07-25 23:10:00
304,2024-07-25 23:15:00,2623905469136,2.623905469136,2024-07-26 01:15:00 SAST,2024-07-25 23:15:00
305,2024-07-25 23:20:00,2529782349574,2.529782349574,2024-07-26 01:20:00 SAST,2024-07-25 23:20:00
306,2024-07-25 23:25:00,2498249607289,2.498249607289,2024-07-26 01:25:00 SAST,2024-07-25 23:25:00
307,2024-07-25 23:30:00,2457937843805,2.457937843805,2024-07-26 01:30:00 SAST,2024-07-25 23:30:00
308,2024-07-25 23:35:00,2628437365121,2.628437365121,2024-07-26 01:35:00 SAST,2024-07-25 23:35:00
309,2024-07-25 23:40:00,2375595840732,2.375595840732,2024-07-26 01:40:00 SAST,2024-07-25 23:40:00
310,2024-07-25 23:45:00,2326270855824,2.326270855824,2024-07-26 01:45:00 SAST,2024-07-25 23:45:00
311,2024-07-25 23:50:00,2298945486869,2.298945486869,2024-07-26 01:50:00 SAST,2024-07-25 23:50:00
312,2024-07-25 23:55:00,2255337965395,2.255337965395,2024-07-26 01:55:00 SAST,2024-07-25 23:55:00
313,2024-07-26 00:00:00,2199029549732,2.199029549732,2024-07-26 02:00:00 SAST,2024-07-26 00:00:00
314,2024-07-26 00:05:00,2180888032077,2.180888032077,2024-07-26 02:05:00 SAST,2024-07-26 00:05:00
315,2024-07-26 00:10:00,2166342448545,2.166342448545,2024-07-26 02:10:00 SAST,2024-07-26 00:10:00
316,2024-07-26 00:15:00,2152766539643,2.152766539643,2024-07-26 02:15:00 SAST,2024-07-26 00:15:00
317,2024-07-26 00:20:00,2091227121765,2.091227121765,2024-07-26 02:20:00 SAST,2024-07-26 00:20:00
318,2024-07-26 00:25:00,2069704495549,2.069704495549,2024-07-26 02:25:00 SAST,2024-07-26 00:25:00
319,2024-07-26 00:30:00,2057160633797,2.057160633797,2024-07-26 02:30:00 SAST,2024-07-26 00:30:00
320,2024-07-26 00:35:00,2021804222851,2.021804222851,2024-07-26 02:35:00 SAST,2024-07-26 00:35:00
321,2024-07-26 00:40:00,2007630814083,2.007630814083,2024-07-26 02:40:00 SAST,2024-07-26 00:40:00
322,2024-07-26 00:45:00,1982313717183,1.982313717183,2024-07-26 02:45:00 SAST,2024-07-26 00:45:00
323,2024-07-26 00:50:00,1956579629663,1.956579629663,2024-07-26 02:50:00 SAST,2024-07-26 00:50:00
324,2024-07-26 00:55:00,1942602607127,1.942602607127,2024-07-26 02:55:00 SAST,2024-07-26 00:55:00
325,2024-07-26 01:00:00,1911024790483,1.911024790483,2024-07-26 03:00:00 SAST,2024-07-26 01:00:00
326,2024-07-26 01:05:00,1902981710340,1.90298171034,2024-07-26 03:05:00 SAST,2024-07-26 01:05:00
327,2024-07-26 01:10:00,1895937911076,1.895937911076,2024-07-26 03:10:00 SAST,2024-07-26 01:10:00
328,2024-07-26 01:15:00,1875771776469,1.875771776469,2024-07-26 03:15:00 SAST,2024-07-26 01:15:00
329,2024-07-26 01:20:00,1865185235309,1.865185235309,2024-07-26 03:20:00 SAST,2024-07-26 01:20:00
330,2024-07-26 01:25:00,1852304356033,1.852304356033,2024-07-26 03:25:00 SAST,2024-07-26 01:25:00
331,2024-07-26 01:30:00,1841436115193,1.841436115193,2024-07-26 03:30:00 SAST,2024-07-26 01:30:00
332,2024-07-26 01:35:00,1834795822614,1.834795822614,2024-07-26 03:35:00 SAST,2024-07-26 01:35:00
333,2024-07-26 01:40:00,1821483001363,1.821483001363,2024-07-26 03:40:00 SAST,2024-07-26 01:40:00
334,2024-07-26 01:45:00,1790159228737,1.790159228737,2024-07-26 03:45:00 SAST,2024-07-26 01:45:00
335,2024-07-26 01:50:00,1780988954844,1.780988954844,2024-07-26 03:50:00 SAST,2024-07-26 01:50:00
336,2024-07-26 01:55:00,1771484132434,1.771484132434,2024-07-26 03:55:00 SAST,2024-07-26 01:55:00
337,2024-07-26 02:00:00,1781433183726,1.781433183726,2024-07-26 04:00:00 SAST,2024-07-26 02:00:00
338,2024-07-26 02:05:00,1782139190212,1.782139190212,2024-07-26 04:05:00 SAST,2024-07-26 02:05:00
339,2024-07-26 02:10:00,1795311080786,1.795311080786,2024-07-26 04:10:00 SAST,2024-07-26 02:10:00
340,2024-07-26 02:15:00,1797945746898,1.797945746898,2024-07-26 04:15:00 SAST,2024-07-26 02:15:00
341,2024-07-26 02:20:00,1802504114527,1.802504114527,2024-07-26 04:20:00 SAST,2024-07-26 02:20:00
342,2024-07-26 02:25:00,1806980401857,1.806980401857,2024-07-26 04:25:00 SAST,2024-07-26 02:25:00
343,2024-07-26 02:30:00,1844283856441,1.844283856441,2024-07-26 04:30:00 SAST,2024-07-26 02:30:00
344,2024-07-26 02:35:00,1820166337320,1.82016633732,2024-07-26 04:35:00 SAST,2024-07-26 02:35:00
345,2024-07-26 02:40:00,1825518654189,1.825518654189,2024-07-26 04:40:00 SAST,2024-07-26 02:40:00
346,2024-07-26 02:45:00,1848712721084,1.848712721084,2024-07-26 04:45:00 SAST,2024-07-26 02:45:00
347,2024-07-26 02:50:00,1835188718367,1.835188718367,2024-07-26 04:50:00 SAST,2024-07-26 02:50:00
348,2024-07-26 02:55:00,1851315781295,1.851315781295,2024-07-26 04:55:00 SAST,2024-07-26 02:55:00
349,2024-07-26 03:00:00,1897044305644,1.897044305644,2024-07-26 05:00:00 SAST,2024-07-26 03:00:00
350,2024-07-26 03:05:00,1908696219960,1.90869621996,2024-07-26 05:05:00 SAST,2024-07-26 03:05:00
351,2024-07-26 03:10:00,1950891960755,1.950891960755,2024-07-26 05:10:00 SAST,2024-07-26 03:10:00
352,2024-07-26 03:15:00,2007409692895,2.007409692895,2024-07-26 05:15:00 SAST,2024-07-26 03:15:00
353,2024-07-26 03:20:00,2015703808683,2.015703808683,2024-07-26 05:20:00 SAST,2024-07-26 03:20:00
354,2024-07-26 03:25:00,2085988356877,2.085988356877,2024-07-26 05:25:00 SAST,2024-07-26 03:25:00
355,2024-07-26 03:30:00,2130039062615,2.130039062615,2024-07-26 05:30:00 SAST,2024-07-26 03:30:00
356,2024-07-26 03:35:00,2119239528993,2.119239528993,2024-07-26 05:35:00 SAST,2024-07-26 03:35:00
357,2024-07-26 03:40:00,2169206362912,2.169206362912,2024-07-26 05:40:00 SAST,2024-07-26 03:40:00
358,2024-07-26 03:45:00,2289227884034,2.289227884034,2024-07-26 05:45:00 SAST,2024-07-26 03:45:00
359,2024-07-26 03:50:00,2259489299684,2.259489299684,2024-07-26 05:50:00 SAST,2024-07-26 03:50:00
360,2024-07-26 03:55:00,2289601406462,2.289601406462,2024-07-26 05:55:00 SAST,2024-07-26 03:55:00
361,2024-07-26 04:00:00,2435504637149,2.435504637149,2024-07-26 06:00:00 SAST,2024-07-26 04:00:00
362,2024-07-26 04:05:00,2430943381033,2.430943381033,2024-07-26 06:05:00 SAST,2024-07-26 04:05:00
363,2024-07-26 04:10:00,2506937198819,2.506937198819,2024-07-26 06:10:00 SAST,2024-07-26 04:10:00
364,2024-07-26 04:15:00,2497170659410,2.49717065941,2024-07-26 06:15:00 SAST,2024-07-26 04:15:00
365,2024-07-26 04:20:00,2641307388096,2.641307388096,2024-07-26 06:20:00 SAST,2024-07-26 04:20:00
366,2024-07-26 04:25:00,2632894525498,2.632894525498,2024-07-26 06:25:00 SAST,2024-07-26 04:25:00
367,2024-07-26 04:30:00,2740008924580,2.74000892458,2024-07-26 06:30:00 SAST,2024-07-26 04:30:00
368,2024-07-26 04:35:00,2781214834028,2.781214834028,2024-07-26 06:35:00 SAST,2024-07-26 04:35:00
369,2024-07-26 04:40:00,2844092805800,2.8440928058,2024-07-26 06:40:00 SAST,2024-07-26 04:40:00
370,2024-07-26 04:45:00,2864731186930,2.86473118693,2024-07-26 06:45:00 SAST,2024-07-26 04:45:00
371,2024-07-26 04:50:00,2905933174092,2.905933174092,2024-07-26 06:50:00 SAST,2024-07-26 04:50:00
372,2024-07-26 04:55:00,2945098907923,2.945098907923,2024-07-26 06:55:00 SAST,2024-07-26 04:55:00
373,2024-07-26 05:00:00,3041641147687,3.041641147687,2024-07-26 07:00:00 SAST,2024-07-26 05:00:00
374,2024-07-26 05:05:00,3075572810057,3.075572810057,2024-07-26 07:05:00 SAST,2024-07-26 05:05:00
375,2024-07-26 05:10:00,3139089028593,3.139089028593,2024-07-26 07:10:00 SAST,2024-07-26 05:10:00
376,2024-07-26 05:15:00,3174838951942,3.174838951942,2024-07-26 07:15:00 SAST,2024-07-26 05:15:00
377,2024-07-26 05:20:00,3216407202170,3.21640720217,2024-07-26 07:20:00 SAST,2024-07-26 05:20:00
378,2024-07-26 05:25:00,3282566417599,3.282566417599,2024-07-26 07:25:00 SAST,2024-07-26 05:25:00
379,2024-07-26 05:30:00,3301124978751,3.301124978751,2024-07-26 07:30:00 SAST,2024-07-26 05:30:00
380,2024-07-26 05:35:00,3430811349379,3.430811349379,2024-07-26 07:35:00 SAST,2024-07-26 05:35:00
381,2024-07-26 05:40:00,3460580160742,3.460580160742,2024-07-26 07:40:00 SAST,2024-07-26 05:40:00
382,2024-07-26 05:45:00,3508852829934,3.508852829934,2024-07-26 07:45:00 SAST,2024-07-26 05:45:00
383,2024-07-26 05:50:00,3585048457882,3.585048457882,2024-07-26 07:50:00 SAST,2024-07-26 05:50:00
384,2024-07-26 05:55:00,3641063016255,3.641063016255,2024-07-26 07:55:00 SAST,2024-07-26 05:55:00
385,2024-07-26 06:00:00,3762580634977,3.762580634977,2024-07-26 08:00:00 SAST,2024-07-26 06:00:00
386,2024-07-26 06:05:00,3832037258256,3.832037258256,2024-07-26 08:05:00 SAST,2024-07-26 06:05:00
387,2024-07-26 06:10:00,3899286219763,3.899286219763,2024-07-26 08:10:00 SAST,2024-07-26 06:10:00
388,2024-07-26 06:15:00,3941730256772,3.941730256772,2024-07-26 08:15:00 SAST,2024-07-26 06:15:00
389,2024-07-26 06:20:00,3968198511518,3.968198511518,2024-07-26 08:20:00 SAST,2024-07-26 06:20:00
390,2024-07-26 06:25:00,4024764969824,4.024764969824,2024-07-26 08:25:00 SAST,2024-07-26 06:25:00
391,2024-07-26 06:30:00,4061907575553,4.061907575553,2024-07-26 08:30:00 SAST,2024-07-26 06:30:00
392,2024-07-26 06:35:00,4080065365924,4.080065365924,2024-07-26 08:35:00 SAST,2024-07-26 06:35:00
393,2024-07-26 06:40:00,4112460873685,4.112460873685,2024-07-26 08:40:00 SAST,2024-07-26 06:40:00
394,2024-07-26 06:45:00,4134621812147,4.134621812147,2024-07-26 08:45:00 SAST,2024-07-26 06:45:00
395,2024-07-26 06:50:00,4160632221637,4.160632221637,2024-07-26 08:50:00 SAST,2024-07-26 06:50:00
396,2024-07-26 06:55:00,4180873739772,4.180873739772,2024-07-26 08:55:00 SAST,2024-07-26 06:55:00
397,2024-07-26 07:00:00,4222651191365,4.222651191365,2024-07-26 09:00:00 SAST,2024-07-26 07:00:00
398,2024-07-26 07:05:00,4312668826911,4.312668826911,2024-07-26 09:05:00 SAST,2024-07-26 07:05:00
399,2024-07-26 07:10:00,4321450507749,4.321450507749,2024-07-26 09:10:00 SAST,2024-07-26 07:10:00
400,2024-07-26 07:15:00,4334067417942,4.334067417942,2024-07-26 09:15:00 SAST,2024-07-26 07:15:00
401,2024-07-26 07:20:00,4346301940729,4.346301940729,2024-07-26 09:20:00 SAST,2024-07-26 07:20:00
402,2024-07-26 07:25:00,4361089978134,4.361089978134,2024-07-26 09:25:00 SAST,2024-07-26 07:25:00
403,2024-07-26 07:30:00,4351060795064,4.351060795064,2024-07-26 09:30:00 SAST,2024-07-26 07:30:00
404,2024-07-26 07:35:00,4363937219234,4.363937219234,2024-07-26 09:35:00 SAST,2024-07-26 07:35:00
405,2024-07-26 07:40:00,4397084960726,4.397084960726,2024-07-26 09:40:00 SAST,2024-07-26 07:40:00
406,2024-07-26 07:45:00,4425673500713,4.425673500713,2024-07-26 09:45:00 SAST,2024-07-26 07:45:00
407,2024-07-26 07:50:00,4443585503568,4.443585503568,2024-07-26 09:50:00 SAST,2024-07-26 07:50:00
408,2024-07-26 07:55:00,4472105021704,4.472105021704,2024-07-26 09:55:00 SAST,2024-07-26 07:55:00
409,2024-07-26 08:00:00,4520009228781,4.520009228781,2024-07-26 10:00:00 SAST,2024-07-26 08:00:00
410,2024-07-26 08:05:00,4595283223361,4.595283223361,2024-07-26 10:05:00 SAST,2024-07-26 08:05:00
411,2024-07-26 08:10:00,4613041854653,4.613041854653,2024-07-26 10:10:00 SAST,2024-07-26 08:10:00
412,2024-07-26 08:15:00,4638470961385,4.638470961385,2024-07-26 10:15:00 SAST,2024-07-26 08:15:00
413,2024-07-26 08:20:00,4644396744977,4.644396744977,2024-07-26 10:20:00 SAST,2024-07-26 08:20:00
414,2024-07-26 08:25:00,4659433927102,4.659433927102,2024-07-26 10:25:00 SAST,2024-07-26 08:25:00
415,2024-07-26 08:30:00,4679610220568,4.679610220568,2024-07-26 10:30:00 SAST,2024-07-26 08:30:00
416,2024-07-26 08:35:00,4700569262065,4.700569262065,2024-07-26 10:35:00 SAST,2024-07-26 08:35:00
417,2024-07-26 08:40:00,4717587879933,4.717587879933,2024-07-26 10:40:00 SAST,2024-07-26 08:40:00
418,2024-07-26 08:45:00,4775282666151,4.775282666151,2024-07-26 10:45:00 SAST,2024-07-26 08:45:00
419,2024-07-26 08:50:00,4819416687106,4.819416687106,2024-07-26 10:50:00 SAST,2024-07-26 08:50:00
420,2024-07-26 08:55:00,4828015275807,4.828015275807,2024-07-26 10:55:00 SAST,2024-07-26 08:55:00
421,2024-07-26 09:00:00,4872514010637,4.872514010637,2024-07-26 11:00:00 SAST,2024-07-26 09:00:00
422,2024-07-26 09:05:00,4908776461185,4.908776461185,2024-07-26 11:05:00 SAST,2024-07-26 09:05:00
423,2024-07-26 09:10:00,4943646400588,4.943646400588,2024-07-26 11:10:00 SAST,2024-07-26 09:10:00
424,2024-07-26 09:15:00,4972475305414,4.972475305414,2024-07-26 11:15:00 SAST,2024-07-26 09:15:00
425,2024-07-26 09:20:00,5004779061787,5.004779061787,2024-07-26 11:20:00 SAST,2024-07-26 09:20:00
426,2024-07-26 09:25:00,5043831036487,5.043831036487,2024-07-26 11:25:00 SAST,2024-07-26 09:25:00
427,2024-07-26 09:30:00,5067774409788,5.067774409788,2024-07-26 11:30:00 SAST,2024-07-26 09:30:00
428,2024-07-26 09:35:00,5121289219596,5.121289219596,2024-07-26 11:35:00 SAST,2024-07-26 09:35:00
429,2024-07-26 09:40:00,5172834364777,5.172834364777,2024-07-26 11:40:00 SAST,2024-07-26 09:40:00
430,2024-07-26 09:45:00,5189349825087,5.189349825087,2024-07-26 11:45:00 SAST,2024-07-26 09:45:00
431,2024-07-26 09:50:00,5225901620365,5.225901620365,2024-07-26 11:50:00 SAST,2024-07-26 09:50:00
432,2024-07-26 09:55:00,5256024360925,5.256024360925,2024-07-26 11:55:00 SAST,2024-07-26 09:55:00
433,2024-07-26 10:00:00,5294992983776,5.294992983776,2024-07-26 12:00:00 SAST,2024-07-26 10:00:00
434,2024-07-26 10:05:00,5320052910808,5.320052910808,2024-07-26 12:05:00 SAST,2024-07-26 10:05:00
435,2024-07-26 10:10:00,5342202915199,5.342202915199,2024-07-26 12:10:00 SAST,2024-07-26 10:10:00
436,2024-07-26 10:15:00,5355719088868,5.355719088868,2024-07-26 12:15:00 SAST,2024-07-26 10:15:00
437,2024-07-26 10:20:00,5407159450538,5.407159450538,2024-07-26 12:20:00 SAST,2024-07-26 10:20:00
438,2024-07-26 10:25:00,5463765286493,5.463765286493,2024-07-26 12:25:00 SAST,2024-07-26 10:25:00
439,2024-07-26 10:30:00,5510870611911,5.510870611911,2024-07-26 12:30:00 SAST,2024-07-26 10:30:00
440,2024-07-26 10:35:00,5543972519961,5.543972519961,2024-07-26 12:35:00 SAST,2024-07-26 10:35:00
441,2024-07-26 10:40:00,5592611379887,5.592611379887,2024-07-26 12:40:00 SAST,2024-07-26 10:40:00
442,2024-07-26 10:45:00,5657460931906,5.657460931906,2024-07-26 12:45:00 SAST,2024-07-26 10:45:00
443,2024-07-26 10:50:00,5702674168209,5.702674168209,2024-07-26 12:50:00 SAST,2024-07-26 10:50:00
444,2024-07-26 10:55:00,5751669538608,5.751669538608,2024-07-26 12:55:00 SAST,2024-07-26 10:55:00
445,2024-07-26 11:00:00,5794171872348,5.794171872348,2024-07-26 13:00:00 SAST,2024-07-26 11:00:00
446,2024-07-26 11:05:00,5838801331244,5.838801331244,2024-07-26 13:05:00 SAST,2024-07-26 11:05:00
447,2024-07-26 11:10:00,5936068897152,5.936068897152,2024-07-26 13:10:00 SAST,2024-07-26 11:10:00
448,2024-07-26 11:15:00,5981709922445,5.981709922445,2024-07-26 13:15:00 SAST,2024-07-26 11:15:00
449,2024-07-26 11:20:00,6020320791055,6.020320791055,2024-07-26 13:20:00 SAST,2024-07-26 11:20:00
450,2024-07-26 11:25:00,6078775595930,6.07877559593,2024-07-26 13:25:00 SAST,2024-07-26 11:25:00
451,2024-07-26 11:30:00,6119588633416,6.119588633416,2024-07-26 13:30:00 SAST,2024-07-26 11:30:00
452,2024-07-26 11:35:00,6185354508531,6.185354508531,2024-07-26 13:35:00 SAST,2024-07-26 11:35:00
453,2024-07-26 11:40:00,6246354178209,6.246354178209,2024-07-26 13:40:00 SAST,2024-07-26 11:40:00
454,2024-07-26 11:45:00,6323718921122,6.323718921122,2024-07-26 13:45:00 SAST,2024-07-26 11:45:00
455,2024-07-26 11:50:00,6394482539590,6.39448253959,2024-07-26 13:50:00 SAST,2024-07-26 11:50:00
456,2024-07-26 11:55:00,6485410379253,6.485410379253,2024-07-26 13:55:00 SAST,2024-07-26 11:55:00
457,2024-07-26 12:00:00,6503968545979,6.503968545979,2024-07-26 14:00:00 SAST,2024-07-26 12:00:00
458,2024-07-26 12:05:00,6581407939817,6.581407939817,2024-07-26 14:05:00 SAST,2024-07-26 12:05:00
459,2024-07-26 12:10:00,6643775085295,6.643775085295,2024-07-26 14:10:00 SAST,2024-07-26 12:10:00
460,2024-07-26 12:15:00,6964362238603,6.964362238603,2024-07-26 14:15:00 SAST,2024-07-26 12:15:00
461,2024-07-26 12:20:00,6576080866320,6.57608086632,2024-07-26 14:20:00 SAST,2024-07-26 12:20:00
462,2024-07-26 12:25:00,6874838933140,6.87483893314,2024-07-26 14:25:00 SAST,2024-07-26 12:25:00
463,2024-07-26 12:30:00,6937806537457,6.937806537457,2024-07-26 14:30:00 SAST,2024-07-26 12:30:00
464,2024-07-26 12:35:00,7007151662168,7.007151662168,2024-07-26 14:35:00 SAST,2024-07-26 12:35:00
465,2024-07-26 12:40:00,7098687570664,7.098687570664,2024-07-26 14:40:00 SAST,2024-07-26 12:40:00
466,2024-07-26 12:45:00,7166348626503,7.166348626503,2024-07-26 14:45:00 SAST,2024-07-26 12:45:00
467,2024-07-26 12:50:00,7216243015777,7.216243015777,2024-07-26 14:50:00 SAST,2024-07-26 12:50:00
468,2024-07-26 12:55:00,7291994498915,7.291994498915,2024-07-26 14:55:00 SAST,2024-07-26 12:55:00
469,2024-07-26 13:00:00,7365569513449,7.365569513449,2024-07-26 15:00:00 SAST,2024-07-26 13:00:00
470,2024-07-26 13:05:00,7420246175392,7.420246175392,2024-07-26 15:05:00 SAST,2024-07-26 13:05:00
471,2024-07-26 13:10:00,7493663886214,7.493663886214,2024-07-26 15:10:00 SAST,2024-07-26 13:10:00
472,2024-07-26 13:15:00,7559698471732,7.559698471732,2024-07-26 15:15:00 SAST,2024-07-26 13:15:00
473,2024-07-26 13:20:00,6336774728902,6.336774728902,2024-07-26 15:20:00 SAST,2024-07-26 13:20:00
474,2024-07-26 13:25:00,6386924158866,6.386924158866,2024-07-26 15:25:00 SAST,2024-07-26 13:25:00
475,2024-07-26 13:30:00,7823701275737,7.823701275737,2024-07-26 15:30:00 SAST,2024-07-26 13:30:00
476,2024-07-26 13:35:00,7871181860280,7.87118186028,2024-07-26 15:35:00 SAST,2024-07-26 13:35:00
477,2024-07-26 13:40:00,7927853363788,7.927853363788,2024-07-26 15:40:00 SAST,2024-07-26 13:40:00
478,2024-07-26 13:45:00,8007890787036,8.007890787036,2024-07-26 15:45:00 SAST,2024-07-26 13:45:00
479,2024-07-26 13:50:00,8075498863790,8.07549886379,2024-07-26 15:50:00 SAST,2024-07-26 13:50:00
480,2024-07-26 13:55:00,8129996495112,8.129996495112,2024-07-26 15:55:00 SAST,2024-07-26 13:55:00
481,2024-07-26 14:00:00,8200830018167,8.200830018167,2024-07-26 16:00:00 SAST,2024-07-26 14:00:00
482,2024-07-26 14:05:00,8285168047205,8.285168047205,2024-07-26 16:05:00 SAST,2024-07-26 14:05:00
483,2024-07-26 14:10:00,8346371795855,8.346371795855,2024-07-26 16:10:00 SAST,2024-07-26 14:10:00
484,2024-07-26 14:15:00,8406406747765,8.406406747765,2024-07-26 16:15:00 SAST,2024-07-26 14:15:00
485,2024-07-26 14:20:00,8444541173263,8.444541173263,2024-07-26 16:20:00 SAST,2024-07-26 14:20:00
486,2024-07-26 14:25:00,8536266453910,8.53626645391,2024-07-26 16:25:00 SAST,2024-07-26 14:25:00
487,2024-07-26 14:30:00,8616304038552,8.616304038552,2024-07-26 16:30:00 SAST,2024-07-26 14:30:00
488,2024-07-26 14:35:00,8663781133809,8.663781133809,2024-07-26 16:35:00 SAST,2024-07-26 14:35:00
489,2024-07-26 14:40:00,8734002820750,8.73400282075,2024-07-26 16:40:00 SAST,2024-07-26 14:40:00
490,2024-07-26 14:45:00,8802567405300,8.8025674053,2024-07-26 16:45:00 SAST,2024-07-26 14:45:00
491,2024-07-26 14:50:00,8848118454907,8.848118454907,2024-07-26 16:50:00 SAST,2024-07-26 14:50:00
492,2024-07-26 14:55:00,8928793830841,8.928793830841,2024-07-26 16:55:00 SAST,2024-07-26 14:55:00
493,2024-07-26 15:00:00,9035166070930,9.03516607093,2024-07-26 17:00:00 SAST,2024-07-26 15:00:00
494,2024-07-26 15:05:00,9108700461730,9.10870046173,2024-07-26 17:05:00 SAST,2024-07-26 15:05:00
495,2024-07-26 15:10:00,9145153502405,9.145153502405,2024-07-26 17:10:00 SAST,2024-07-26 15:10:00
496,2024-07-26 15:15:00,9190838710062,9.190838710062,2024-07-26 17:15:00 SAST,2024-07-26 15:15:00
497,2024-07-26 15:20:00,9283638311475,9.283638311475,2024-07-26 17:20:00 SAST,2024-07-26 15:20:00
498,2024-07-26 15:25:00,9348085032597,9.348085032597,2024-07-26 17:25:00 SAST,2024-07-26 15:25:00
499,2024-07-26 15:30:00,9421103316366,9.421103316366,2024-07-26 17:30:00 SAST,2024-07-26 15:30:00
500,2024-07-26 15:35:00,9493759155934,9.493759155934,2024-07-26 17:35:00 SAST,2024-07-26 15:35:00
501,2024-07-26 15:40:00,9573626186033,9.573626186033,2024-07-26 17:40:00 SAST,2024-07-26 15:40:00
502,2024-07-26 15:45:00,9660452483384,9.660452483384,2024-07-26 17:45:00 SAST,2024-07-26 15:45:00
503,2024-07-26 15:50:00,9761411416652,9.761411416652,2024-07-26 17:50:00 SAST,2024-07-26 15:50:00
504,2024-07-26 15:55:00,9857594436967,9.857594436967,2024-07-26 17:55:00 SAST,2024-07-26 15:55:00
505,2024-07-26 16:00:00,9946653985785,9.946653985785,2024-07-26 18:00:00 SAST,2024-07-26 16:00:00
506,2024-07-26 16:05:00,10066382364573,10.066382364573,2024-07-26 18:05:00 SAST,2024-07-26 16:05:00
507,2024-07-26 16:10:00,10159365566883,10.159365566883,2024-07-26 18:10:00 SAST,2024-07-26 16:10:00
508,2024-07-26 16:15:00,10272591888266,10.272591888266,2024-07-26 18:15:00 SAST,2024-07-26 16:15:00
509,2024-07-26 16:20:00,10380406546105,10.380406546105,2024-07-26 18:20:00 SAST,2024-07-26 16:20:00
510,2024-07-26 16:25:00,10479851235431,10.479851235431,2024-07-26 18:25:00 SAST,2024-07-26 16:25:00
511,2024-07-26 16:30:00,10581513462699,10.581513462699,2024-07-26 18:30:00 SAST,2024-07-26 16:30:00
512,2024-07-26 16:35:00,10712450508866,10.712450508866,2024-07-26 18:35:00 SAST,2024-07-26 16:35:00
513,2024-07-26 16:40:00,10799346497625,10.799346497625,2024-07-26 18:40:00 SAST,2024-07-26 16:40:00
514,2024-07-26 16:45:00,10922472043955,10.922472043955,2024-07-26 18:45:00 SAST,2024-07-26 16:45:00
515,2024-07-26 16:50:00,11002989113966,11.002989113966,2024-07-26 18:50:00 SAST,2024-07-26 16:50:00
516,2024-07-26 16:55:00,11137988530571,11.137988530571,2024-07-26 18:55:00 SAST,2024-07-26 16:55:00
517,2024-07-26 17:00:00,11241073079374,11.241073079374,2024-07-26 19:00:00 SAST,2024-07-26 17:00:00
518,2024-07-26 17:05:00,11344284442284,11.344284442284,2024-07-26 19:05:00 SAST,2024-07-26 17:05:00
519,2024-07-26 17:10:00,11481106703217,11.481106703217,2024-07-26 19:10:00 SAST,2024-07-26 17:10:00
520,2024-07-26 17:15:00,11577218986661,11.577218986661,2024-07-26 19:15:00 SAST,2024-07-26 17:15:00
521,2024-07-26 17:20:00,11704412838765,11.704412838765,2024-07-26 19:20:00 SAST,2024-07-26 17:20:00
522,2024-07-26 17:25:00,11798583813450,11.79858381345,2024-07-26 19:25:00 SAST,2024-07-26 17:25:00
523,2024-07-26 17:30:00,11900439261243,11.900439261243,2024-07-26 19:30:00 SAST,2024-07-26 17:30:00
524,2024-07-26 17:35:00,11986395881051,11.986395881051,2024-07-26 19:35:00 SAST,2024-07-26 17:35:00
525,2024-07-26 17:40:00,12099342072431,12.099342072431,2024-07-26 19:40:00 SAST,2024-07-26 17:40:00
526,2024-07-26 17:45:00,12202384172038,12.202384172038,2024-07-26 19:45:00 SAST,2024-07-26 17:45:00
527,2024-07-26 17:50:00,8994696168577,8.994696168577,2024-07-26 19:50:00 SAST,2024-07-26 17:50:00
528,2024-07-26 17:55:00,5513901552246,5.513901552246,2024-07-26 19:55:00 SAST,2024-07-26 17:55:00
529,2024-07-26 18:00:00,5580078399681,5.580078399681,2024-07-26 20:00:00 SAST,2024-07-26 18:00:00
530,2024-07-26 18:05:00,5586885925566,5.586885925566,2024-07-26 20:05:00 SAST,2024-07-26 18:05:00
531,2024-07-26 18:10:00,5591078632692,5.591078632692,2024-07-26 20:10:00 SAST,2024-07-26 18:10:00
532,2024-07-26 18:15:00,5581552006408,5.581552006408,2024-07-26 20:15:00 SAST,2024-07-26 18:15:00
533,2024-07-26 18:20:00,5571541626275,5.571541626275,2024-07-26 20:20:00 SAST,2024-07-26 18:20:00
534,2024-07-26 18:25:00,5605681195080,5.60568119508,2024-07-26 20:25:00 SAST,2024-07-26 18:25:00
535,2024-07-26 18:30:00,5605280969322,5.605280969322,2024-07-26 20:30:00 SAST,2024-07-26 18:30:00
536,2024-07-26 18:35:00,5612394075714,5.612394075714,2024-07-26 20:35:00 SAST,2024-07-26 18:35:00
537,2024-07-26 18:40:00,5618678915123,5.618678915123,2024-07-26 20:40:00 SAST,2024-07-26 18:40:00
538,2024-07-26 18:45:00,5617566456634,5.617566456634,2024-07-26 20:45:00 SAST,2024-07-26 18:45:00
539,2024-07-26 18:50:00,5661864199127,5.661864199127,2024-07-26 20:50:00 SAST,2024-07-26 18:50:00
540,2024-07-26 18:55:00,5624972635581,5.624972635581,2024-07-26 20:55:00 SAST,2024-07-26 18:55:00
541,2024-07-26 19:00:00,5622793687562,5.622793687562,2024-07-26 21:00:00 SAST,2024-07-26 19:00:00
542,2024-07-26 19:05:00,5610512124254,5.610512124254,2024-07-26 21:05:00 SAST,2024-07-26 19:05:00
543,2024-07-26 19:10:00,5633720403343,5.633720403343,2024-07-26 21:10:00 SAST,2024-07-26 19:10:00
544,2024-07-26 19:15:00,5644719446605,5.644719446605,2024-07-26 21:15:00 SAST,2024-07-26 19:15:00
545,2024-07-26 19:20:00,5617039794164,5.617039794164,2024-07-26 21:20:00 SAST,2024-07-26 19:20:00
546,2024-07-26 19:25:00,5627579980056,5.627579980056,2024-07-26 21:25:00 SAST,2024-07-26 19:25:00
547,2024-07-26 19:30:00,5612733293093,5.612733293093,2024-07-26 21:30:00 SAST,2024-07-26 19:30:00
548,2024-07-26 19:35:00,5586595030213,5.586595030213,2024-07-26 21:35:00 SAST,2024-07-26 19:35:00
549,2024-07-26 19:40:00,5566553410227,5.566553410227,2024-07-26 21:40:00 SAST,2024-07-26 19:40:00
550,2024-07-26 19:45:00,5508144110296,5.508144110296,2024-07-26 21:45:00 SAST,2024-07-26 19:45:00
551,2024-07-26 19:50:00,5478901403694,5.478901403694,2024-07-26 21:50:00 SAST,2024-07-26 19:50:00
552,2024-07-26 19:55:00,5454591967072,5.454591967072,2024-07-26 21:55:00 SAST,2024-07-26 19:55:00
553,2024-07-26 20:00:00,5420926429961,5.420926429961,2024-07-26 22:00:00 SAST,2024-07-26 20:00:00
554,2024-07-26 20:05:00,5380406640798,5.380406640798,2024-07-26 22:05:00 SAST,2024-07-26 20:05:00
555,2024-07-26 20:10:00,5353215751682,5.353215751682,2024-07-26 22:10:00 SAST,2024-07-26 20:10:00
556,2024-07-26 20:15:00,5283489429969,5.283489429969,2024-07-26 22:15:00 SAST,2024-07-26 20:15:00
557,2024-07-26 20:20:00,5235939518131,5.235939518131,2024-07-26 22:20:00 SAST,2024-07-26 20:20:00
558,2024-07-26 20:25:00,5169065075029,5.169065075029,2024-07-26 22:25:00 SAST,2024-07-26 20:25:00
559,2024-07-26 20:30:00,5117891062825,5.117891062825,2024-07-26 22:30:00 SAST,2024-07-26 20:30:00
560,2024-07-26 20:35:00,5052186057727,5.052186057727,2024-07-26 22:35:00 SAST,2024-07-26 20:35:00
561,2024-07-26 20:40:00,4983928444335,4.983928444335,2024-07-26 22:40:00 SAST,2024-07-26 20:40:00
562,2024-07-26 20:45:00,4920811001108,4.920811001108,2024-07-26 22:45:00 SAST,2024-07-26 20:45:00
563,2024-07-26 20:50:00,4848995391019,4.848995391019,2024-07-26 22:50:00 SAST,2024-07-26 20:50:00
564,2024-07-26 20:55:00,4774882410092,4.774882410092,2024-07-26 22:55:00 SAST,2024-07-26 20:55:00
565,2024-07-26 21:00:00,4744968993028,4.744968993028,2024-07-26 23:00:00 SAST,2024-07-26 21:00:00
566,2024-07-26 21:05:00,4653769342867,4.653769342867,2024-07-26 23:05:00 SAST,2024-07-26 21:05:00
567,2024-07-26 21:10:00,4567858486027,4.567858486027,2024-07-26 23:10:00 SAST,2024-07-26 21:10:00
568,2024-07-26 21:15:00,4523482112837,4.523482112837,2024-07-26 23:15:00 SAST,2024-07-26 21:15:00
569,2024-07-26 21:20:00,4385140827300,4.3851408273,2024-07-26 23:20:00 SAST,2024-07-26 21:20:00
570,2024-07-26 21:25:00,4351373704178,4.351373704178,2024-07-26 23:25:00 SAST,2024-07-26 21:25:00
571,2024-07-26 21:30:00,4246507262007,4.246507262007,2024-07-26 23:30:00 SAST,2024-07-26 21:30:00
572,2024-07-26 21:35:00,4161020566370,4.16102056637,2024-07-26 23:35:00 SAST,2024-07-26 21:35:00
573,2024-07-26 21:40:00,4100267660763,4.100267660763,2024-07-26 23:40:00 SAST,2024-07-26 21:40:00
574,2024-07-26 21:45:00,3938286744980,3.93828674498,2024-07-26 23:45:00 SAST,2024-07-26 21:45:00
575,2024-07-26 21:50:00,3898577154922,3.898577154922,2024-07-26 23:50:00 SAST,2024-07-26 21:50:00
576,2024-07-26 21:55:00,3864564527260,3.86456452726,2024-07-26 23:55:00 SAST,2024-07-26 21:55:00
577,2024-07-26 22:00:00,3770703536614,3.770703536614,2024-07-27 00:00:00 SAST,2024-07-26 22:00:00
578,2024-07-26 22:05:00,3752247766618,3.752247766618,2024-07-27 00:05:00 SAST,2024-07-26 22:05:00
579,2024-07-26 22:10:00,3656968635918,3.656968635918,2024-07-27 00:10:00 SAST,2024-07-26 22:10:00
580,2024-07-26 22:15:00,3607262652439,3.607262652439,2024-07-27 00:15:00 SAST,2024-07-26 22:15:00
581,2024-07-26 22:20:00,3521077971322,3.521077971322,2024-07-27 00:20:00 SAST,2024-07-26 22:20:00
582,2024-07-26 22:25:00,3414369451319,3.414369451319,2024-07-27 00:25:00 SAST,2024-07-26 22:25:00
583,2024-07-26 22:30:00,3380707008024,3.380707008024,2024-07-27 00:30:00 SAST,2024-07-26 22:30:00
584,2024-07-26 22:35:00,3320513856363,3.320513856363,2024-07-27 00:35:00 SAST,2024-07-26 22:35:00
585,2024-07-26 22:40:00,3238490139166,3.238490139166,2024-07-27 00:40:00 SAST,2024-07-26 22:40:00
586,2024-07-26 22:45:00,3191258990723,3.191258990723,2024-07-27 00:45:00 SAST,2024-07-26 22:45:00
587,2024-07-26 22:50:00,3109885720364,3.109885720364,2024-07-27 00:50:00 SAST,2024-07-26 22:50:00
588,2024-07-26 22:55:00,3060053133345,3.060053133345,2024-07-27 00:55:00 SAST,2024-07-26 22:55:00
589,2024-07-26 23:00:00,2997759212421,2.997759212421,2024-07-27 01:00:00 SAST,2024-07-26 23:00:00
590,2024-07-26 23:05:00,2972633360713,2.972633360713,2024-07-27 01:05:00 SAST,2024-07-26 23:05:00
591,2024-07-26 23:10:00,2946340109874,2.946340109874,2024-07-27 01:10:00 SAST,2024-07-26 23:10:00
592,2024-07-26 23:15:00,2885500536195,2.885500536195,2024-07-27 01:15:00 SAST,2024-07-26 23:15:00
593,2024-07-26 23:20:00,2830118982237,2.830118982237,2024-07-27 01:20:00 SAST,2024-07-26 23:20:00
594,2024-07-26 23:25:00,2787993277071,2.787993277071,2024-07-27 01:25:00 SAST,2024-07-26 23:25:00
595,2024-07-26 23:30:00,2711791282699,2.711791282699,2024-07-27 01:30:00 SAST,2024-07-26 23:30:00
596,2024-07-26 23:35:00,2674006611327,2.674006611327,2024-07-27 01:35:00 SAST,2024-07-26 23:35:00
597,2024-07-26 23:40:00,2642879602701,2.642879602701,2024-07-27 01:40:00 SAST,2024-07-26 23:40:00
598,2024-07-26 23:45:00,2577770170564,2.577770170564,2024-07-27 01:45:00 SAST,2024-07-26 23:45:00
599,2024-07-26 23:50:00,2544132460528,2.544132460528,2024-07-27 01:50:00 SAST,2024-07-26 23:50:00
600,2024-07-26 23:55:00,2517510725295,2.517510725295,2024-07-27 01:55:00 SAST,2024-07-26 23:55:00
601,2024-07-27 00:00:00,2436830398187,2.436830398187,2024-07-27 02:00:00 SAST,2024-07-27 00:00:00
602,2024-07-27 00:05:00,2427079666359,2.427079666359,2024-07-27 02:05:00 SAST,2024-07-27 00:05:00
603,2024-07-27 00:10:00,2408656272534,2.408656272534,2024-07-27 02:10:00 SAST,2024-07-27 00:10:00
604,2024-07-27 00:15:00,2371770511954,2.371770511954,2024-07-27 02:15:00 SAST,2024-07-27 00:15:00
605,2024-07-27 00:20:00,2339966883940,2.33996688394,2024-07-27 02:20:00 SAST,2024-07-27 00:20:00
606,2024-07-27 00:25:00,2285502567575,2.285502567575,2024-07-27 02:25:00 SAST,2024-07-27 00:25:00
607,2024-07-27 00:30:00,2255239640064,2.255239640064,2024-07-27 02:30:00 SAST,2024-07-27 00:30:00
608,2024-07-27 00:35:00,2230965811147,2.230965811147,2024-07-27 02:35:00 SAST,2024-07-27 00:35:00
609,2024-07-27 00:40:00,2180668367064,2.180668367064,2024-07-27 02:40:00 SAST,2024-07-27 00:40:00
610,2024-07-27 00:45:00,2139421294535,2.139421294535,2024-07-27 02:45:00 SAST,2024-07-27 00:45:00
611,2024-07-27 00:50:00,2102580569488,2.102580569488,2024-07-27 02:50:00 SAST,2024-07-27 00:50:00
612,2024-07-27 00:55:00,2087554257244,2.087554257244,2024-07-27 02:55:00 SAST,2024-07-27 00:55:00
613,2024-07-27 01:00:00,2043681338982,2.043681338982,2024-07-27 03:00:00 SAST,2024-07-27 01:00:00
614,2024-07-27 01:05:00,2024427593649,2.024427593649,2024-07-27 03:05:00 SAST,2024-07-27 01:05:00
615,2024-07-27 01:10:00,2012629840302,2.012629840302,2024-07-27 03:10:00 SAST,2024-07-27 01:10:00
616,2024-07-27 01:15:00,2001779149762,2.001779149762,2024-07-27 03:15:00 SAST,2024-07-27 01:15:00
617,2024-07-27 01:20:00,1980349063922,1.980349063922,2024-07-27 03:20:00 SAST,2024-07-27 01:20:00
618,2024-07-27 01:25:00,1977390787012,1.977390787012,2024-07-27 03:25:00 SAST,2024-07-27 01:25:00
619,2024-07-27 01:30:00,1952541652301,1.952541652301,2024-07-27 03:30:00 SAST,2024-07-27 01:30:00
620,2024-07-27 01:35:00,1940866847411,1.940866847411,2024-07-27 03:35:00 SAST,2024-07-27 01:35:00
621,2024-07-27 01:40:00,1912467087358,1.912467087358,2024-07-27 03:40:00 SAST,2024-07-27 01:40:00
622,2024-07-27 01:45:00,1869671444935,1.869671444935,2024-07-27 03:45:00 SAST,2024-07-27 01:45:00
623,2024-07-27 01:50:00,1871437505635,1.871437505635,2024-07-27 03:50:00 SAST,2024-07-27 01:50:00
624,2024-07-27 01:55:00,1849825430050,1.84982543005,2024-07-27 03:55:00 SAST,2024-07-27 01:55:00
625,2024-07-27 02:00:00,1818468068321,1.818468068321,2024-07-27 04:00:00 SAST,2024-07-27 02:00:00
626,2024-07-27 02:05:00,1823433261390,1.82343326139,2024-07-27 04:05:00 SAST,2024-07-27 02:05:00
627,2024-07-27 02:10:00,1810575798380,1.81057579838,2024-07-27 04:10:00 SAST,2024-07-27 02:10:00
628,2024-07-27 02:15:00,1833039419833,1.833039419833,2024-07-27 04:15:00 SAST,2024-07-27 02:15:00
629,2024-07-27 02:20:00,1792134021774,1.792134021774,2024-07-27 04:20:00 SAST,2024-07-27 02:20:00
630,2024-07-27 02:25:00,1845598124356,1.845598124356,2024-07-27 04:25:00 SAST,2024-07-27 02:25:00
631,2024-07-27 02:30:00,1830223909336,1.830223909336,2024-07-27 04:30:00 SAST,2024-07-27 02:30:00
632,2024-07-27 02:35:00,1811419068655,1.811419068655,2024-07-27 04:35:00 SAST,2024-07-27 02:35:00
633,2024-07-27 02:40:00,1821409507791,1.821409507791,2024-07-27 04:40:00 SAST,2024-07-27 02:40:00
634,2024-07-27 02:45:00,1823055978795,1.823055978795,2024-07-27 04:45:00 SAST,2024-07-27 02:45:00
635,2024-07-27 02:50:00,1825288097231,1.825288097231,2024-07-27 04:50:00 SAST,2024-07-27 02:50:00
636,2024-07-27 02:55:00,1832899833188,1.832899833188,2024-07-27 04:55:00 SAST,2024-07-27 02:55:00
637,2024-07-27 03:00:00,1846075989861,1.846075989861,2024-07-27 05:00:00 SAST,2024-07-27 03:00:00
638,2024-07-27 03:05:00,1862585489994,1.862585489994,2024-07-27 05:05:00 SAST,2024-07-27 03:05:00
639,2024-07-27 03:10:00,1881594147297,1.881594147297,2024-07-27 05:10:00 SAST,2024-07-27 03:10:00
640,2024-07-27 03:15:00,1890381000445,1.890381000445,2024-07-27 05:15:00 SAST,2024-07-27 03:15:00
641,2024-07-27 03:20:00,1906579180384,1.906579180384,2024-07-27 05:20:00 SAST,2024-07-27 03:20:00
642,2024-07-27 03:25:00,1941864635161,1.941864635161,2024-07-27 05:25:00 SAST,2024-07-27 03:25:00
643,2024-07-27 03:30:00,1915048035474,1.915048035474,2024-07-27 05:30:00 SAST,2024-07-27 03:30:00
644,2024-07-27 03:35:00,2004887591128,2.004887591128,2024-07-27 05:35:00 SAST,2024-07-27 03:35:00
645,2024-07-27 03:40:00,2014858369467,2.014858369467,2024-07-27 05:40:00 SAST,2024-07-27 03:40:00
646,2024-07-27 03:45:00,1999136396346,1.999136396346,2024-07-27 05:45:00 SAST,2024-07-27 03:45:00
647,2024-07-27 03:50:00,2096674602962,2.096674602962,2024-07-27 05:50:00 SAST,2024-07-27 03:50:00
648,2024-07-27 03:55:00,2094687130168,2.094687130168,2024-07-27 05:55:00 SAST,2024-07-27 03:55:00
649,2024-07-27 04:00:00,2182668562617,2.182668562617,2024-07-27 06:00:00 SAST,2024-07-27 04:00:00
650,2024-07-27 04:05:00,2199667544488,2.199667544488,2024-07-27 06:05:00 SAST,2024-07-27 04:05:00
651,2024-07-27 04:10:00,2271615184087,2.271615184087,2024-07-27 06:10:00 SAST,2024-07-27 04:10:00
652,2024-07-27 04:15:00,2235184615427,2.235184615427,2024-07-27 06:15:00 SAST,2024-07-27 04:15:00
653,2024-07-27 04:20:00,2340505337761,2.340505337761,2024-07-27 06:20:00 SAST,2024-07-27 04:20:00
654,2024-07-27 04:25:00,2400989891900,2.4009898919,2024-07-27 06:25:00 SAST,2024-07-27 04:25:00
655,2024-07-27 04:30:00,2502538818259,2.502538818259,2024-07-27 06:30:00 SAST,2024-07-27 04:30:00
656,2024-07-27 04:35:00,2506229919546,2.506229919546,2024-07-27 06:35:00 SAST,2024-07-27 04:35:00
657,2024-07-27 04:40:00,2533069764246,2.533069764246,2024-07-27 06:40:00 SAST,2024-07-27 04:40:00
658,2024-07-27 04:45:00,2613707210140,2.61370721014,2024-07-27 06:45:00 SAST,2024-07-27 04:45:00
659,2024-07-27 04:50:00,2666704554138,2.666704554138,2024-07-27 06:50:00 SAST,2024-07-27 04:50:00
660,2024-07-27 04:55:00,2737850016673,2.737850016673,2024-07-27 06:55:00 SAST,2024-07-27 04:55:00
661,2024-07-27 05:00:00,2832995681007,2.832995681007,2024-07-27 07:00:00 SAST,2024-07-27 05:00:00
662,2024-07-27 05:05:00,2882640562806,2.882640562806,2024-07-27 07:05:00 SAST,2024-07-27 05:05:00
663,2024-07-27 05:10:00,2957735972839,2.957735972839,2024-07-27 07:10:00 SAST,2024-07-27 05:10:00
664,2024-07-27 05:15:00,3020808175179,3.020808175179,2024-07-27 07:15:00 SAST,2024-07-27 05:15:00
665,2024-07-27 05:20:00,3069874288768,3.069874288768,2024-07-27 07:20:00 SAST,2024-07-27 05:20:00
666,2024-07-27 05:25:00,3166504838628,3.166504838628,2024-07-27 07:25:00 SAST,2024-07-27 05:25:00
667,2024-07-27 05:30:00,3210506068783,3.210506068783,2024-07-27 07:30:00 SAST,2024-07-27 05:30:00
668,2024-07-27 05:35:00,3289599011071,3.289599011071,2024-07-27 07:35:00 SAST,2024-07-27 05:35:00
669,2024-07-27 05:40:00,3357159196663,3.357159196663,2024-07-27 07:40:00 SAST,2024-07-27 05:40:00
670,2024-07-27 05:45:00,3399180233675,3.399180233675,2024-07-27 07:45:00 SAST,2024-07-27 05:45:00
671,2024-07-27 05:50:00,3472202323602,3.472202323602,2024-07-27 07:50:00 SAST,2024-07-27 05:50:00
672,2024-07-27 05:55:00,3511351509915,3.511351509915,2024-07-27 07:55:00 SAST,2024-07-27 05:55:00
673,2024-07-27 06:00:00,3574088324341,3.574088324341,2024-07-27 08:00:00 SAST,2024-07-27 06:00:00
674,2024-07-27 06:05:00,3687995435353,3.687995435353,2024-07-27 08:05:00 SAST,2024-07-27 06:05:00
675,2024-07-27 06:10:00,3716009615124,3.716009615124,2024-07-27 08:10:00 SAST,2024-07-27 06:10:00
676,2024-07-27 06:15:00,3736882918768,3.736882918768,2024-07-27 08:15:00 SAST,2024-07-27 06:15:00
677,2024-07-27 06:20:00,3797221718962,3.797221718962,2024-07-27 08:20:00 SAST,2024-07-27 06:20:00
678,2024-07-27 06:25:00,3826368045281,3.826368045281,2024-07-27 08:25:00 SAST,2024-07-27 06:25:00
679,2024-07-27 06:30:00,3856434302443,3.856434302443,2024-07-27 08:30:00 SAST,2024-07-27 06:30:00
680,2024-07-27 06:35:00,3896564722291,3.896564722291,2024-07-27 08:35:00 SAST,2024-07-27 06:35:00
681,2024-07-27 06:40:00,3944497492457,3.944497492457,2024-07-27 08:40:00 SAST,2024-07-27 06:40:00
682,2024-07-27 06:45:00,3941844475679,3.941844475679,2024-07-27 08:45:00 SAST,2024-07-27 06:45:00
683,2024-07-27 06:50:00,3968659682353,3.968659682353,2024-07-27 08:50:00 SAST,2024-07-27 06:50:00
684,2024-07-27 06:55:00,4025778553124,4.025778553124,2024-07-27 08:55:00 SAST,2024-07-27 06:55:00
685,2024-07-27 07:00:00,4085847443341,4.085847443341,2024-07-27 09:00:00 SAST,2024-07-27 07:00:00
686,2024-07-27 07:05:00,4104507053820,4.10450705382,2024-07-27 09:05:00 SAST,2024-07-27 07:05:00
687,2024-07-27 07:10:00,4126230901186,4.126230901186,2024-07-27 09:10:00 SAST,2024-07-27 07:10:00
688,2024-07-27 07:15:00,4141207327313,4.141207327313,2024-07-27 09:15:00 SAST,2024-07-27 07:15:00
689,2024-07-27 07:20:00,4117840793685,4.117840793685,2024-07-27 09:20:00 SAST,2024-07-27 07:20:00
690,2024-07-27 07:25:00,4136696962612,4.136696962612,2024-07-27 09:25:00 SAST,2024-07-27 07:25:00
691,2024-07-27 07:30:00,4166898927628,4.166898927628,2024-07-27 09:30:00 SAST,2024-07-27 07:30:00
692,2024-07-27 07:35:00,4183164195992,4.183164195992,2024-07-27 09:35:00 SAST,2024-07-27 07:35:00
693,2024-07-27 07:40:00,4183287217937,4.183287217937,2024-07-27 09:40:00 SAST,2024-07-27 07:40:00
694,2024-07-27 07:45:00,4190437924703,4.190437924703,2024-07-27 09:45:00 SAST,2024-07-27 07:45:00
695,2024-07-27 07:50:00,4224257896192,4.224257896192,2024-07-27 09:50:00 SAST,2024-07-27 07:50:00
696,2024-07-27 07:55:00,4229113782699,4.229113782699,2024-07-27 09:55:00 SAST,2024-07-27 07:55:00
697,2024-07-27 08:00:00,4252403588837,4.252403588837,2024-07-27 10:00:00 SAST,2024-07-27 08:00:00
698,2024-07-27 08:05:00,4280845223930,4.28084522393,2024-07-27 10:05:00 SAST,2024-07-27 08:05:00
699,2024-07-27 08:10:00,4311662868294,4.311662868294,2024-07-27 10:10:00 SAST,2024-07-27 08:10:00
700,2024-07-27 08:15:00,4314756499708,4.314756499708,2024-07-27 10:15:00 SAST,2024-07-27 08:15:00
701,2024-07-27 08:20:00,4317873803318,4.317873803318,2024-07-27 10:20:00 SAST,2024-07-27 08:20:00
702,2024-07-27 08:25:00,4331727208643,4.331727208643,2024-07-27 10:25:00 SAST,2024-07-27 08:25:00
703,2024-07-27 08:30:00,4348112513526,4.348112513526,2024-07-27 10:30:00 SAST,2024-07-27 08:30:00
704,2024-07-27 08:35:00,4350334489370,4.35033448937,2024-07-27 10:35:00 SAST,2024-07-27 08:35:00
705,2024-07-27 08:40:00,4388928912818,4.388928912818,2024-07-27 10:40:00 SAST,2024-07-27 08:40:00
706,2024-07-27 08:45:00,4374171029292,4.374171029292,2024-07-27 10:45:00 SAST,2024-07-27 08:45:00
707,2024-07-27 08:50:00,4381597140146,4.381597140146,2024-07-27 10:50:00 SAST,2024-07-27 08:50:00
708,2024-07-27 08:55:00,4427921366996,4.427921366996,2024-07-27 10:55:00 SAST,2024-07-27 08:55:00
709,2024-07-27 09:00:00,4445725821561,4.445725821561,2024-07-27 11:00:00 SAST,2024-07-27 09:00:00
710,2024-07-27 09:05:00,4439250815512,4.439250815512,2024-07-27 11:05:00 SAST,2024-07-27 09:05:00
711,2024-07-27 09:10:00,4445273564938,4.445273564938,2024-07-27 11:10:00 SAST,2024-07-27 09:10:00
712,2024-07-27 09:15:00,4447327824146,4.447327824146,2024-07-27 11:15:00 SAST,2024-07-27 09:15:00
713,2024-07-27 09:20:00,4482515511202,4.482515511202,2024-07-27 11:20:00 SAST,2024-07-27 09:20:00
714,2024-07-27 09:25:00,4480513154948,4.480513154948,2024-07-27 11:25:00 SAST,2024-07-27 09:25:00
715,2024-07-27 09:30:00,4482382228191,4.482382228191,2024-07-27 11:30:00 SAST,2024-07-27 09:30:00
716,2024-07-27 09:35:00,4480121276924,4.480121276924,2024-07-27 11:35:00 SAST,2024-07-27 09:35:00
717,2024-07-27 09:40:00,4470978381381,4.470978381381,2024-07-27 11:40:00 SAST,2024-07-27 09:40:00
718,2024-07-27 09:45:00,4504759748379,4.504759748379,2024-07-27 11:45:00 SAST,2024-07-27 09:45:00
719,2024-07-27 09:50:00,4510876953541,4.510876953541,2024-07-27 11:50:00 SAST,2024-07-27 09:50:00
720,2024-07-27 09:55:00,4506472683546,4.506472683546,2024-07-27 11:55:00 SAST,2024-07-27 09:55:00
721,2024-07-27 10:00:00,4548156278716,4.548156278716,2024-07-27 12:00:00 SAST,2024-07-27 10:00:00
722,2024-07-27 10:05:00,4556070833751,4.556070833751,2024-07-27 12:05:00 SAST,2024-07-27 10:05:00
723,2024-07-27 10:10:00,4531208203194,4.531208203194,2024-07-27 12:10:00 SAST,2024-07-27 10:10:00
724,2024-07-27 10:15:00,4527632565416,4.527632565416,2024-07-27 12:15:00 SAST,2024-07-27 10:15:00
725,2024-07-27 10:20:00,4552449104747,4.552449104747,2024-07-27 12:20:00 SAST,2024-07-27 10:20:00
726,2024-07-27 10:25:00,4566324053911,4.566324053911,2024-07-27 12:25:00 SAST,2024-07-27 10:25:00
727,2024-07-27 10:30:00,4579273155548,4.579273155548,2024-07-27 12:30:00 SAST,2024-07-27 10:30:00
728,2024-07-27 10:35:00,4553557631808,4.553557631808,2024-07-27 12:35:00 SAST,2024-07-27 10:35:00
729,2024-07-27 10:40:00,4560696510090,4.56069651009,2024-07-27 12:40:00 SAST,2024-07-27 10:40:00
730,2024-07-27 10:45:00,4596195331548,4.596195331548,2024-07-27 12:45:00 SAST,2024-07-27 10:45:00
731,2024-07-27 10:50:00,4585397017372,4.585397017372,2024-07-27 12:50:00 SAST,2024-07-27 10:50:00
732,2024-07-27 10:55:00,4615587411897,4.615587411897,2024-07-27 12:55:00 SAST,2024-07-27 10:55:00
733,2024-07-27 11:00:00,4665459971599,4.665459971599,2024-07-27 13:00:00 SAST,2024-07-27 11:00:00
734,2024-07-27 11:05:00,4672590127352,4.672590127352,2024-07-27 13:05:00 SAST,2024-07-27 11:05:00
735,2024-07-27 11:10:00,4667636433615,4.667636433615,2024-07-27 13:10:00 SAST,2024-07-27 11:10:00
736,2024-07-27 11:15:00,4657991668305,4.657991668305,2024-07-27 13:15:00 SAST,2024-07-27 11:15:00
737,2024-07-27 11:20:00,4664343213923,4.664343213923,2024-07-27 13:20:00 SAST,2024-07-27 11:20:00
738,2024-07-27 11:25:00,4691588016352,4.691588016352,2024-07-27 13:25:00 SAST,2024-07-27 11:25:00
739,2024-07-27 11:30:00,4703772352230,4.70377235223,2024-07-27 13:30:00 SAST,2024-07-27 11:30:00
740,2024-07-27 11:35:00,4717483476009,4.717483476009,2024-07-27 13:35:00 SAST,2024-07-27 11:35:00
741,2024-07-27 11:40:00,4718387087126,4.718387087126,2024-07-27 13:40:00 SAST,2024-07-27 11:40:00
742,2024-07-27 11:45:00,4715853377079,4.715853377079,2024-07-27 13:45:00 SAST,2024-07-27 11:45:00
743,2024-07-27 11:50:00,4718216741278,4.718216741278,2024-07-27 13:50:00 SAST,2024-07-27 11:50:00
744,2024-07-27 11:55:00,4746877473687,4.746877473687,2024-07-27 13:55:00 SAST,2024-07-27 11:55:00
745,2024-07-27 12:00:00,4778255403421,4.778255403421,2024-07-27 14:00:00 SAST,2024-07-27 12:00:00
746,2024-07-27 12:05:00,4770780716132,4.770780716132,2024-07-27 14:05:00 SAST,2024-07-27 12:05:00
747,2024-07-27 12:10:00,4709514447910,4.70951444791,2024-07-27 14:10:00 SAST,2024-07-27 12:10:00
748,2024-07-27 12:15:00,4746319091406,4.746319091406,2024-07-27 14:15:00 SAST,2024-07-27 12:15:00
749,2024-07-27 12:20:00,4745085635376,4.745085635376,2024-07-27 14:20:00 SAST,2024-07-27 12:20:00
750,2024-07-27 12:25:00,4735701392607,4.735701392607,2024-07-27 14:25:00 SAST,2024-07-27 12:25:00
751,2024-07-27 12:30:00,4767271503742,4.767271503742,2024-07-27 14:30:00 SAST,2024-07-27 12:30:00
752,2024-07-27 12:35:00,4758476331246,4.758476331246,2024-07-27 14:35:00 SAST,2024-07-27 12:35:00
753,2024-07-27 12:40:00,4758302187577,4.758302187577,2024-07-27 14:40:00 SAST,2024-07-27 12:40:00
754,2024-07-27 12:45:00,4772443876966,4.772443876966,2024-07-27 14:45:00 SAST,2024-07-27 12:45:00
755,2024-07-27 12:50:00,4804053853563,4.804053853563,2024-07-27 14:50:00 SAST,2024-07-27 12:50:00
756,2024-07-27 12:55:00,4800046869982,4.800046869982,2024-07-27 14:55:00 SAST,2024-07-27 12:55:00
757,2024-07-27 13:00:00,4800558475691,4.800558475691,2024-07-27 15:00:00 SAST,2024-07-27 13:00:00
758,2024-07-27 13:05:00,4838648228171,4.838648228171,2024-07-27 15:05:00 SAST,2024-07-27 13:05:00
759,2024-07-27 13:10:00,4826061360897,4.826061360897,2024-07-27 15:10:00 SAST,2024-07-27 13:10:00
760,2024-07-27 13:15:00,4836302547233,4.836302547233,2024-07-27 15:15:00 SAST,2024-07-27 13:15:00
761,2024-07-27 13:20:00,4828794633991,4.828794633991,2024-07-27 15:20:00 SAST,2024-07-27 13:20:00
762,2024-07-27 13:25:00,4835727629868,4.835727629868,2024-07-27 15:25:00 SAST,2024-07-27 13:25:00
763,2024-07-27 13:30:00,4866442036634,4.866442036634,2024-07-27 15:30:00 SAST,2024-07-27 13:30:00
764,2024-07-27 13:35:00,4877258078973,4.877258078973,2024-07-27 15:35:00 SAST,2024-07-27 13:35:00
765,2024-07-27 13:40:00,4890770985552,4.890770985552,2024-07-27 15:40:00 SAST,2024-07-27 13:40:00
766,2024-07-27 13:45:00,4905229367570,4.90522936757,2024-07-27 15:45:00 SAST,2024-07-27 13:45:00
767,2024-07-27 13:50:00,4907149744045,4.907149744045,2024-07-27 15:50:00 SAST,2024-07-27 13:50:00
768,2024-07-27 13:55:00,4929898788134,4.929898788134,2024-07-27 15:55:00 SAST,2024-07-27 13:55:00
769,2024-07-27 14:00:00,4925435714743,4.925435714743,2024-07-27 16:00:00 SAST,2024-07-27 14:00:00
770,2024-07-27 14:05:00,4926068830966,4.926068830966,2024-07-27 16:05:00 SAST,2024-07-27 14:05:00
771,2024-07-27 14:10:00,4939373139531,4.939373139531,2024-07-27 16:10:00 SAST,2024-07-27 14:10:00
772,2024-07-27 14:15:00,4956138220290,4.95613822029,2024-07-27 16:15:00 SAST,2024-07-27 14:15:00
773,2024-07-27 14:20:00,4979583171886,4.979583171886,2024-07-27 16:20:00 SAST,2024-07-27 14:20:00
774,2024-07-27 14:25:00,4994034869788,4.994034869788,2024-07-27 16:25:00 SAST,2024-07-27 14:25:00
775,2024-07-27 14:30:00,5002338687940,5.00233868794,2024-07-27 16:30:00 SAST,2024-07-27 14:30:00
776,2024-07-27 14:35:00,5004914042603,5.004914042603,2024-07-27 16:35:00 SAST,2024-07-27 14:35:00
777,2024-07-27 14:40:00,5006231448656,5.006231448656,2024-07-27 16:40:00 SAST,2024-07-27 14:40:00
778,2024-07-27 14:45:00,5007239553339,5.007239553339,2024-07-27 16:45:00 SAST,2024-07-27 14:45:00
779,2024-07-27 14:50:00,5012200166272,5.012200166272,2024-07-27 16:50:00 SAST,2024-07-27 14:50:00
780,2024-07-27 14:55:00,5019725066117,5.019725066117,2024-07-27 16:55:00 SAST,2024-07-27 14:55:00
781,2024-07-27 15:00:00,5030824148987,5.030824148987,2024-07-27 17:00:00 SAST,2024-07-27 15:00:00
782,2024-07-27 15:05:00,5042270591762,5.042270591762,2024-07-27 17:05:00 SAST,2024-07-27 15:05:00
783,2024-07-27 15:10:00,4996827306358,4.996827306358,2024-07-27 17:10:00 SAST,2024-07-27 15:10:00
784,2024-07-27 15:15:00,4996642218318,4.996642218318,2024-07-27 17:15:00 SAST,2024-07-27 15:15:00
785,2024-07-27 15:20:00,5005131197748,5.005131197748,2024-07-27 17:20:00 SAST,2024-07-27 15:20:00
786,2024-07-27 15:25:00,4996296025233,4.996296025233,2024-07-27 17:25:00 SAST,2024-07-27 15:25:00
787,2024-07-27 15:30:00,4996539351457,4.996539351457,2024-07-27 17:30:00 SAST,2024-07-27 15:30:00
788,2024-07-27 15:35:00,4992499567743,4.992499567743,2024-07-27 17:35:00 SAST,2024-07-27 15:35:00
789,2024-07-27 15:40:00,4994143971502,4.994143971502,2024-07-27 17:40:00 SAST,2024-07-27 15:40:00
790,2024-07-27 15:45:00,4998075160379,4.998075160379,2024-07-27 17:45:00 SAST,2024-07-27 15:45:00
791,2024-07-27 15:50:00,4995225928539,4.995225928539,2024-07-27 17:50:00 SAST,2024-07-27 15:50:00
792,2024-07-27 15:55:00,5005932007340,5.00593200734,2024-07-27 17:55:00 SAST,2024-07-27 15:55:00
793,2024-07-27 16:00:00,5014138508663,5.014138508663,2024-07-27 18:00:00 SAST,2024-07-27 16:00:00
794,2024-07-27 16:05:00,5038690886956,5.038690886956,2024-07-27 18:05:00 SAST,2024-07-27 16:05:00
795,2024-07-27 16:10:00,5064384003307,5.064384003307,2024-07-27 18:10:00 SAST,2024-07-27 16:10:00
796,2024-07-27 16:15:00,5080937272066,5.080937272066,2024-07-27 18:15:00 SAST,2024-07-27 16:15:00
797,2024-07-27 16:20:00,5106771862623,5.106771862623,2024-07-27 18:20:00 SAST,2024-07-27 16:20:00
798,2024-07-27 16:25:00,5172293635520,5.17229363552,2024-07-27 18:25:00 SAST,2024-07-27 16:25:00
799,2024-07-27 16:30:00,5207963194691,5.207963194691,2024-07-27 18:30:00 SAST,2024-07-27 16:30:00
800,2024-07-27 16:35:00,5205421172513,5.205421172513,2024-07-27 18:35:00 SAST,2024-07-27 16:35:00
801,2024-07-27 16:40:00,5255618532768,5.255618532768,2024-07-27 18:40:00 SAST,2024-07-27 16:40:00
802,2024-07-27 16:45:00,5281461874267,5.281461874267,2024-07-27 18:45:00 SAST,2024-07-27 16:45:00
803,2024-07-27 16:50:00,5329246851168,5.329246851168,2024-07-27 18:50:00 SAST,2024-07-27 16:50:00
804,2024-07-27 16:55:00,5334320676958,5.334320676958,2024-07-27 18:55:00 SAST,2024-07-27 16:55:00
805,2024-07-27 17:00:00,5334961033337,5.334961033337,2024-07-27 19:00:00 SAST,2024-07-27 17:00:00
806,2024-07-27 17:05:00,5356961610193,5.356961610193,2024-07-27 19:05:00 SAST,2024-07-27 17:05:00
807,2024-07-27 17:10:00,5362887683380,5.36288768338,2024-07-27 19:10:00 SAST,2024-07-27 17:10:00
808,2024-07-27 17:15:00,5363458344705,5.363458344705,2024-07-27 19:15:00 SAST,2024-07-27 17:15:00
809,2024-07-27 17:20:00,5381615662029,5.381615662029,2024-07-27 19:20:00 SAST,2024-07-27 17:20:00
810,2024-07-27 17:25:00,5399051898418,5.399051898418,2024-07-27 19:25:00 SAST,2024-07-27 17:25:00
811,2024-07-27 17:30:00,5410580886933,5.410580886933,2024-07-27 19:30:00 SAST,2024-07-27 17:30:00
812,2024-07-27 17:35:00,5424653425462,5.424653425462,2024-07-27 19:35:00 SAST,2024-07-27 17:35:00
813,2024-07-27 17:40:00,5480874066974,5.480874066974,2024-07-27 19:40:00 SAST,2024-07-27 17:40:00
814,2024-07-27 17:45:00,5465445002719,5.465445002719,2024-07-27 19:45:00 SAST,2024-07-27 17:45:00
815,2024-07-27 17:50:00,5460234149708,5.460234149708,2024-07-27 19:50:00 SAST,2024-07-27 17:50:00
816,2024-07-27 17:55:00,5480408401103,5.480408401103,2024-07-27 19:55:00 SAST,2024-07-27 17:55:00
817,2024-07-27 18:00:00,5520683554785,5.520683554785,2024-07-27 20:00:00 SAST,2024-07-27 18:00:00
818,2024-07-27 18:05:00,5536595174865,5.536595174865,2024-07-27 20:05:00 SAST,2024-07-27 18:05:00
819,2024-07-27 18:10:00,5536002244312,5.536002244312,2024-07-27 20:10:00 SAST,2024-07-27 18:10:00
820,2024-07-27 18:15:00,5532482958018,5.532482958018,2024-07-27 20:15:00 SAST,2024-07-27 18:15:00
821,2024-07-27 18:20:00,5561180166396,5.561180166396,2024-07-27 20:20:00 SAST,2024-07-27 18:20:00
822,2024-07-27 18:25:00,5507976974778,5.507976974778,2024-07-27 20:25:00 SAST,2024-07-27 18:25:00
823,2024-07-27 18:30:00,5480884618627,5.480884618627,2024-07-27 20:30:00 SAST,2024-07-27 18:30:00
824,2024-07-27 18:35:00,5490013356338,5.490013356338,2024-07-27 20:35:00 SAST,2024-07-27 18:35:00
825,2024-07-27 18:40:00,5507421129555,5.507421129555,2024-07-27 20:40:00 SAST,2024-07-27 18:40:00
826,2024-07-27 18:45:00,5503562750568,5.503562750568,2024-07-27 20:45:00 SAST,2024-07-27 18:45:00
827,2024-07-27 18:50:00,5527981215847,5.527981215847,2024-07-27 20:50:00 SAST,2024-07-27 18:50:00
828,2024-07-27 18:55:00,5514787490530,5.51478749053,2024-07-27 20:55:00 SAST,2024-07-27 18:55:00
829,2024-07-27 19:00:00,5564114173773,5.564114173773,2024-07-27 21:00:00 SAST,2024-07-27 19:00:00
830,2024-07-27 19:05:00,5541163791854,5.541163791854,2024-07-27 21:05:00 SAST,2024-07-27 19:05:00
831,2024-07-27 19:10:00,5520546658715,5.520546658715,2024-07-27 21:10:00 SAST,2024-07-27 19:10:00
832,2024-07-27 19:15:00,5532352360839,5.532352360839,2024-07-27 21:15:00 SAST,2024-07-27 19:15:00
833,2024-07-27 19:20:00,5517945281635,5.517945281635,2024-07-27 21:20:00 SAST,2024-07-27 19:20:00
834,2024-07-27 19:25:00,5472923515135,5.472923515135,2024-07-27 21:25:00 SAST,2024-07-27 19:25:00
835,2024-07-27 19:30:00,5471356351878,5.471356351878,2024-07-27 21:30:00 SAST,2024-07-27 19:30:00
836,2024-07-27 19:35:00,5471692776061,5.471692776061,2024-07-27 21:35:00 SAST,2024-07-27 19:35:00
837,2024-07-27 19:40:00,5405147193658,5.405147193658,2024-07-27 21:40:00 SAST,2024-07-27 19:40:00
838,2024-07-27 19:45:00,5367380505849,5.367380505849,2024-07-27 21:45:00 SAST,2024-07-27 19:45:00
839,2024-07-27 19:50:00,5274605826001,5.274605826001,2024-07-27 21:50:00 SAST,2024-07-27 19:50:00
840,2024-07-27 19:55:00,5277116664889,5.277116664889,2024-07-27 21:55:00 SAST,2024-07-27 19:55:00
841,2024-07-27 20:00:00,5287253015490,5.28725301549,2024-07-27 22:00:00 SAST,2024-07-27 20:00:00
842,2024-07-27 20:05:00,5241244168307,5.241244168307,2024-07-27 22:05:00 SAST,2024-07-27 20:05:00
843,2024-07-27 20:10:00,5209445305081,5.209445305081,2024-07-27 22:10:00 SAST,2024-07-27 20:10:00
844,2024-07-27 20:15:00,5158717164844,5.158717164844,2024-07-27 22:15:00 SAST,2024-07-27 20:15:00
845,2024-07-27 20:20:00,5114545905396,5.114545905396,2024-07-27 22:20:00 SAST,2024-07-27 20:20:00
846,2024-07-27 20:25:00,5095791409419,5.095791409419,2024-07-27 22:25:00 SAST,2024-07-27 20:25:00
847,2024-07-27 20:30:00,5049415880362,5.049415880362,2024-07-27 22:30:00 SAST,2024-07-27 20:30:00
848,2024-07-27 20:35:00,4960094840002,4.960094840002,2024-07-27 22:35:00 SAST,2024-07-27 20:35:00
849,2024-07-27 20:40:00,4906546134668,4.906546134668,2024-07-27 22:40:00 SAST,2024-07-27 20:40:00
850,2024-07-27 20:45:00,4770512279131,4.770512279131,2024-07-27 22:45:00 SAST,2024-07-27 20:45:00
851,2024-07-27 20:50:00,4687769126038,4.687769126038,2024-07-27 22:50:00 SAST,2024-07-27 20:50:00
852,2024-07-27 20:55:00,4559304063399,4.559304063399,2024-07-27 22:55:00 SAST,2024-07-27 20:55:00
853,2024-07-27 21:00:00,4491826608845,4.491826608845,2024-07-27 23:00:00 SAST,2024-07-27 21:00:00
854,2024-07-27 21:05:00,4439860208686,4.439860208686,2024-07-27 23:05:00 SAST,2024-07-27 21:05:00
855,2024-07-27 21:10:00,4354925109387,4.354925109387,2024-07-27 23:10:00 SAST,2024-07-27 21:10:00
856,2024-07-27 21:15:00,4340735011376,4.340735011376,2024-07-27 23:15:00 SAST,2024-07-27 21:15:00
857,2024-07-27 21:20:00,4309883677257,4.309883677257,2024-07-27 23:20:00 SAST,2024-07-27 21:20:00
858,2024-07-27 21:25:00,4258000143940,4.25800014394,2024-07-27 23:25:00 SAST,2024-07-27 21:25:00
859,2024-07-27 21:30:00,4206983406500,4.2069834065,2024-07-27 23:30:00 SAST,2024-07-27 21:30:00
860,2024-07-27 21:35:00,4103965940527,4.103965940527,2024-07-27 23:35:00 SAST,2024-07-27 21:35:00
861,2024-07-27 21:40:00,4062927636660,4.06292763666,2024-07-27 23:40:00 SAST,2024-07-27 21:40:00
862,2024-07-27 21:45:00,4008833916056,4.008833916056,2024-07-27 23:45:00 SAST,2024-07-27 21:45:00
863,2024-07-27 21:50:00,3944542546351,3.944542546351,2024-07-27 23:50:00 SAST,2024-07-27 21:50:00
864,2024-07-27 21:55:00,3890297012286,3.890297012286,2024-07-27 23:55:00 SAST,2024-07-27 21:55:00


==> figures/outliers/australia/data/football.csv <==
sequence,five_min_interval,total_traffic,total_traffic_tb,local_time,utc_time
1,2024-05-22 14:00:00,1460172195892,1.460172195892,2024-05-23 00:00:00 AEST,2024-05-22 14:00:00
2,2024-05-22 14:05:00,1471784308753,1.471784308753,2024-05-23 00:05:00 AEST,2024-05-22 14:05:00
3,2024-05-22 14:10:00,1449701858825,1.449701858825,2024-05-23 00:10:00 AEST,2024-05-22 14:10:00
4,2024-05-22 14:15:00,1415407401265,1.415407401265,2024-05-23 00:15:00 AEST,2024-05-22 14:15:00
5,2024-05-22 14:20:00,1404882357859,1.404882357859,2024-05-23 00:20:00 AEST,2024-05-22 14:20:00
6,2024-05-22 14:25:00,1373279752058,1.373279752058,2024-05-23 00:25:00 AEST,2024-05-22 14:25:00
7,2024-05-22 14:30:00,1333921316324,1.333921316324,2024-05-23 00:30:00 AEST,2024-05-22 14:30:00
8,2024-05-22 14:35:00,1310491713594,1.310491713594,2024-05-23 00:35:00 AEST,2024-05-22 14:35:00
9,2024-05-22 14:40:00,1262663206809,1.262663206809,2024-05-23 00:40:00 AEST,2024-05-22 14:40:00
10,2024-05-22 14:45:00,1249694561662,1.249694561662,2024-05-23 00:45:00 AEST,2024-05-22 14:45:00
11,2024-05-22 14:50:00,1207253746014,1.207253746014,2024-05-23 00:50:00 AEST,2024-05-22 14:50:00
12,2024-05-22 14:55:00,1184859862974,1.184859862974,2024-05-23 00:55:00 AEST,2024-05-22 14:55:00
13,2024-05-22 15:00:00,1163078906543,1.163078906543,2024-05-23 01:00:00 AEST,2024-05-22 15:00:00
14,2024-05-22 15:05:00,1165021539607,1.165021539607,2024-05-23 01:05:00 AEST,2024-05-22 15:05:00
15,2024-05-22 15:10:00,1161797641110,1.16179764111,2024-05-23 01:10:00 AEST,2024-05-22 15:10:00
16,2024-05-22 15:15:00,1141058506667,1.141058506667,2024-05-23 01:15:00 AEST,2024-05-22 15:15:00
17,2024-05-22 15:20:00,1120783569227,1.120783569227,2024-05-23 01:20:00 AEST,2024-05-22 15:20:00
18,2024-05-22 15:25:00,1101891997838,1.101891997838,2024-05-23 01:25:00 AEST,2024-05-22 15:25:00
19,2024-05-22 15:30:00,1059711515008,1.059711515008,2024-05-23 01:30:00 AEST,2024-05-22 15:30:00
20,2024-05-22 15:35:00,1058010837580,1.05801083758,2024-05-23 01:35:00 AEST,2024-05-22 15:35:00
21,2024-05-22 15:40:00,1025638968324,1.025638968324,2024-05-23 01:40:00 AEST,2024-05-22 15:40:00
22,2024-05-22 15:45:00,999943976657,0.999943976657,2024-05-23 01:45:00 AEST,2024-05-22 15:45:00
23,2024-05-22 15:50:00,988100035421,0.988100035421,2024-05-23 01:50:00 AEST,2024-05-22 15:50:00
24,2024-05-22 15:55:00,961575868940,0.96157586894,2024-05-23 01:55:00 AEST,2024-05-22 15:55:00
25,2024-05-22 16:00:00,952457570432,0.952457570432,2024-05-23 02:00:00 AEST,2024-05-22 16:00:00
26,2024-05-22 16:05:00,965961069319,0.965961069319,2024-05-23 02:05:00 AEST,2024-05-22 16:05:00
27,2024-05-22 16:10:00,968770125889,0.968770125889,2024-05-23 02:10:00 AEST,2024-05-22 16:10:00
28,2024-05-22 16:15:00,959150994074,0.959150994074,2024-05-23 02:15:00 AEST,2024-05-22 16:15:00
29,2024-05-22 16:20:00,946811505252,0.946811505252,2024-05-23 02:20:00 AEST,2024-05-22 16:20:00
30,2024-05-22 16:25:00,932811962167,0.932811962167,2024-05-23 02:25:00 AEST,2024-05-22 16:25:00
31,2024-05-22 16:30:00,911319182723,0.911319182723,2024-05-23 02:30:00 AEST,2024-05-22 16:30:00
32,2024-05-22 16:35:00,894452037915,0.894452037915,2024-05-23 02:35:00 AEST,2024-05-22 16:35:00
33,2024-05-22 16:40:00,890960385198,0.890960385198,2024-05-23 02:40:00 AEST,2024-05-22 16:40:00
34,2024-05-22 16:45:00,867178766351,0.867178766351,2024-05-23 02:45:00 AEST,2024-05-22 16:45:00
35,2024-05-22 16:50:00,860381728827,0.860381728827,2024-05-23 02:50:00 AEST,2024-05-22 16:50:00
36,2024-05-22 16:55:00,846654959396,0.846654959396,2024-05-23 02:55:00 AEST,2024-05-22 16:55:00
37,2024-05-22 17:00:00,845863585275,0.845863585275,2024-05-23 03:00:00 AEST,2024-05-22 17:00:00
38,2024-05-22 17:05:00,851893660228,0.851893660228,2024-05-23 03:05:00 AEST,2024-05-22 17:05:00
39,2024-05-22 17:10:00,861479442313,0.861479442313,2024-05-23 03:10:00 AEST,2024-05-22 17:10:00
40,2024-05-22 17:15:00,856682185194,0.856682185194,2024-05-23 03:15:00 AEST,2024-05-22 17:15:00
41,2024-05-22 17:20:00,836933093210,0.83693309321,2024-05-23 03:20:00 AEST,2024-05-22 17:20:00
42,2024-05-22 17:25:00,836461592654,0.836461592654,2024-05-23 03:25:00 AEST,2024-05-22 17:25:00
43,2024-05-22 17:30:00,827262539291,0.827262539291,2024-05-23 03:30:00 AEST,2024-05-22 17:30:00
44,2024-05-22 17:35:00,814501197941,0.814501197941,2024-05-23 03:35:00 AEST,2024-05-22 17:35:00
45,2024-05-22 17:40:00,812635862306,0.812635862306,2024-05-23 03:40:00 AEST,2024-05-22 17:40:00
46,2024-05-22 17:45:00,803263102508,0.803263102508,2024-05-23 03:45:00 AEST,2024-05-22 17:45:00
47,2024-05-22 17:50:00,793014377561,0.793014377561,2024-05-23 03:50:00 AEST,2024-05-22 17:50:00
48,2024-05-22 17:55:00,799014910625,0.799014910625,2024-05-23 03:55:00 AEST,2024-05-22 17:55:00
49,2024-05-22 18:00:00,803819603133,0.803819603133,2024-05-23 04:00:00 AEST,2024-05-22 18:00:00
50,2024-05-22 18:05:00,823496829668,0.823496829668,2024-05-23 04:05:00 AEST,2024-05-22 18:05:00
51,2024-05-22 18:10:00,827385996556,0.827385996556,2024-05-23 04:10:00 AEST,2024-05-22 18:10:00
52,2024-05-22 18:15:00,815424153083,0.815424153083,2024-05-23 04:15:00 AEST,2024-05-22 18:15:00
53,2024-05-22 18:20:00,816751518588,0.816751518588,2024-05-23 04:20:00 AEST,2024-05-22 18:20:00
54,2024-05-22 18:25:00,818667369391,0.818667369391,2024-05-23 04:25:00 AEST,2024-05-22 18:25:00
55,2024-05-22 18:30:00,819411849178,0.819411849178,2024-05-23 04:30:00 AEST,2024-05-22 18:30:00
56,2024-05-22 18:35:00,822713362286,0.822713362286,2024-05-23 04:35:00 AEST,2024-05-22 18:35:00
57,2024-05-22 18:40:00,831633351746,0.831633351746,2024-05-23 04:40:00 AEST,2024-05-22 18:40:00
58,2024-05-22 18:45:00,830106092881,0.830106092881,2024-05-23 04:45:00 AEST,2024-05-22 18:45:00
59,2024-05-22 18:50:00,830360519720,0.83036051972,2024-05-23 04:50:00 AEST,2024-05-22 18:50:00
60,2024-05-22 18:55:00,840742773537,0.840742773537,2024-05-23 04:55:00 AEST,2024-05-22 18:55:00
61,2024-05-22 19:00:00,860756594626,0.860756594626,2024-05-23 05:00:00 AEST,2024-05-22 19:00:00
62,2024-05-22 19:05:00,883340504357,0.883340504357,2024-05-23 05:05:00 AEST,2024-05-22 19:05:00
63,2024-05-22 19:10:00,915414950341,0.915414950341,2024-05-23 05:10:00 AEST,2024-05-22 19:10:00
64,2024-05-22 19:15:00,925989185650,0.92598918565,2024-05-23 05:15:00 AEST,2024-05-22 19:15:00
65,2024-05-22 19:20:00,935124657540,0.93512465754,2024-05-23 05:20:00 AEST,2024-05-22 19:20:00
66,2024-05-22 19:25:00,948523500674,0.948523500674,2024-05-23 05:25:00 AEST,2024-05-22 19:25:00
67,2024-05-22 19:30:00,956998643463,0.956998643463,2024-05-23 05:30:00 AEST,2024-05-22 19:30:00
68,2024-05-22 19:35:00,973228329123,0.973228329123,2024-05-23 05:35:00 AEST,2024-05-22 19:35:00
69,2024-05-22 19:40:00,989026803745,0.989026803745,2024-05-23 05:40:00 AEST,2024-05-22 19:40:00
70,2024-05-22 19:45:00,996521463800,0.9965214638,2024-05-23 05:45:00 AEST,2024-05-22 19:45:00
71,2024-05-22 19:50:00,1016640064689,1.016640064689,2024-05-23 05:50:00 AEST,2024-05-22 19:50:00
72,2024-05-22 19:55:00,1024288168795,1.024288168795,2024-05-23 05:55:00 AEST,2024-05-22 19:55:00
73,2024-05-22 20:00:00,1052104140399,1.052104140399,2024-05-23 06:00:00 AEST,2024-05-22 20:00:00
74,2024-05-22 20:05:00,1082335510132,1.082335510132,2024-05-23 06:05:00 AEST,2024-05-22 20:05:00
75,2024-05-22 20:10:00,1107360133518,1.107360133518,2024-05-23 06:10:00 AEST,2024-05-22 20:10:00
76,2024-05-22 20:15:00,1128252591934,1.128252591934,2024-05-23 06:15:00 AEST,2024-05-22 20:15:00
77,2024-05-22 20:20:00,1133336197827,1.133336197827,2024-05-23 06:20:00 AEST,2024-05-22 20:20:00
78,2024-05-22 20:25:00,1159688088722,1.159688088722,2024-05-23 06:25:00 AEST,2024-05-22 20:25:00
79,2024-05-22 20:30:00,1172890770848,1.172890770848,2024-05-23 06:30:00 AEST,2024-05-22 20:30:00
80,2024-05-22 20:35:00,1196299773451,1.196299773451,2024-05-23 06:35:00 AEST,2024-05-22 20:35:00
81,2024-05-22 20:40:00,1211884328627,1.211884328627,2024-05-23 06:40:00 AEST,2024-05-22 20:40:00
82,2024-05-22 20:45:00,1224310741567,1.224310741567,2024-05-23 06:45:00 AEST,2024-05-22 20:45:00
83,2024-05-22 20:50:00,1254929375808,1.254929375808,2024-05-23 06:50:00 AEST,2024-05-22 20:50:00
84,2024-05-22 20:55:00,1267438734567,1.267438734567,2024-05-23 06:55:00 AEST,2024-05-22 20:55:00
85,2024-05-22 21:00:00,1306440457399,1.306440457399,2024-05-23 07:00:00 AEST,2024-05-22 21:00:00
86,2024-05-22 21:05:00,1367098434065,1.367098434065,2024-05-23 07:05:00 AEST,2024-05-22 21:05:00
87,2024-05-22 21:10:00,1390117850301,1.390117850301,2024-05-23 07:10:00 AEST,2024-05-22 21:10:00
88,2024-05-22 21:15:00,1421571864936,1.421571864936,2024-05-23 07:15:00 AEST,2024-05-22 21:15:00
89,2024-05-22 21:20:00,1438797528361,1.438797528361,2024-05-23 07:20:00 AEST,2024-05-22 21:20:00
90,2024-05-22 21:25:00,1450899940978,1.450899940978,2024-05-23 07:25:00 AEST,2024-05-22 21:25:00
91,2024-05-22 21:30:00,1471120202575,1.471120202575,2024-05-23 07:30:00 AEST,2024-05-22 21:30:00
92,2024-05-22 21:35:00,1483158176645,1.483158176645,2024-05-23 07:35:00 AEST,2024-05-22 21:35:00
93,2024-05-22 21:40:00,1512791345190,1.51279134519,2024-05-23 07:40:00 AEST,2024-05-22 21:40:00
94,2024-05-22 21:45:00,1516096639596,1.516096639596,2024-05-23 07:45:00 AEST,2024-05-22 21:45:00
95,2024-05-22 21:50:00,1538354058876,1.538354058876,2024-05-23 07:50:00 AEST,2024-05-22 21:50:00
96,2024-05-22 21:55:00,1548792926851,1.548792926851,2024-05-23 07:55:00 AEST,2024-05-22 21:55:00
97,2024-05-22 22:00:00,1575545343269,1.575545343269,2024-05-23 08:00:00 AEST,2024-05-22 22:00:00
98,2024-05-22 22:05:00,1636592679146,1.636592679146,2024-05-23 08:05:00 AEST,2024-05-22 22:05:00
99,2024-05-22 22:10:00,1660318938660,1.66031893866,2024-05-23 08:10:00 AEST,2024-05-22 22:10:00
100,2024-05-22 22:15:00,1671113917490,1.67111391749,2024-05-23 08:15:00 AEST,2024-05-22 22:15:00
101,2024-05-22 22:20:00,1693271754794,1.693271754794,2024-05-23 08:20:00 AEST,2024-05-22 22:20:00
102,2024-05-22 22:25:00,1702045605702,1.702045605702,2024-05-23 08:25:00 AEST,2024-05-22 22:25:00
103,2024-05-22 22:30:00,1710231167540,1.71023116754,2024-05-23 08:30:00 AEST,2024-05-22 22:30:00
104,2024-05-22 22:35:00,1738320100919,1.738320100919,2024-05-23 08:35:00 AEST,2024-05-22 22:35:00
105,2024-05-22 22:40:00,1766073205005,1.766073205005,2024-05-23 08:40:00 AEST,2024-05-22 22:40:00
106,2024-05-22 22:45:00,1784141709621,1.784141709621,2024-05-23 08:45:00 AEST,2024-05-22 22:45:00
107,2024-05-22 22:50:00,1811407700568,1.811407700568,2024-05-23 08:50:00 AEST,2024-05-22 22:50:00
108,2024-05-22 22:55:00,1833533224991,1.833533224991,2024-05-23 08:55:00 AEST,2024-05-22 22:55:00
109,2024-05-22 23:00:00,1855553652643,1.855553652643,2024-05-23 09:00:00 AEST,2024-05-22 23:00:00
110,2024-05-22 23:05:00,1957194950417,1.957194950417,2024-05-23 09:05:00 AEST,2024-05-22 23:05:00
111,2024-05-22 23:10:00,1981621131617,1.981621131617,2024-05-23 09:10:00 AEST,2024-05-22 23:10:00
112,2024-05-22 23:15:00,1993122122880,1.99312212288,2024-05-23 09:15:00 AEST,2024-05-22 23:15:00
113,2024-05-22 23:20:00,2002787697079,2.002787697079,2024-05-23 09:20:00 AEST,2024-05-22 23:20:00
114,2024-05-22 23:25:00,2016218092741,2.016218092741,2024-05-23 09:25:00 AEST,2024-05-22 23:25:00
115,2024-05-22 23:30:00,2027928379011,2.027928379011,2024-05-23 09:30:00 AEST,2024-05-22 23:30:00
116,2024-05-22 23:35:00,2047727428199,2.047727428199,2024-05-23 09:35:00 AEST,2024-05-22 23:35:00
117,2024-05-22 23:40:00,2050732350246,2.050732350246,2024-05-23 09:40:00 AEST,2024-05-22 23:40:00
118,2024-05-22 23:45:00,2051489759869,2.051489759869,2024-05-23 09:45:00 AEST,2024-05-22 23:45:00
119,2024-05-22 23:50:00,2036931614783,2.036931614783,2024-05-23 09:50:00 AEST,2024-05-22 23:50:00
120,2024-05-22 23:55:00,2022882672589,2.022882672589,2024-05-23 09:55:00 AEST,2024-05-22 23:55:00
121,2024-05-23 00:00:00,2023194994530,2.02319499453,2024-05-23 10:00:00 AEST,2024-05-23 00:00:00
122,2024-05-23 00:05:00,2061373640690,2.06137364069,2024-05-23 10:05:00 AEST,2024-05-23 00:05:00
123,2024-05-23 00:10:00,2068135687534,2.068135687534,2024-05-23 10:10:00 AEST,2024-05-23 00:10:00
124,2024-05-23 00:15:00,2064964230482,2.064964230482,2024-05-23 10:15:00 AEST,2024-05-23 00:15:00
125,2024-05-23 00:20:00,2055557122929,2.055557122929,2024-05-23 10:20:00 AEST,2024-05-23 00:20:00
126,2024-05-23 00:25:00,2035407596745,2.035407596745,2024-05-23 10:25:00 AEST,2024-05-23 00:25:00
127,2024-05-23 00:30:00,2036127513001,2.036127513001,2024-05-23 10:30:00 AEST,2024-05-23 00:30:00
128,2024-05-23 00:35:00,2058987923363,2.058987923363,2024-05-23 10:35:00 AEST,2024-05-23 00:35:00
129,2024-05-23 00:40:00,2053108677452,2.053108677452,2024-05-23 10:40:00 AEST,2024-05-23 00:40:00
130,2024-05-23 00:45:00,2051312068042,2.051312068042,2024-05-23 10:45:00 AEST,2024-05-23 00:45:00
131,2024-05-23 00:50:00,2055456919476,2.055456919476,2024-05-23 10:50:00 AEST,2024-05-23 00:50:00
132,2024-05-23 00:55:00,2059288899456,2.059288899456,2024-05-23 10:55:00 AEST,2024-05-23 00:55:00
133,2024-05-23 01:00:00,2063531779330,2.06353177933,2024-05-23 11:00:00 AEST,2024-05-23 01:00:00
134,2024-05-23 01:05:00,2101030209799,2.101030209799,2024-05-23 11:05:00 AEST,2024-05-23 01:05:00
135,2024-05-23 01:10:00,2131642669622,2.131642669622,2024-05-23 11:10:00 AEST,2024-05-23 01:10:00
136,2024-05-23 01:15:00,2133643342598,2.133643342598,2024-05-23 11:15:00 AEST,2024-05-23 01:15:00
137,2024-05-23 01:20:00,2135102877561,2.135102877561,2024-05-23 11:20:00 AEST,2024-05-23 01:20:00
138,2024-05-23 01:25:00,2140504880570,2.14050488057,2024-05-23 11:25:00 AEST,2024-05-23 01:25:00
139,2024-05-23 01:30:00,2128790842504,2.128790842504,2024-05-23 11:30:00 AEST,2024-05-23 01:30:00
140,2024-05-23 01:35:00,2154500858539,2.154500858539,2024-05-23 11:35:00 AEST,2024-05-23 01:35:00
141,2024-05-23 01:40:00,2148322181578,2.148322181578,2024-05-23 11:40:00 AEST,2024-05-23 01:40:00
142,2024-05-23 01:45:00,2156007392018,2.156007392018,2024-05-23 11:45:00 AEST,2024-05-23 01:45:00
143,2024-05-23 01:50:00,2143042277345,2.143042277345,2024-05-23 11:50:00 AEST,2024-05-23 01:50:00
144,2024-05-23 01:55:00,2150814480824,2.150814480824,2024-05-23 11:55:00 AEST,2024-05-23 01:55:00
145,2024-05-23 02:00:00,2148388036504,2.148388036504,2024-05-23 12:00:00 AEST,2024-05-23 02:00:00
146,2024-05-23 02:05:00,2173136935401,2.173136935401,2024-05-23 12:05:00 AEST,2024-05-23 02:05:00
147,2024-05-23 02:10:00,2173416224541,2.173416224541,2024-05-23 12:10:00 AEST,2024-05-23 02:10:00
148,2024-05-23 02:15:00,2165391096430,2.16539109643,2024-05-23 12:15:00 AEST,2024-05-23 02:15:00
149,2024-05-23 02:20:00,2175506305505,2.175506305505,2024-05-23 12:20:00 AEST,2024-05-23 02:20:00
150,2024-05-23 02:25:00,2156986580402,2.156986580402,2024-05-23 12:25:00 AEST,2024-05-23 02:25:00
151,2024-05-23 02:30:00,2137107193729,2.137107193729,2024-05-23 12:30:00 AEST,2024-05-23 02:30:00
152,2024-05-23 02:35:00,2142333943614,2.142333943614,2024-05-23 12:35:00 AEST,2024-05-23 02:35:00
153,2024-05-23 02:40:00,2130021555773,2.130021555773,2024-05-23 12:40:00 AEST,2024-05-23 02:40:00
154,2024-05-23 02:45:00,2122660922066,2.122660922066,2024-05-23 12:45:00 AEST,2024-05-23 02:45:00
155,2024-05-23 02:50:00,2116170065927,2.116170065927,2024-05-23 12:50:00 AEST,2024-05-23 02:50:00
156,2024-05-23 02:55:00,2112439713593,2.112439713593,2024-05-23 12:55:00 AEST,2024-05-23 02:55:00
157,2024-05-23 03:00:00,2122083866965,2.122083866965,2024-05-23 13:00:00 AEST,2024-05-23 03:00:00
158,2024-05-23 03:05:00,2149021760890,2.14902176089,2024-05-23 13:05:00 AEST,2024-05-23 03:05:00
159,2024-05-23 03:10:00,2145832937903,2.145832937903,2024-05-23 13:10:00 AEST,2024-05-23 03:10:00
160,2024-05-23 03:15:00,2123540039376,2.123540039376,2024-05-23 13:15:00 AEST,2024-05-23 03:15:00
161,2024-05-23 03:20:00,2131001965023,2.131001965023,2024-05-23 13:20:00 AEST,2024-05-23 03:20:00
162,2024-05-23 03:25:00,2118166291749,2.118166291749,2024-05-23 13:25:00 AEST,2024-05-23 03:25:00
163,2024-05-23 03:30:00,2120336939424,2.120336939424,2024-05-23 13:30:00 AEST,2024-05-23 03:30:00
164,2024-05-23 03:35:00,2141621645017,2.141621645017,2024-05-23 13:35:00 AEST,2024-05-23 03:35:00
165,2024-05-23 03:40:00,2138921815234,2.138921815234,2024-05-23 13:40:00 AEST,2024-05-23 03:40:00
166,2024-05-23 03:45:00,2155097266579,2.155097266579,2024-05-23 13:45:00 AEST,2024-05-23 03:45:00
167,2024-05-23 03:50:00,2147694813912,2.147694813912,2024-05-23 13:50:00 AEST,2024-05-23 03:50:00
168,2024-05-23 03:55:00,2141150795925,2.141150795925,2024-05-23 13:55:00 AEST,2024-05-23 03:55:00
169,2024-05-23 04:00:00,2165694259097,2.165694259097,2024-05-23 14:00:00 AEST,2024-05-23 04:00:00
170,2024-05-23 04:05:00,2210399427922,2.210399427922,2024-05-23 14:05:00 AEST,2024-05-23 04:05:00
171,2024-05-23 04:10:00,2204233819988,2.204233819988,2024-05-23 14:10:00 AEST,2024-05-23 04:10:00
172,2024-05-23 04:15:00,2207525017162,2.207525017162,2024-05-23 14:15:00 AEST,2024-05-23 04:15:00
173,2024-05-23 04:20:00,2202106862385,2.202106862385,2024-05-23 14:20:00 AEST,2024-05-23 04:20:00
174,2024-05-23 04:25:00,2196787249543,2.196787249543,2024-05-23 14:25:00 AEST,2024-05-23 04:25:00
175,2024-05-23 04:30:00,2182511910568,2.182511910568,2024-05-23 14:30:00 AEST,2024-05-23 04:30:00
176,2024-05-23 04:35:00,2180074923964,2.180074923964,2024-05-23 14:35:00 AEST,2024-05-23 04:35:00
177,2024-05-23 04:40:00,2165678580145,2.165678580145,2024-05-23 14:40:00 AEST,2024-05-23 04:40:00
178,2024-05-23 04:45:00,2154267973695,2.154267973695,2024-05-23 14:45:00 AEST,2024-05-23 04:45:00
179,2024-05-23 04:50:00,2153590520741,2.153590520741,2024-05-23 14:50:00 AEST,2024-05-23 04:50:00
180,2024-05-23 04:55:00,2133657208049,2.133657208049,2024-05-23 14:55:00 AEST,2024-05-23 04:55:00
181,2024-05-23 05:00:00,2132127090033,2.132127090033,2024-05-23 15:00:00 AEST,2024-05-23 05:00:00
182,2024-05-23 05:05:00,2151798559325,2.151798559325,2024-05-23 15:05:00 AEST,2024-05-23 05:05:00
183,2024-05-23 05:10:00,2137342331008,2.137342331008,2024-05-23 15:10:00 AEST,2024-05-23 05:10:00
184,2024-05-23 05:15:00,2149813226028,2.149813226028,2024-05-23 15:15:00 AEST,2024-05-23 05:15:00
185,2024-05-23 05:20:00,2138979567523,2.138979567523,2024-05-23 15:20:00 AEST,2024-05-23 05:20:00
186,2024-05-23 05:25:00,2125684139105,2.125684139105,2024-05-23 15:25:00 AEST,2024-05-23 05:25:00
187,2024-05-23 05:30:00,2140493616670,2.14049361667,2024-05-23 15:30:00 AEST,2024-05-23 05:30:00
188,2024-05-23 05:35:00,2153449252866,2.153449252866,2024-05-23 15:35:00 AEST,2024-05-23 05:35:00
189,2024-05-23 05:40:00,2150059103265,2.150059103265,2024-05-23 15:40:00 AEST,2024-05-23 05:40:00
190,2024-05-23 05:45:00,2164724639246,2.164724639246,2024-05-23 15:45:00 AEST,2024-05-23 05:45:00
191,2024-05-23 05:50:00,2177454929653,2.177454929653,2024-05-23 15:50:00 AEST,2024-05-23 05:50:00
192,2024-05-23 05:55:00,2182516340673,2.182516340673,2024-05-23 15:55:00 AEST,2024-05-23 05:55:00
193,2024-05-23 06:00:00,2188976644316,2.188976644316,2024-05-23 16:00:00 AEST,2024-05-23 06:00:00
194,2024-05-23 06:05:00,2235473854760,2.23547385476,2024-05-23 16:05:00 AEST,2024-05-23 06:05:00
195,2024-05-23 06:10:00,2254644211137,2.254644211137,2024-05-23 16:10:00 AEST,2024-05-23 06:10:00
196,2024-05-23 06:15:00,2245974121171,2.245974121171,2024-05-23 16:15:00 AEST,2024-05-23 06:15:00
197,2024-05-23 06:20:00,2267241441333,2.267241441333,2024-05-23 16:20:00 AEST,2024-05-23 06:20:00
198,2024-05-23 06:25:00,2262350740621,2.262350740621,2024-05-23 16:25:00 AEST,2024-05-23 06:25:00
199,2024-05-23 06:30:00,2266897848854,2.266897848854,2024-05-23 16:30:00 AEST,2024-05-23 06:30:00
200,2024-05-23 06:35:00,2279810370850,2.27981037085,2024-05-23 16:35:00 AEST,2024-05-23 06:35:00
201,2024-05-23 06:40:00,2281522579284,2.281522579284,2024-05-23 16:40:00 AEST,2024-05-23 06:40:00
202,2024-05-23 06:45:00,2305946867455,2.305946867455,2024-05-23 16:45:00 AEST,2024-05-23 06:45:00
203,2024-05-23 06:50:00,2311525253718,2.311525253718,2024-05-23 16:50:00 AEST,2024-05-23 06:50:00
204,2024-05-23 06:55:00,2298479116696,2.298479116696,2024-05-23 16:55:00 AEST,2024-05-23 06:55:00
205,2024-05-23 07:00:00,2307202281849,2.307202281849,2024-05-23 17:00:00 AEST,2024-05-23 07:00:00
206,2024-05-23 07:05:00,2313098266464,2.313098266464,2024-05-23 17:05:00 AEST,2024-05-23 07:05:00
207,2024-05-23 07:10:00,2301165467447,2.301165467447,2024-05-23 17:10:00 AEST,2024-05-23 07:10:00
208,2024-05-23 07:15:00,2307411178653,2.307411178653,2024-05-23 17:15:00 AEST,2024-05-23 07:15:00
209,2024-05-23 07:20:00,2306687430375,2.306687430375,2024-05-23 17:20:00 AEST,2024-05-23 07:20:00
210,2024-05-23 07:25:00,2310176924770,2.31017692477,2024-05-23 17:25:00 AEST,2024-05-23 07:25:00
211,2024-05-23 07:30:00,2322538727871,2.322538727871,2024-05-23 17:30:00 AEST,2024-05-23 07:30:00
212,2024-05-23 07:35:00,2342706367017,2.342706367017,2024-05-23 17:35:00 AEST,2024-05-23 07:35:00
213,2024-05-23 07:40:00,2345905833785,2.345905833785,2024-05-23 17:40:00 AEST,2024-05-23 07:40:00
214,2024-05-23 07:45:00,2349993021489,2.349993021489,2024-05-23 17:45:00 AEST,2024-05-23 07:45:00
215,2024-05-23 07:50:00,2365575699774,2.365575699774,2024-05-23 17:50:00 AEST,2024-05-23 07:50:00
216,2024-05-23 07:55:00,2375058065980,2.37505806598,2024-05-23 17:55:00 AEST,2024-05-23 07:55:00
217,2024-05-23 08:00:00,2397443331551,2.397443331551,2024-05-23 18:00:00 AEST,2024-05-23 08:00:00
218,2024-05-23 08:05:00,2429836087036,2.429836087036,2024-05-23 18:05:00 AEST,2024-05-23 08:05:00
219,2024-05-23 08:10:00,2429483495764,2.429483495764,2024-05-23 18:10:00 AEST,2024-05-23 08:10:00
220,2024-05-23 08:15:00,2466804737671,2.466804737671,2024-05-23 18:15:00 AEST,2024-05-23 08:15:00
221,2024-05-23 08:20:00,2468123760107,2.468123760107,2024-05-23 18:20:00 AEST,2024-05-23 08:20:00
222,2024-05-23 08:25:00,2472095222597,2.472095222597,2024-05-23 18:25:00 AEST,2024-05-23 08:25:00
223,2024-05-23 08:30:00,2476112185660,2.47611218566,2024-05-23 18:30:00 AEST,2024-05-23 08:30:00
224,2024-05-23 08:35:00,2468726309501,2.468726309501,2024-05-23 18:35:00 AEST,2024-05-23 08:35:00
225,2024-05-23 08:40:00,2493877637214,2.493877637214,2024-05-23 18:40:00 AEST,2024-05-23 08:40:00
226,2024-05-23 08:45:00,2483701944939,2.483701944939,2024-05-23 18:45:00 AEST,2024-05-23 08:45:00
227,2024-05-23 08:50:00,2490709007052,2.490709007052,2024-05-23 18:50:00 AEST,2024-05-23 08:50:00
228,2024-05-23 08:55:00,2525927754484,2.525927754484,2024-05-23 18:55:00 AEST,2024-05-23 08:55:00
229,2024-05-23 09:00:00,2512907320243,2.512907320243,2024-05-23 19:00:00 AEST,2024-05-23 09:00:00
230,2024-05-23 09:05:00,2576236279497,2.576236279497,2024-05-23 19:05:00 AEST,2024-05-23 09:05:00
231,2024-05-23 09:10:00,2581372820571,2.581372820571,2024-05-23 19:10:00 AEST,2024-05-23 09:10:00
232,2024-05-23 09:15:00,2601523334473,2.601523334473,2024-05-23 19:15:00 AEST,2024-05-23 09:15:00
233,2024-05-23 09:20:00,2619052893557,2.619052893557,2024-05-23 19:20:00 AEST,2024-05-23 09:20:00
234,2024-05-23 09:25:00,2620270833600,2.6202708336,2024-05-23 19:25:00 AEST,2024-05-23 09:25:00
235,2024-05-23 09:30:00,2635141355520,2.63514135552,2024-05-23 19:30:00 AEST,2024-05-23 09:30:00
236,2024-05-23 09:35:00,2646845805497,2.646845805497,2024-05-23 19:35:00 AEST,2024-05-23 09:35:00
237,2024-05-23 09:40:00,2645750982019,2.645750982019,2024-05-23 19:40:00 AEST,2024-05-23 09:40:00
238,2024-05-23 09:45:00,2672881194074,2.672881194074,2024-05-23 19:45:00 AEST,2024-05-23 09:45:00
239,2024-05-23 09:50:00,2664309109526,2.664309109526,2024-05-23 19:50:00 AEST,2024-05-23 09:50:00
240,2024-05-23 09:55:00,2682817242324,2.682817242324,2024-05-23 19:55:00 AEST,2024-05-23 09:55:00
241,2024-05-23 10:00:00,2683776038839,2.683776038839,2024-05-23 20:00:00 AEST,2024-05-23 10:00:00
242,2024-05-23 10:05:00,2713203556458,2.713203556458,2024-05-23 20:05:00 AEST,2024-05-23 10:05:00
243,2024-05-23 10:10:00,2720331088059,2.720331088059,2024-05-23 20:10:00 AEST,2024-05-23 10:10:00
244,2024-05-23 10:15:00,2707129998700,2.7071299987,2024-05-23 20:15:00 AEST,2024-05-23 10:15:00
245,2024-05-23 10:20:00,2727354008579,2.727354008579,2024-05-23 20:20:00 AEST,2024-05-23 10:20:00
246,2024-05-23 10:25:00,2711926588815,2.711926588815,2024-05-23 20:25:00 AEST,2024-05-23 10:25:00
247,2024-05-23 10:30:00,2712105317746,2.712105317746,2024-05-23 20:30:00 AEST,2024-05-23 10:30:00
248,2024-05-23 10:35:00,2725706392001,2.725706392001,2024-05-23 20:35:00 AEST,2024-05-23 10:35:00
249,2024-05-23 10:40:00,2699159291448,2.699159291448,2024-05-23 20:40:00 AEST,2024-05-23 10:40:00
250,2024-05-23 10:45:00,2711884707170,2.71188470717,2024-05-23 20:45:00 AEST,2024-05-23 10:45:00
251,2024-05-23 10:50:00,2697914430578,2.697914430578,2024-05-23 20:50:00 AEST,2024-05-23 10:50:00
252,2024-05-23 10:55:00,2665563313725,2.665563313725,2024-05-23 20:55:00 AEST,2024-05-23 10:55:00
253,2024-05-23 11:00:00,2664214011275,2.664214011275,2024-05-23 21:00:00 AEST,2024-05-23 11:00:00
254,2024-05-23 11:05:00,2672085427338,2.672085427338,2024-05-23 21:05:00 AEST,2024-05-23 11:05:00
255,2024-05-23 11:10:00,2656785955856,2.656785955856,2024-05-23 21:10:00 AEST,2024-05-23 11:10:00
256,2024-05-23 11:15:00,2631678926857,2.631678926857,2024-05-23 21:15:00 AEST,2024-05-23 11:15:00
257,2024-05-23 11:20:00,2608636508523,2.608636508523,2024-05-23 21:20:00 AEST,2024-05-23 11:20:00
258,2024-05-23 11:25:00,2587738719463,2.587738719463,2024-05-23 21:25:00 AEST,2024-05-23 11:25:00
259,2024-05-23 11:30:00,2562288778625,2.562288778625,2024-05-23 21:30:00 AEST,2024-05-23 11:30:00
260,2024-05-23 11:35:00,2526442614027,2.526442614027,2024-05-23 21:35:00 AEST,2024-05-23 11:35:00
261,2024-05-23 11:40:00,2496379858789,2.496379858789,2024-05-23 21:40:00 AEST,2024-05-23 11:40:00
262,2024-05-23 11:45:00,2467921707610,2.46792170761,2024-05-23 21:45:00 AEST,2024-05-23 11:45:00
263,2024-05-23 11:50:00,2438842552265,2.438842552265,2024-05-23 21:50:00 AEST,2024-05-23 11:50:00
264,2024-05-23 11:55:00,2408904113023,2.408904113023,2024-05-23 21:55:00 AEST,2024-05-23 11:55:00
265,2024-05-23 12:00:00,2397464098031,2.397464098031,2024-05-23 22:00:00 AEST,2024-05-23 12:00:00
266,2024-05-23 12:05:00,2380855747704,2.380855747704,2024-05-23 22:05:00 AEST,2024-05-23 12:05:00
267,2024-05-23 12:10:00,2356274592025,2.356274592025,2024-05-23 22:10:00 AEST,2024-05-23 12:10:00
268,2024-05-23 12:15:00,2306271706302,2.306271706302,2024-05-23 22:15:00 AEST,2024-05-23 12:15:00
269,2024-05-23 12:20:00,2281573008830,2.28157300883,2024-05-23 22:20:00 AEST,2024-05-23 12:20:00
270,2024-05-23 12:25:00,2220773272906,2.220773272906,2024-05-23 22:25:00 AEST,2024-05-23 12:25:00
271,2024-05-23 12:30:00,2179564910285,2.179564910285,2024-05-23 22:30:00 AEST,2024-05-23 12:30:00
272,2024-05-23 12:35:00,2128756425679,2.128756425679,2024-05-23 22:35:00 AEST,2024-05-23 12:35:00
273,2024-05-23 12:40:00,2098323152024,2.098323152024,2024-05-23 22:40:00 AEST,2024-05-23 12:40:00
274,2024-05-23 12:45:00,2062154994800,2.0621549948,2024-05-23 22:45:00 AEST,2024-05-23 12:45:00
275,2024-05-23 12:50:00,2008380955117,2.008380955117,2024-05-23 22:50:00 AEST,2024-05-23 12:50:00
276,2024-05-23 12:55:00,1966245118800,1.9662451188,2024-05-23 22:55:00 AEST,2024-05-23 12:55:00
277,2024-05-23 13:00:00,1912787338304,1.912787338304,2024-05-23 23:00:00 AEST,2024-05-23 13:00:00
278,2024-05-23 13:05:00,1893869861547,1.893869861547,2024-05-23 23:05:00 AEST,2024-05-23 13:05:00
279,2024-05-23 13:10:00,1862818993271,1.862818993271,2024-05-23 23:10:00 AEST,2024-05-23 13:10:00
280,2024-05-23 13:15:00,1812843989651,1.812843989651,2024-05-23 23:15:00 AEST,2024-05-23 13:15:00
281,2024-05-23 13:20:00,1795239934718,1.795239934718,2024-05-23 23:20:00 AEST,2024-05-23 13:20:00
282,2024-05-23 13:25:00,1740778549147,1.740778549147,2024-05-23 23:25:00 AEST,2024-05-23 13:25:00
283,2024-05-23 13:30:00,1709672043323,1.709672043323,2024-05-23 23:30:00 AEST,2024-05-23 13:30:00
284,2024-05-23 13:35:00,1668877960723,1.668877960723,2024-05-23 23:35:00 AEST,2024-05-23 13:35:00
285,2024-05-23 13:40:00,1628283711646,1.628283711646,2024-05-23 23:40:00 AEST,2024-05-23 13:40:00
286,2024-05-23 13:45:00,1606188935207,1.606188935207,2024-05-23 23:45:00 AEST,2024-05-23 13:45:00
287,2024-05-23 13:50:00,1562121963034,1.562121963034,2024-05-23 23:50:00 AEST,2024-05-23 13:50:00
288,2024-05-23 13:55:00,1530730889045,1.530730889045,2024-05-23 23:55:00 AEST,2024-05-23 13:55:00
289,2024-05-23 14:00:00,1507087589267,1.507087589267,2024-05-24 00:00:00 AEST,2024-05-23 14:00:00
290,2024-05-23 14:05:00,1498920122268,1.498920122268,2024-05-24 00:05:00 AEST,2024-05-23 14:05:00
291,2024-05-23 14:10:00,1492993458892,1.492993458892,2024-05-24 00:10:00 AEST,2024-05-23 14:10:00
292,2024-05-23 14:15:00,1449330683492,1.449330683492,2024-05-24 00:15:00 AEST,2024-05-23 14:15:00
293,2024-05-23 14:20:00,1428236752456,1.428236752456,2024-05-24 00:20:00 AEST,2024-05-23 14:20:00
294,2024-05-23 14:25:00,1380505773085,1.380505773085,2024-05-24 00:25:00 AEST,2024-05-23 14:25:00
295,2024-05-23 14:30:00,1342990504746,1.342990504746,2024-05-24 00:30:00 AEST,2024-05-23 14:30:00
296,2024-05-23 14:35:00,1324825782816,1.324825782816,2024-05-24 00:35:00 AEST,2024-05-23 14:35:00
297,2024-05-23 14:40:00,1281695884671,1.281695884671,2024-05-24 00:40:00 AEST,2024-05-23 14:40:00
298,2024-05-23 14:45:00,1256786830526,1.256786830526,2024-05-24 00:45:00 AEST,2024-05-23 14:45:00
299,2024-05-23 14:50:00,1226763877754,1.226763877754,2024-05-24 00:50:00 AEST,2024-05-23 14:50:00
300,2024-05-23 14:55:00,1194714342402,1.194714342402,2024-05-24 00:55:00 AEST,2024-05-23 14:55:00
301,2024-05-23 15:00:00,1173255509200,1.1732555092,2024-05-24 01:00:00 AEST,2024-05-23 15:00:00
302,2024-05-23 15:05:00,1189533376726,1.189533376726,2024-05-24 01:05:00 AEST,2024-05-23 15:05:00
303,2024-05-23 15:10:00,1198355484270,1.19835548427,2024-05-24 01:10:00 AEST,2024-05-23 15:10:00
304,2024-05-23 15:15:00,1171481663282,1.171481663282,2024-05-24 01:15:00 AEST,2024-05-23 15:15:00
305,2024-05-23 15:20:00,1133284629469,1.133284629469,2024-05-24 01:20:00 AEST,2024-05-23 15:20:00
306,2024-05-23 15:25:00,1119859536337,1.119859536337,2024-05-24 01:25:00 AEST,2024-05-23 15:25:00
307,2024-05-23 15:30:00,1070126729173,1.070126729173,2024-05-24 01:30:00 AEST,2024-05-23 15:30:00
308,2024-05-23 15:35:00,1045151892144,1.045151892144,2024-05-24 01:35:00 AEST,2024-05-23 15:35:00
309,2024-05-23 15:40:00,1034566363878,1.034566363878,2024-05-24 01:40:00 AEST,2024-05-23 15:40:00
310,2024-05-23 15:45:00,1008614626681,1.008614626681,2024-05-24 01:45:00 AEST,2024-05-23 15:45:00
311,2024-05-23 15:50:00,987391224807,0.987391224807,2024-05-24 01:50:00 AEST,2024-05-23 15:50:00
312,2024-05-23 15:55:00,968730363019,0.968730363019,2024-05-24 01:55:00 AEST,2024-05-23 15:55:00
313,2024-05-23 16:00:00,952209683949,0.952209683949,2024-05-24 02:00:00 AEST,2024-05-23 16:00:00
314,2024-05-23 16:05:00,959763786056,0.959763786056,2024-05-24 02:05:00 AEST,2024-05-23 16:05:00
315,2024-05-23 16:10:00,968895260601,0.968895260601,2024-05-24 02:10:00 AEST,2024-05-23 16:10:00
316,2024-05-23 16:15:00,954854737356,0.954854737356,2024-05-24 02:15:00 AEST,2024-05-23 16:15:00
317,2024-05-23 16:20:00,942580869132,0.942580869132,2024-05-24 02:20:00 AEST,2024-05-23 16:20:00
318,2024-05-23 16:25:00,934768680183,0.934768680183,2024-05-24 02:25:00 AEST,2024-05-23 16:25:00
319,2024-05-23 16:30:00,916960079423,0.916960079423,2024-05-24 02:30:00 AEST,2024-05-23 16:30:00
320,2024-05-23 16:35:00,909004368476,0.909004368476,2024-05-24 02:35:00 AEST,2024-05-23 16:35:00
321,2024-05-23 16:40:00,899451513681,0.899451513681,2024-05-24 02:40:00 AEST,2024-05-23 16:40:00
322,2024-05-23 16:45:00,879815181400,0.8798151814,2024-05-24 02:45:00 AEST,2024-05-23 16:45:00
323,2024-05-23 16:50:00,871502521097,0.871502521097,2024-05-24 02:50:00 AEST,2024-05-23 16:50:00
324,2024-05-23 16:55:00,866661257955,0.866661257955,2024-05-24 02:55:00 AEST,2024-05-23 16:55:00
325,2024-05-23 17:00:00,859779527017,0.859779527017,2024-05-24 03:00:00 AEST,2024-05-23 17:00:00
326,2024-05-23 17:05:00,864195221435,0.864195221435,2024-05-24 03:05:00 AEST,2024-05-23 17:05:00
327,2024-05-23 17:10:00,869124919502,0.869124919502,2024-05-24 03:10:00 AEST,2024-05-23 17:10:00
328,2024-05-23 17:15:00,859779900756,0.859779900756,2024-05-24 03:15:00 AEST,2024-05-23 17:15:00
329,2024-05-23 17:20:00,847333706116,0.847333706116,2024-05-24 03:20:00 AEST,2024-05-23 17:20:00
330,2024-05-23 17:25:00,836550276432,0.836550276432,2024-05-24 03:25:00 AEST,2024-05-23 17:25:00
331,2024-05-23 17:30:00,831280757166,0.831280757166,2024-05-24 03:30:00 AEST,2024-05-23 17:30:00
332,2024-05-23 17:35:00,818296350394,0.818296350394,2024-05-24 03:35:00 AEST,2024-05-23 17:35:00
333,2024-05-23 17:40:00,816642541702,0.816642541702,2024-05-24 03:40:00 AEST,2024-05-23 17:40:00
334,2024-05-23 17:45:00,808494218755,0.808494218755,2024-05-24 03:45:00 AEST,2024-05-23 17:45:00
335,2024-05-23 17:50:00,807049772466,0.807049772466,2024-05-24 03:50:00 AEST,2024-05-23 17:50:00
336,2024-05-23 17:55:00,809801521387,0.809801521387,2024-05-24 03:55:00 AEST,2024-05-23 17:55:00
337,2024-05-23 18:00:00,823791866541,0.823791866541,2024-05-24 04:00:00 AEST,2024-05-23 18:00:00
338,2024-05-23 18:05:00,843800089392,0.843800089392,2024-05-24 04:05:00 AEST,2024-05-23 18:05:00
339,2024-05-23 18:10:00,859677208934,0.859677208934,2024-05-24 04:10:00 AEST,2024-05-23 18:10:00
340,2024-05-23 18:15:00,855460916726,0.855460916726,2024-05-24 04:15:00 AEST,2024-05-23 18:15:00
341,2024-05-23 18:20:00,851687338546,0.851687338546,2024-05-24 04:20:00 AEST,2024-05-23 18:20:00
342,2024-05-23 18:25:00,857069620016,0.857069620016,2024-05-24 04:25:00 AEST,2024-05-23 18:25:00
343,2024-05-23 18:30:00,857073440117,0.857073440117,2024-05-24 04:30:00 AEST,2024-05-23 18:30:00
344,2024-05-23 18:35:00,862421421652,0.862421421652,2024-05-24 04:35:00 AEST,2024-05-23 18:35:00
345,2024-05-23 18:40:00,865584910916,0.865584910916,2024-05-24 04:40:00 AEST,2024-05-23 18:40:00
346,2024-05-23 18:45:00,867611789476,0.867611789476,2024-05-24 04:45:00 AEST,2024-05-23 18:45:00
347,2024-05-23 18:50:00,867317173972,0.867317173972,2024-05-24 04:50:00 AEST,2024-05-23 18:50:00
348,2024-05-23 18:55:00,877892418163,0.877892418163,2024-05-24 04:55:00 AEST,2024-05-23 18:55:00
349,2024-05-23 19:00:00,893617865548,0.893617865548,2024-05-24 05:00:00 AEST,2024-05-23 19:00:00
350,2024-05-23 19:05:00,909406797745,0.909406797745,2024-05-24 05:05:00 AEST,2024-05-23 19:05:00
351,2024-05-23 19:10:00,928016612204,0.928016612204,2024-05-24 05:10:00 AEST,2024-05-23 19:10:00
352,2024-05-23 19:15:00,944682252481,0.944682252481,2024-05-24 05:15:00 AEST,2024-05-23 19:15:00
353,2024-05-23 19:20:00,946066461388,0.946066461388,2024-05-24 05:20:00 AEST,2024-05-23 19:20:00
354,2024-05-23 19:25:00,960811582803,0.960811582803,2024-05-24 05:25:00 AEST,2024-05-23 19:25:00
355,2024-05-23 19:30:00,968744497674,0.968744497674,2024-05-24 05:30:00 AEST,2024-05-23 19:30:00
356,2024-05-23 19:35:00,983633633795,0.983633633795,2024-05-24 05:35:00 AEST,2024-05-23 19:35:00
357,2024-05-23 19:40:00,1000988234192,1.000988234192,2024-05-24 05:40:00 AEST,2024-05-23 19:40:00
358,2024-05-23 19:45:00,1005106656669,1.005106656669,2024-05-24 05:45:00 AEST,2024-05-23 19:45:00
359,2024-05-23 19:50:00,1020537741962,1.020537741962,2024-05-24 05:50:00 AEST,2024-05-23 19:50:00
360,2024-05-23 19:55:00,1032788813719,1.032788813719,2024-05-24 05:55:00 AEST,2024-05-23 19:55:00
361,2024-05-23 20:00:00,1053674291767,1.053674291767,2024-05-24 06:00:00 AEST,2024-05-23 20:00:00
362,2024-05-23 20:05:00,1091358627057,1.091358627057,2024-05-24 06:05:00 AEST,2024-05-23 20:05:00
363,2024-05-23 20:10:00,1106466241613,1.106466241613,2024-05-24 06:10:00 AEST,2024-05-23 20:10:00
364,2024-05-23 20:15:00,1113656779328,1.113656779328,2024-05-24 06:15:00 AEST,2024-05-23 20:15:00
365,2024-05-23 20:20:00,1119363947602,1.119363947602,2024-05-24 06:20:00 AEST,2024-05-23 20:20:00
366,2024-05-23 20:25:00,1136140398979,1.136140398979,2024-05-24 06:25:00 AEST,2024-05-23 20:25:00
367,2024-05-23 20:30:00,1152340143683,1.152340143683,2024-05-24 06:30:00 AEST,2024-05-23 20:30:00
368,2024-05-23 20:35:00,1170346925300,1.1703469253,2024-05-24 06:35:00 AEST,2024-05-23 20:35:00
369,2024-05-23 20:40:00,1202285192764,1.202285192764,2024-05-24 06:40:00 AEST,2024-05-23 20:40:00
370,2024-05-23 20:45:00,1220432306969,1.220432306969,2024-05-24 06:45:00 AEST,2024-05-23 20:45:00
371,2024-05-23 20:50:00,1250055476914,1.250055476914,2024-05-24 06:50:00 AEST,2024-05-23 20:50:00
372,2024-05-23 20:55:00,1266044047773,1.266044047773,2024-05-24 06:55:00 AEST,2024-05-23 20:55:00
373,2024-05-23 21:00:00,1293872379003,1.293872379003,2024-05-24 07:00:00 AEST,2024-05-23 21:00:00
374,2024-05-23 21:05:00,1352794845728,1.352794845728,2024-05-24 07:05:00 AEST,2024-05-23 21:05:00
375,2024-05-23 21:10:00,1375392302339,1.375392302339,2024-05-24 07:10:00 AEST,2024-05-23 21:10:00
376,2024-05-23 21:15:00,1411742261947,1.411742261947,2024-05-24 07:15:00 AEST,2024-05-23 21:15:00
377,2024-05-23 21:20:00,1429289089865,1.429289089865,2024-05-24 07:20:00 AEST,2024-05-23 21:20:00
378,2024-05-23 21:25:00,1436240225258,1.436240225258,2024-05-24 07:25:00 AEST,2024-05-23 21:25:00
379,2024-05-23 21:30:00,1466210346158,1.466210346158,2024-05-24 07:30:00 AEST,2024-05-23 21:30:00
380,2024-05-23 21:35:00,1481650758715,1.481650758715,2024-05-24 07:35:00 AEST,2024-05-23 21:35:00
381,2024-05-23 21:40:00,1514381626387,1.514381626387,2024-05-24 07:40:00 AEST,2024-05-23 21:40:00
382,2024-05-23 21:45:00,1521208700816,1.521208700816,2024-05-24 07:45:00 AEST,2024-05-23 21:45:00
383,2024-05-23 21:50:00,1545063155679,1.545063155679,2024-05-24 07:50:00 AEST,2024-05-23 21:50:00
384,2024-05-23 21:55:00,1556234127842,1.556234127842,2024-05-24 07:55:00 AEST,2024-05-23 21:55:00
385,2024-05-23 22:00:00,1573428595175,1.573428595175,2024-05-24 08:00:00 AEST,2024-05-23 22:00:00
386,2024-05-23 22:05:00,1623584966976,1.623584966976,2024-05-24 08:05:00 AEST,2024-05-23 22:05:00
387,2024-05-23 22:10:00,1644801866925,1.644801866925,2024-05-24 08:10:00 AEST,2024-05-23 22:10:00
388,2024-05-23 22:15:00,1644935321822,1.644935321822,2024-05-24 08:15:00 AEST,2024-05-23 22:15:00
389,2024-05-23 22:20:00,1658972164891,1.658972164891,2024-05-24 08:20:00 AEST,2024-05-23 22:20:00
390,2024-05-23 22:25:00,1665501381881,1.665501381881,2024-05-24 08:25:00 AEST,2024-05-23 22:25:00
391,2024-05-23 22:30:00,1682847684421,1.682847684421,2024-05-24 08:30:00 AEST,2024-05-23 22:30:00
392,2024-05-23 22:35:00,1718431555790,1.71843155579,2024-05-24 08:35:00 AEST,2024-05-23 22:35:00
393,2024-05-23 22:40:00,1724019558733,1.724019558733,2024-05-24 08:40:00 AEST,2024-05-23 22:40:00
394,2024-05-23 22:45:00,1744450613112,1.744450613112,2024-05-24 08:45:00 AEST,2024-05-23 22:45:00
395,2024-05-23 22:50:00,1760621896455,1.760621896455,2024-05-24 08:50:00 AEST,2024-05-23 22:50:00
396,2024-05-23 22:55:00,1789562847472,1.789562847472,2024-05-24 08:55:00 AEST,2024-05-23 22:55:00
397,2024-05-23 23:00:00,1800187684392,1.800187684392,2024-05-24 09:00:00 AEST,2024-05-23 23:00:00
398,2024-05-23 23:05:00,1873009781982,1.873009781982,2024-05-24 09:05:00 AEST,2024-05-23 23:05:00
399,2024-05-23 23:10:00,1918909952908,1.918909952908,2024-05-24 09:10:00 AEST,2024-05-23 23:10:00
400,2024-05-23 23:15:00,1932777983362,1.932777983362,2024-05-24 09:15:00 AEST,2024-05-23 23:15:00
401,2024-05-23 23:20:00,1946955658240,1.94695565824,2024-05-24 09:20:00 AEST,2024-05-23 23:20:00
402,2024-05-23 23:25:00,1939023779582,1.939023779582,2024-05-24 09:25:00 AEST,2024-05-23 23:25:00
403,2024-05-23 23:30:00,1949417529893,1.949417529893,2024-05-24 09:30:00 AEST,2024-05-23 23:30:00
404,2024-05-23 23:35:00,1966805027837,1.966805027837,2024-05-24 09:35:00 AEST,2024-05-23 23:35:00
405,2024-05-23 23:40:00,1970265119884,1.970265119884,2024-05-24 09:40:00 AEST,2024-05-23 23:40:00
406,2024-05-23 23:45:00,1972039312541,1.972039312541,2024-05-24 09:45:00 AEST,2024-05-23 23:45:00
407,2024-05-23 23:50:00,1959420979516,1.959420979516,2024-05-24 09:50:00 AEST,2024-05-23 23:50:00
408,2024-05-23 23:55:00,1966791907890,1.96679190789,2024-05-24 09:55:00 AEST,2024-05-23 23:55:00
409,2024-05-24 00:00:00,1963300635589,1.963300635589,2024-05-24 10:00:00 AEST,2024-05-24 00:00:00
410,2024-05-24 00:05:00,1998656154103,1.998656154103,2024-05-24 10:05:00 AEST,2024-05-24 00:05:00
411,2024-05-24 00:10:00,2021268527699,2.021268527699,2024-05-24 10:10:00 AEST,2024-05-24 00:10:00
412,2024-05-24 00:15:00,2017357344978,2.017357344978,2024-05-24 10:15:00 AEST,2024-05-24 00:15:00
413,2024-05-24 00:20:00,2006839148324,2.006839148324,2024-05-24 10:20:00 AEST,2024-05-24 00:20:00
414,2024-05-24 00:25:00,1990521167807,1.990521167807,2024-05-24 10:25:00 AEST,2024-05-24 00:25:00
415,2024-05-24 00:30:00,1985432863502,1.985432863502,2024-05-24 10:30:00 AEST,2024-05-24 00:30:00
416,2024-05-24 00:35:00,2008871095129,2.008871095129,2024-05-24 10:35:00 AEST,2024-05-24 00:35:00
417,2024-05-24 00:40:00,2006622141099,2.006622141099,2024-05-24 10:40:00 AEST,2024-05-24 00:40:00
418,2024-05-24 00:45:00,1999297757789,1.999297757789,2024-05-24 10:45:00 AEST,2024-05-24 00:45:00
419,2024-05-24 00:50:00,1995441683129,1.995441683129,2024-05-24 10:50:00 AEST,2024-05-24 00:50:00
420,2024-05-24 00:55:00,1998511849521,1.998511849521,2024-05-24 10:55:00 AEST,2024-05-24 00:55:00
421,2024-05-24 01:00:00,2010146399037,2.010146399037,2024-05-24 11:00:00 AEST,2024-05-24 01:00:00
422,2024-05-24 01:05:00,2046933945277,2.046933945277,2024-05-24 11:05:00 AEST,2024-05-24 01:05:00
423,2024-05-24 01:10:00,2050518517467,2.050518517467,2024-05-24 11:10:00 AEST,2024-05-24 01:10:00
424,2024-05-24 01:15:00,2067003044652,2.067003044652,2024-05-24 11:15:00 AEST,2024-05-24 01:15:00
425,2024-05-24 01:20:00,2062683086706,2.062683086706,2024-05-24 11:20:00 AEST,2024-05-24 01:20:00
426,2024-05-24 01:25:00,2060487553566,2.060487553566,2024-05-24 11:25:00 AEST,2024-05-24 01:25:00
427,2024-05-24 01:30:00,2056040836833,2.056040836833,2024-05-24 11:30:00 AEST,2024-05-24 01:30:00
428,2024-05-24 01:35:00,2076118799495,2.076118799495,2024-05-24 11:35:00 AEST,2024-05-24 01:35:00
429,2024-05-24 01:40:00,2073963174980,2.07396317498,2024-05-24 11:40:00 AEST,2024-05-24 01:40:00
430,2024-05-24 01:45:00,2067598612525,2.067598612525,2024-05-24 11:45:00 AEST,2024-05-24 01:45:00
431,2024-05-24 01:50:00,2080265760803,2.080265760803,2024-05-24 11:50:00 AEST,2024-05-24 01:50:00
432,2024-05-24 01:55:00,2068595146384,2.068595146384,2024-05-24 11:55:00 AEST,2024-05-24 01:55:00
433,2024-05-24 02:00:00,2071938341980,2.07193834198,2024-05-24 12:00:00 AEST,2024-05-24 02:00:00
434,2024-05-24 02:05:00,2100210943312,2.100210943312,2024-05-24 12:05:00 AEST,2024-05-24 02:05:00
435,2024-05-24 02:10:00,2096472255809,2.096472255809,2024-05-24 12:10:00 AEST,2024-05-24 02:10:00
436,2024-05-24 02:15:00,2094242074613,2.094242074613,2024-05-24 12:15:00 AEST,2024-05-24 02:15:00
437,2024-05-24 02:20:00,2085684540638,2.085684540638,2024-05-24 12:20:00 AEST,2024-05-24 02:20:00
438,2024-05-24 02:25:00,2077014941352,2.077014941352,2024-05-24 12:25:00 AEST,2024-05-24 02:25:00
439,2024-05-24 02:30:00,2065682775085,2.065682775085,2024-05-24 12:30:00 AEST,2024-05-24 02:30:00
440,2024-05-24 02:35:00,2060418544067,2.060418544067,2024-05-24 12:35:00 AEST,2024-05-24 02:35:00
441,2024-05-24 02:40:00,2061283993453,2.061283993453,2024-05-24 12:40:00 AEST,2024-05-24 02:40:00
442,2024-05-24 02:45:00,2051018771859,2.051018771859,2024-05-24 12:45:00 AEST,2024-05-24 02:45:00
443,2024-05-24 02:50:00,2046067196197,2.046067196197,2024-05-24 12:50:00 AEST,2024-05-24 02:50:00
444,2024-05-24 02:55:00,2033290151347,2.033290151347,2024-05-24 12:55:00 AEST,2024-05-24 02:55:00
445,2024-05-24 03:00:00,2029504755796,2.029504755796,2024-05-24 13:00:00 AEST,2024-05-24 03:00:00
446,2024-05-24 03:05:00,2054883821982,2.054883821982,2024-05-24 13:05:00 AEST,2024-05-24 03:05:00
447,2024-05-24 03:10:00,2067765933034,2.067765933034,2024-05-24 13:10:00 AEST,2024-05-24 03:10:00
448,2024-05-24 03:15:00,2061592327438,2.061592327438,2024-05-24 13:15:00 AEST,2024-05-24 03:15:00
449,2024-05-24 03:20:00,2068028929936,2.068028929936,2024-05-24 13:20:00 AEST,2024-05-24 03:20:00
450,2024-05-24 03:25:00,2074972499740,2.07497249974,2024-05-24 13:25:00 AEST,2024-05-24 03:25:00
451,2024-05-24 03:30:00,2072835616767,2.072835616767,2024-05-24 13:30:00 AEST,2024-05-24 03:30:00
452,2024-05-24 03:35:00,2088707136790,2.08870713679,2024-05-24 13:35:00 AEST,2024-05-24 03:35:00
453,2024-05-24 03:40:00,2105308980393,2.105308980393,2024-05-24 13:40:00 AEST,2024-05-24 03:40:00
454,2024-05-24 03:45:00,2112838003226,2.112838003226,2024-05-24 13:45:00 AEST,2024-05-24 03:45:00
455,2024-05-24 03:50:00,2109696155755,2.109696155755,2024-05-24 13:50:00 AEST,2024-05-24 03:50:00
456,2024-05-24 03:55:00,2123898850888,2.123898850888,2024-05-24 13:55:00 AEST,2024-05-24 03:55:00
457,2024-05-24 04:00:00,2124619853530,2.12461985353,2024-05-24 14:00:00 AEST,2024-05-24 04:00:00
458,2024-05-24 04:05:00,2178875148988,2.178875148988,2024-05-24 14:05:00 AEST,2024-05-24 04:05:00
459,2024-05-24 04:10:00,2174457562930,2.17445756293,2024-05-24 14:10:00 AEST,2024-05-24 04:10:00
460,2024-05-24 04:15:00,2181697703847,2.181697703847,2024-05-24 14:15:00 AEST,2024-05-24 04:15:00
461,2024-05-24 04:20:00,2190714768464,2.190714768464,2024-05-24 14:20:00 AEST,2024-05-24 04:20:00
462,2024-05-24 04:25:00,2178403989959,2.178403989959,2024-05-24 14:25:00 AEST,2024-05-24 04:25:00
463,2024-05-24 04:30:00,2183646648798,2.183646648798,2024-05-24 14:30:00 AEST,2024-05-24 04:30:00
464,2024-05-24 04:35:00,2185457595512,2.185457595512,2024-05-24 14:35:00 AEST,2024-05-24 04:35:00
465,2024-05-24 04:40:00,2170594676074,2.170594676074,2024-05-24 14:40:00 AEST,2024-05-24 04:40:00
466,2024-05-24 04:45:00,2177322711022,2.177322711022,2024-05-24 14:45:00 AEST,2024-05-24 04:45:00
467,2024-05-24 04:50:00,2165809365961,2.165809365961,2024-05-24 14:50:00 AEST,2024-05-24 04:50:00
468,2024-05-24 04:55:00,2154856000025,2.154856000025,2024-05-24 14:55:00 AEST,2024-05-24 04:55:00
469,2024-05-24 05:00:00,2147983795193,2.147983795193,2024-05-24 15:00:00 AEST,2024-05-24 05:00:00
470,2024-05-24 05:05:00,2169603867294,2.169603867294,2024-05-24 15:05:00 AEST,2024-05-24 05:05:00
471,2024-05-24 05:10:00,2153577008979,2.153577008979,2024-05-24 15:10:00 AEST,2024-05-24 05:10:00
472,2024-05-24 05:15:00,2135072961710,2.13507296171,2024-05-24 15:15:00 AEST,2024-05-24 05:15:00
473,2024-05-24 05:20:00,2132797760333,2.132797760333,2024-05-24 15:20:00 AEST,2024-05-24 05:20:00
474,2024-05-24 05:25:00,2123152684354,2.123152684354,2024-05-24 15:25:00 AEST,2024-05-24 05:25:00
475,2024-05-24 05:30:00,2143314037854,2.143314037854,2024-05-24 15:30:00 AEST,2024-05-24 05:30:00
476,2024-05-24 05:35:00,2153332886221,2.153332886221,2024-05-24 15:35:00 AEST,2024-05-24 05:35:00
477,2024-05-24 05:40:00,2173867462398,2.173867462398,2024-05-24 15:40:00 AEST,2024-05-24 05:40:00
478,2024-05-24 05:45:00,2191369586152,2.191369586152,2024-05-24 15:45:00 AEST,2024-05-24 05:45:00
479,2024-05-24 05:50:00,2203340062805,2.203340062805,2024-05-24 15:50:00 AEST,2024-05-24 05:50:00
480,2024-05-24 05:55:00,2219443034241,2.219443034241,2024-05-24 15:55:00 AEST,2024-05-24 05:55:00
481,2024-05-24 06:00:00,2223718280134,2.223718280134,2024-05-24 16:00:00 AEST,2024-05-24 06:00:00
482,2024-05-24 06:05:00,2265607207182,2.265607207182,2024-05-24 16:05:00 AEST,2024-05-24 06:05:00
483,2024-05-24 06:10:00,2289346512289,2.289346512289,2024-05-24 16:10:00 AEST,2024-05-24 06:10:00
484,2024-05-24 06:15:00,2283614476414,2.283614476414,2024-05-24 16:15:00 AEST,2024-05-24 06:15:00
485,2024-05-24 06:20:00,2308744741149,2.308744741149,2024-05-24 16:20:00 AEST,2024-05-24 06:20:00
486,2024-05-24 06:25:00,2321944777114,2.321944777114,2024-05-24 16:25:00 AEST,2024-05-24 06:25:00
487,2024-05-24 06:30:00,2319785238281,2.319785238281,2024-05-24 16:30:00 AEST,2024-05-24 06:30:00
488,2024-05-24 06:35:00,2328629439358,2.328629439358,2024-05-24 16:35:00 AEST,2024-05-24 06:35:00
489,2024-05-24 06:40:00,2348051337790,2.34805133779,2024-05-24 16:40:00 AEST,2024-05-24 06:40:00
490,2024-05-24 06:45:00,2358385066551,2.358385066551,2024-05-24 16:45:00 AEST,2024-05-24 06:45:00
491,2024-05-24 06:50:00,2358007500662,2.358007500662,2024-05-24 16:50:00 AEST,2024-05-24 06:50:00
492,2024-05-24 06:55:00,2371917283035,2.371917283035,2024-05-24 16:55:00 AEST,2024-05-24 06:55:00
493,2024-05-24 07:00:00,2361654469858,2.361654469858,2024-05-24 17:00:00 AEST,2024-05-24 07:00:00
494,2024-05-24 07:05:00,2390245266507,2.390245266507,2024-05-24 17:05:00 AEST,2024-05-24 07:05:00
495,2024-05-24 07:10:00,2445523333032,2.445523333032,2024-05-24 17:10:00 AEST,2024-05-24 07:10:00
496,2024-05-24 07:15:00,2502161336524,2.502161336524,2024-05-24 17:15:00 AEST,2024-05-24 07:15:00
497,2024-05-24 07:20:00,2593155282301,2.593155282301,2024-05-24 17:20:00 AEST,2024-05-24 07:20:00
498,2024-05-24 07:25:00,2757683219073,2.757683219073,2024-05-24 17:25:00 AEST,2024-05-24 07:25:00
499,2024-05-24 07:30:00,2846228659177,2.846228659177,2024-05-24 17:30:00 AEST,2024-05-24 07:30:00
500,2024-05-24 07:35:00,2997233694282,2.997233694282,2024-05-24 17:35:00 AEST,2024-05-24 07:35:00
501,2024-05-24 07:40:00,3098032279724,3.098032279724,2024-05-24 17:40:00 AEST,2024-05-24 07:40:00
502,2024-05-24 07:45:00,3184012340545,3.184012340545,2024-05-24 17:45:00 AEST,2024-05-24 07:45:00
503,2024-05-24 07:50:00,3280115024571,3.280115024571,2024-05-24 17:50:00 AEST,2024-05-24 07:50:00
504,2024-05-24 07:55:00,3332779438056,3.332779438056,2024-05-24 17:55:00 AEST,2024-05-24 07:55:00
505,2024-05-24 08:00:00,3394463549908,3.394463549908,2024-05-24 18:00:00 AEST,2024-05-24 08:00:00
506,2024-05-24 08:05:00,3466214627309,3.466214627309,2024-05-24 18:05:00 AEST,2024-05-24 08:05:00
507,2024-05-24 08:10:00,3514327212397,3.514327212397,2024-05-24 18:10:00 AEST,2024-05-24 08:10:00
508,2024-05-24 08:15:00,3567510836919,3.567510836919,2024-05-24 18:15:00 AEST,2024-05-24 08:15:00
509,2024-05-24 08:20:00,3589273870483,3.589273870483,2024-05-24 18:20:00 AEST,2024-05-24 08:20:00
510,2024-05-24 08:25:00,3641180436439,3.641180436439,2024-05-24 18:25:00 AEST,2024-05-24 08:25:00
511,2024-05-24 08:30:00,3671283546069,3.671283546069,2024-05-24 18:30:00 AEST,2024-05-24 08:30:00
512,2024-05-24 08:35:00,3666153086983,3.666153086983,2024-05-24 18:35:00 AEST,2024-05-24 08:35:00
513,2024-05-24 08:40:00,3618842916406,3.618842916406,2024-05-24 18:40:00 AEST,2024-05-24 08:40:00
514,2024-05-24 08:45:00,3620563247398,3.620563247398,2024-05-24 18:45:00 AEST,2024-05-24 08:45:00
515,2024-05-24 08:50:00,3616133616633,3.616133616633,2024-05-24 18:50:00 AEST,2024-05-24 08:50:00
516,2024-05-24 08:55:00,3567550289564,3.567550289564,2024-05-24 18:55:00 AEST,2024-05-24 08:55:00
517,2024-05-24 09:00:00,3557273523130,3.55727352313,2024-05-24 19:00:00 AEST,2024-05-24 09:00:00
518,2024-05-24 09:05:00,3549943311549,3.549943311549,2024-05-24 19:05:00 AEST,2024-05-24 09:05:00
519,2024-05-24 09:10:00,3535744347885,3.535744347885,2024-05-24 19:10:00 AEST,2024-05-24 09:10:00
520,2024-05-24 09:15:00,3511895360724,3.511895360724,2024-05-24 19:15:00 AEST,2024-05-24 09:15:00
521,2024-05-24 09:20:00,3506674851562,3.506674851562,2024-05-24 19:20:00 AEST,2024-05-24 09:20:00
522,2024-05-24 09:25:00,3516753304994,3.516753304994,2024-05-24 19:25:00 AEST,2024-05-24 09:25:00
523,2024-05-24 09:30:00,3515584378950,3.51558437895,2024-05-24 19:30:00 AEST,2024-05-24 09:30:00
524,2024-05-24 09:35:00,3519433470856,3.519433470856,2024-05-24 19:35:00 AEST,2024-05-24 09:35:00
525,2024-05-24 09:40:00,3474075957995,3.474075957995,2024-05-24 19:40:00 AEST,2024-05-24 09:40:00
526,2024-05-24 09:45:00,3442526655199,3.442526655199,2024-05-24 19:45:00 AEST,2024-05-24 09:45:00
527,2024-05-24 09:50:00,3423266169375,3.423266169375,2024-05-24 19:50:00 AEST,2024-05-24 09:50:00
528,2024-05-24 09:55:00,3395302793590,3.39530279359,2024-05-24 19:55:00 AEST,2024-05-24 09:55:00
529,2024-05-24 10:00:00,3356092141350,3.35609214135,2024-05-24 20:00:00 AEST,2024-05-24 10:00:00
530,2024-05-24 10:05:00,3378237737266,3.378237737266,2024-05-24 20:05:00 AEST,2024-05-24 10:05:00
531,2024-05-24 10:10:00,3362021443601,3.362021443601,2024-05-24 20:10:00 AEST,2024-05-24 10:10:00
532,2024-05-24 10:15:00,3356197934739,3.356197934739,2024-05-24 20:15:00 AEST,2024-05-24 10:15:00
533,2024-05-24 10:20:00,3370112869107,3.370112869107,2024-05-24 20:20:00 AEST,2024-05-24 10:20:00
534,2024-05-24 10:25:00,3359954552221,3.359954552221,2024-05-24 20:25:00 AEST,2024-05-24 10:25:00
535,2024-05-24 10:30:00,3330812166036,3.330812166036,2024-05-24 20:30:00 AEST,2024-05-24 10:30:00
536,2024-05-24 10:35:00,3321938654374,3.321938654374,2024-05-24 20:35:00 AEST,2024-05-24 10:35:00
537,2024-05-24 10:40:00,3302193187414,3.302193187414,2024-05-24 20:40:00 AEST,2024-05-24 10:40:00
538,2024-05-24 10:45:00,3290922245627,3.290922245627,2024-05-24 20:45:00 AEST,2024-05-24 10:45:00
539,2024-05-24 10:50:00,3272055942629,3.272055942629,2024-05-24 20:50:00 AEST,2024-05-24 10:50:00
540,2024-05-24 10:55:00,3243004999623,3.243004999623,2024-05-24 20:55:00 AEST,2024-05-24 10:55:00
541,2024-05-24 11:00:00,3248579310790,3.24857931079,2024-05-24 21:00:00 AEST,2024-05-24 11:00:00
542,2024-05-24 11:05:00,3238033161666,3.238033161666,2024-05-24 21:05:00 AEST,2024-05-24 11:05:00
543,2024-05-24 11:10:00,3197854700972,3.197854700972,2024-05-24 21:10:00 AEST,2024-05-24 11:10:00
544,2024-05-24 11:15:00,3190783379117,3.190783379117,2024-05-24 21:15:00 AEST,2024-05-24 11:15:00
545,2024-05-24 11:20:00,3137505424094,3.137505424094,2024-05-24 21:20:00 AEST,2024-05-24 11:20:00
546,2024-05-24 11:25:00,3117331078990,3.11733107899,2024-05-24 21:25:00 AEST,2024-05-24 11:25:00
547,2024-05-24 11:30:00,3093591322971,3.093591322971,2024-05-24 21:30:00 AEST,2024-05-24 11:30:00
548,2024-05-24 11:35:00,3096826754627,3.096826754627,2024-05-24 21:35:00 AEST,2024-05-24 11:35:00
549,2024-05-24 11:40:00,3079574979694,3.079574979694,2024-05-24 21:40:00 AEST,2024-05-24 11:40:00
550,2024-05-24 11:45:00,3075202618118,3.075202618118,2024-05-24 21:45:00 AEST,2024-05-24 11:45:00
551,2024-05-24 11:50:00,3080811653876,3.080811653876,2024-05-24 21:50:00 AEST,2024-05-24 11:50:00
552,2024-05-24 11:55:00,3065570854578,3.065570854578,2024-05-24 21:55:00 AEST,2024-05-24 11:55:00
553,2024-05-24 12:00:00,3019866574548,3.019866574548,2024-05-24 22:00:00 AEST,2024-05-24 12:00:00
554,2024-05-24 12:05:00,3024383029565,3.024383029565,2024-05-24 22:05:00 AEST,2024-05-24 12:05:00
555,2024-05-24 12:10:00,2992104782633,2.992104782633,2024-05-24 22:10:00 AEST,2024-05-24 12:10:00
556,2024-05-24 12:15:00,2960882499765,2.960882499765,2024-05-24 22:15:00 AEST,2024-05-24 12:15:00
557,2024-05-24 12:20:00,2943869502909,2.943869502909,2024-05-24 22:20:00 AEST,2024-05-24 12:20:00
558,2024-05-24 12:25:00,2853894889464,2.853894889464,2024-05-24 22:25:00 AEST,2024-05-24 12:25:00
559,2024-05-24 12:30:00,2845940812080,2.84594081208,2024-05-24 22:30:00 AEST,2024-05-24 12:30:00
560,2024-05-24 12:35:00,2775445597649,2.775445597649,2024-05-24 22:35:00 AEST,2024-05-24 12:35:00
561,2024-05-24 12:40:00,2736764682386,2.736764682386,2024-05-24 22:40:00 AEST,2024-05-24 12:40:00
562,2024-05-24 12:45:00,2686074412652,2.686074412652,2024-05-24 22:45:00 AEST,2024-05-24 12:45:00
563,2024-05-24 12:50:00,2596106633839,2.596106633839,2024-05-24 22:50:00 AEST,2024-05-24 12:50:00
564,2024-05-24 12:55:00,2570111331714,2.570111331714,2024-05-24 22:55:00 AEST,2024-05-24 12:55:00
565,2024-05-24 13:00:00,2532415715093,2.532415715093,2024-05-24 23:00:00 AEST,2024-05-24 13:00:00
566,2024-05-24 13:05:00,2518539663491,2.518539663491,2024-05-24 23:05:00 AEST,2024-05-24 13:05:00
567,2024-05-24 13:10:00,2479495109334,2.479495109334,2024-05-24 23:10:00 AEST,2024-05-24 13:10:00
568,2024-05-24 13:15:00,2420770730923,2.420770730923,2024-05-24 23:15:00 AEST,2024-05-24 13:15:00
569,2024-05-24 13:20:00,2387234845855,2.387234845855,2024-05-24 23:20:00 AEST,2024-05-24 13:20:00
570,2024-05-24 13:25:00,2321402050443,2.321402050443,2024-05-24 23:25:00 AEST,2024-05-24 13:25:00
571,2024-05-24 13:30:00,2261142812583,2.261142812583,2024-05-24 23:30:00 AEST,2024-05-24 13:30:00
572,2024-05-24 13:35:00,2233235744609,2.233235744609,2024-05-24 23:35:00 AEST,2024-05-24 13:35:00
573,2024-05-24 13:40:00,2162415440803,2.162415440803,2024-05-24 23:40:00 AEST,2024-05-24 13:40:00
574,2024-05-24 13:45:00,2115492266721,2.115492266721,2024-05-24 23:45:00 AEST,2024-05-24 13:45:00
575,2024-05-24 13:50:00,2060006797819,2.060006797819,2024-05-24 23:50:00 AEST,2024-05-24 13:50:00
576,2024-05-24 13:55:00,2014780902014,2.014780902014,2024-05-24 23:55:00 AEST,2024-05-24 13:55:00
577,2024-05-24 14:00:00,1987815050451,1.987815050451,2024-05-25 00:00:00 AEST,2024-05-24 14:00:00
578,2024-05-24 14:05:00,1996272652343,1.996272652343,2024-05-25 00:05:00 AEST,2024-05-24 14:05:00
579,2024-05-24 14:10:00,1970692352954,1.970692352954,2024-05-25 00:10:00 AEST,2024-05-24 14:10:00
580,2024-05-24 14:15:00,1936657903776,1.936657903776,2024-05-25 00:15:00 AEST,2024-05-24 14:15:00
581,2024-05-24 14:20:00,1898207409411,1.898207409411,2024-05-25 00:20:00 AEST,2024-05-24 14:20:00
582,2024-05-24 14:25:00,1864125772616,1.864125772616,2024-05-25 00:25:00 AEST,2024-05-24 14:25:00
583,2024-05-24 14:30:00,1794895263499,1.794895263499,2024-05-25 00:30:00 AEST,2024-05-24 14:30:00
584,2024-05-24 14:35:00,1772877817423,1.772877817423,2024-05-25 00:35:00 AEST,2024-05-24 14:35:00
585,2024-05-24 14:40:00,1732660807046,1.732660807046,2024-05-25 00:40:00 AEST,2024-05-24 14:40:00
586,2024-05-24 14:45:00,1695529069417,1.695529069417,2024-05-25 00:45:00 AEST,2024-05-24 14:45:00
587,2024-05-24 14:50:00,1667430938018,1.667430938018,2024-05-25 00:50:00 AEST,2024-05-24 14:50:00
588,2024-05-24 14:55:00,1620687441027,1.620687441027,2024-05-25 00:55:00 AEST,2024-05-24 14:55:00
589,2024-05-24 15:00:00,1598689041266,1.598689041266,2024-05-25 01:00:00 AEST,2024-05-24 15:00:00
590,2024-05-24 15:05:00,1591197945983,1.591197945983,2024-05-25 01:05:00 AEST,2024-05-24 15:05:00
591,2024-05-24 15:10:00,1581778598679,1.581778598679,2024-05-25 01:10:00 AEST,2024-05-24 15:10:00
592,2024-05-24 15:15:00,1558458688987,1.558458688987,2024-05-25 01:15:00 AEST,2024-05-24 15:15:00
593,2024-05-24 15:20:00,1518862059987,1.518862059987,2024-05-25 01:20:00 AEST,2024-05-24 15:20:00
594,2024-05-24 15:25:00,1496191214099,1.496191214099,2024-05-25 01:25:00 AEST,2024-05-24 15:25:00
595,2024-05-24 15:30:00,1446917914920,1.44691791492,2024-05-25 01:30:00 AEST,2024-05-24 15:30:00
596,2024-05-24 15:35:00,1424982835292,1.424982835292,2024-05-25 01:35:00 AEST,2024-05-24 15:35:00
597,2024-05-24 15:40:00,1395440501049,1.395440501049,2024-05-25 01:40:00 AEST,2024-05-24 15:40:00
598,2024-05-24 15:45:00,1352641630457,1.352641630457,2024-05-25 01:45:00 AEST,2024-05-24 15:45:00
599,2024-05-24 15:50:00,1331567647379,1.331567647379,2024-05-25 01:50:00 AEST,2024-05-24 15:50:00
600,2024-05-24 15:55:00,1301073996856,1.301073996856,2024-05-25 01:55:00 AEST,2024-05-24 15:55:00
601,2024-05-24 16:00:00,1291529411389,1.291529411389,2024-05-25 02:00:00 AEST,2024-05-24 16:00:00
602,2024-05-24 16:05:00,1286204981851,1.286204981851,2024-05-25 02:05:00 AEST,2024-05-24 16:05:00
603,2024-05-24 16:10:00,1289249241585,1.289249241585,2024-05-25 02:10:00 AEST,2024-05-24 16:10:00
604,2024-05-24 16:15:00,1276922029792,1.276922029792,2024-05-25 02:15:00 AEST,2024-05-24 16:15:00
605,2024-05-24 16:20:00,1250303696545,1.250303696545,2024-05-25 02:20:00 AEST,2024-05-24 16:20:00
606,2024-05-24 16:25:00,1241111867685,1.241111867685,2024-05-25 02:25:00 AEST,2024-05-24 16:25:00
607,2024-05-24 16:30:00,1224746452761,1.224746452761,2024-05-25 02:30:00 AEST,2024-05-24 16:30:00
608,2024-05-24 16:35:00,1207587233310,1.20758723331,2024-05-25 02:35:00 AEST,2024-05-24 16:35:00
609,2024-05-24 16:40:00,1210013632226,1.210013632226,2024-05-25 02:40:00 AEST,2024-05-24 16:40:00
610,2024-05-24 16:45:00,1175316688019,1.175316688019,2024-05-25 02:45:00 AEST,2024-05-24 16:45:00
611,2024-05-24 16:50:00,1165714705902,1.165714705902,2024-05-25 02:50:00 AEST,2024-05-24 16:50:00
612,2024-05-24 16:55:00,1156959234377,1.156959234377,2024-05-25 02:55:00 AEST,2024-05-24 16:55:00
613,2024-05-24 17:00:00,1155989081622,1.155989081622,2024-05-25 03:00:00 AEST,2024-05-24 17:00:00
614,2024-05-24 17:05:00,1163414776963,1.163414776963,2024-05-25 03:05:00 AEST,2024-05-24 17:05:00
615,2024-05-24 17:10:00,1172036635124,1.172036635124,2024-05-25 03:10:00 AEST,2024-05-24 17:10:00
616,2024-05-24 17:15:00,1177517117918,1.177517117918,2024-05-25 03:15:00 AEST,2024-05-24 17:15:00
617,2024-05-24 17:20:00,1159269469240,1.15926946924,2024-05-25 03:20:00 AEST,2024-05-24 17:20:00
618,2024-05-24 17:25:00,1152186272453,1.152186272453,2024-05-25 03:25:00 AEST,2024-05-24 17:25:00
619,2024-05-24 17:30:00,1141458438016,1.141458438016,2024-05-25 03:30:00 AEST,2024-05-24 17:30:00
620,2024-05-24 17:35:00,1132096889113,1.132096889113,2024-05-25 03:35:00 AEST,2024-05-24 17:35:00
621,2024-05-24 17:40:00,1134684976325,1.134684976325,2024-05-25 03:40:00 AEST,2024-05-24 17:40:00
622,2024-05-24 17:45:00,1113497305952,1.113497305952,2024-05-25 03:45:00 AEST,2024-05-24 17:45:00
623,2024-05-24 17:50:00,1116118289074,1.116118289074,2024-05-25 03:50:00 AEST,2024-05-24 17:50:00
624,2024-05-24 17:55:00,1113478024088,1.113478024088,2024-05-25 03:55:00 AEST,2024-05-24 17:55:00
625,2024-05-24 18:00:00,1112724106587,1.112724106587,2024-05-25 04:00:00 AEST,2024-05-24 18:00:00
626,2024-05-24 18:05:00,1121103245565,1.121103245565,2024-05-25 04:05:00 AEST,2024-05-24 18:05:00
627,2024-05-24 18:10:00,1142041378918,1.142041378918,2024-05-25 04:10:00 AEST,2024-05-24 18:10:00
628,2024-05-24 18:15:00,1141008919157,1.141008919157,2024-05-25 04:15:00 AEST,2024-05-24 18:15:00
629,2024-05-24 18:20:00,1130773649400,1.1307736494,2024-05-25 04:20:00 AEST,2024-05-24 18:20:00
630,2024-05-24 18:25:00,1127633387938,1.127633387938,2024-05-25 04:25:00 AEST,2024-05-24 18:25:00
631,2024-05-24 18:30:00,1128617528700,1.1286175287,2024-05-25 04:30:00 AEST,2024-05-24 18:30:00
632,2024-05-24 18:35:00,1130622791871,1.130622791871,2024-05-25 04:35:00 AEST,2024-05-24 18:35:00
633,2024-05-24 18:40:00,1130872121294,1.130872121294,2024-05-25 04:40:00 AEST,2024-05-24 18:40:00
634,2024-05-24 18:45:00,1124715817547,1.124715817547,2024-05-25 04:45:00 AEST,2024-05-24 18:45:00
635,2024-05-24 18:50:00,1121757363880,1.12175736388,2024-05-25 04:50:00 AEST,2024-05-24 18:50:00
636,2024-05-24 18:55:00,1130265682421,1.130265682421,2024-05-25 04:55:00 AEST,2024-05-24 18:55:00
637,2024-05-24 19:00:00,1143544510630,1.14354451063,2024-05-25 05:00:00 AEST,2024-05-24 19:00:00
638,2024-05-24 19:05:00,1163707036296,1.163707036296,2024-05-25 05:05:00 AEST,2024-05-24 19:05:00
639,2024-05-24 19:10:00,1192237617700,1.1922376177,2024-05-25 05:10:00 AEST,2024-05-24 19:10:00
640,2024-05-24 19:15:00,1210768892125,1.210768892125,2024-05-25 05:15:00 AEST,2024-05-24 19:15:00
641,2024-05-24 19:20:00,1203501189787,1.203501189787,2024-05-25 05:20:00 AEST,2024-05-24 19:20:00
642,2024-05-24 19:25:00,1221360054410,1.22136005441,2024-05-25 05:25:00 AEST,2024-05-24 19:25:00
643,2024-05-24 19:30:00,1229776276973,1.229776276973,2024-05-25 05:30:00 AEST,2024-05-24 19:30:00
644,2024-05-24 19:35:00,1230983731852,1.230983731852,2024-05-25 05:35:00 AEST,2024-05-24 19:35:00
645,2024-05-24 19:40:00,1254174292286,1.254174292286,2024-05-25 05:40:00 AEST,2024-05-24 19:40:00
646,2024-05-24 19:45:00,1265608191754,1.265608191754,2024-05-25 05:45:00 AEST,2024-05-24 19:45:00
647,2024-05-24 19:50:00,1280197534333,1.280197534333,2024-05-25 05:50:00 AEST,2024-05-24 19:50:00
648,2024-05-24 19:55:00,1308177907855,1.308177907855,2024-05-25 05:55:00 AEST,2024-05-24 19:55:00
649,2024-05-24 20:00:00,1330002094474,1.330002094474,2024-05-25 06:00:00 AEST,2024-05-24 20:00:00
650,2024-05-24 20:05:00,1364704174418,1.364704174418,2024-05-25 06:05:00 AEST,2024-05-24 20:05:00
651,2024-05-24 20:10:00,1386894700814,1.386894700814,2024-05-25 06:10:00 AEST,2024-05-24 20:10:00
652,2024-05-24 20:15:00,1396554268092,1.396554268092,2024-05-25 06:15:00 AEST,2024-05-24 20:15:00
653,2024-05-24 20:20:00,1400406650207,1.400406650207,2024-05-25 06:20:00 AEST,2024-05-24 20:20:00
654,2024-05-24 20:25:00,1408742842630,1.40874284263,2024-05-25 06:25:00 AEST,2024-05-24 20:25:00
655,2024-05-24 20:30:00,1413348647650,1.41334864765,2024-05-25 06:30:00 AEST,2024-05-24 20:30:00
656,2024-05-24 20:35:00,1404476926727,1.404476926727,2024-05-25 06:35:00 AEST,2024-05-24 20:35:00
657,2024-05-24 20:40:00,1435170974693,1.435170974693,2024-05-25 06:40:00 AEST,2024-05-24 20:40:00
658,2024-05-24 20:45:00,1442687005101,1.442687005101,2024-05-25 06:45:00 AEST,2024-05-24 20:45:00
659,2024-05-24 20:50:00,1467669327339,1.467669327339,2024-05-25 06:50:00 AEST,2024-05-24 20:50:00
660,2024-05-24 20:55:00,1474151409652,1.474151409652,2024-05-25 06:55:00 AEST,2024-05-24 20:55:00
661,2024-05-24 21:00:00,1487787079239,1.487787079239,2024-05-25 07:00:00 AEST,2024-05-24 21:00:00
662,2024-05-24 21:05:00,1528889495449,1.528889495449,2024-05-25 07:05:00 AEST,2024-05-24 21:05:00
663,2024-05-24 21:10:00,1535722109244,1.535722109244,2024-05-25 07:10:00 AEST,2024-05-24 21:10:00
664,2024-05-24 21:15:00,1554537478261,1.554537478261,2024-05-25 07:15:00 AEST,2024-05-24 21:15:00
665,2024-05-24 21:20:00,1568300943927,1.568300943927,2024-05-25 07:20:00 AEST,2024-05-24 21:20:00
666,2024-05-24 21:25:00,1582322906421,1.582322906421,2024-05-25 07:25:00 AEST,2024-05-24 21:25:00
667,2024-05-24 21:30:00,1593420871691,1.593420871691,2024-05-25 07:30:00 AEST,2024-05-24 21:30:00
668,2024-05-24 21:35:00,1608686183394,1.608686183394,2024-05-25 07:35:00 AEST,2024-05-24 21:35:00
669,2024-05-24 21:40:00,1633620266267,1.633620266267,2024-05-25 07:40:00 AEST,2024-05-24 21:40:00
670,2024-05-24 21:45:00,1637102222504,1.637102222504,2024-05-25 07:45:00 AEST,2024-05-24 21:45:00
671,2024-05-24 21:50:00,1646475869661,1.646475869661,2024-05-25 07:50:00 AEST,2024-05-24 21:50:00
672,2024-05-24 21:55:00,1672687390212,1.672687390212,2024-05-25 07:55:00 AEST,2024-05-24 21:55:00
673,2024-05-24 22:00:00,1691149643866,1.691149643866,2024-05-25 08:00:00 AEST,2024-05-24 22:00:00
674,2024-05-24 22:05:00,1716948566882,1.716948566882,2024-05-25 08:05:00 AEST,2024-05-24 22:05:00
675,2024-05-24 22:10:00,1734402049265,1.734402049265,2024-05-25 08:10:00 AEST,2024-05-24 22:10:00
676,2024-05-24 22:15:00,1739916192015,1.739916192015,2024-05-25 08:15:00 AEST,2024-05-24 22:15:00
677,2024-05-24 22:20:00,1770646188650,1.77064618865,2024-05-25 08:20:00 AEST,2024-05-24 22:20:00
678,2024-05-24 22:25:00,1777571430996,1.777571430996,2024-05-25 08:25:00 AEST,2024-05-24 22:25:00
679,2024-05-24 22:30:00,1782750714347,1.782750714347,2024-05-25 08:30:00 AEST,2024-05-24 22:30:00
680,2024-05-24 22:35:00,1805006747789,1.805006747789,2024-05-25 08:35:00 AEST,2024-05-24 22:35:00
681,2024-05-24 22:40:00,1816435502591,1.816435502591,2024-05-25 08:40:00 AEST,2024-05-24 22:40:00
682,2024-05-24 22:45:00,1816713403391,1.816713403391,2024-05-25 08:45:00 AEST,2024-05-24 22:45:00
683,2024-05-24 22:50:00,1836260193997,1.836260193997,2024-05-25 08:50:00 AEST,2024-05-24 22:50:00
684,2024-05-24 22:55:00,1840576729458,1.840576729458,2024-05-25 08:55:00 AEST,2024-05-24 22:55:00
685,2024-05-24 23:00:00,1848091989719,1.848091989719,2024-05-25 09:00:00 AEST,2024-05-24 23:00:00
686,2024-05-24 23:05:00,1863331579006,1.863331579006,2024-05-25 09:05:00 AEST,2024-05-24 23:05:00
687,2024-05-24 23:10:00,1884750972424,1.884750972424,2024-05-25 09:10:00 AEST,2024-05-24 23:10:00
688,2024-05-24 23:15:00,1889891929974,1.889891929974,2024-05-25 09:15:00 AEST,2024-05-24 23:15:00
689,2024-05-24 23:20:00,1905279900142,1.905279900142,2024-05-25 09:20:00 AEST,2024-05-24 23:20:00
690,2024-05-24 23:25:00,1911420510004,1.911420510004,2024-05-25 09:25:00 AEST,2024-05-24 23:25:00
691,2024-05-24 23:30:00,1912334815524,1.912334815524,2024-05-25 09:30:00 AEST,2024-05-24 23:30:00
692,2024-05-24 23:35:00,1916998830999,1.916998830999,2024-05-25 09:35:00 AEST,2024-05-24 23:35:00
693,2024-05-24 23:40:00,1930270763588,1.930270763588,2024-05-25 09:40:00 AEST,2024-05-24 23:40:00
694,2024-05-24 23:45:00,1948323270819,1.948323270819,2024-05-25 09:45:00 AEST,2024-05-24 23:45:00
695,2024-05-24 23:50:00,1951484276527,1.951484276527,2024-05-25 09:50:00 AEST,2024-05-24 23:50:00
696,2024-05-24 23:55:00,1950859690588,1.950859690588,2024-05-25 09:55:00 AEST,2024-05-24 23:55:00
697,2024-05-25 00:00:00,1963145951584,1.963145951584,2024-05-25 10:00:00 AEST,2024-05-25 00:00:00
698,2024-05-25 00:05:00,1992074819898,1.992074819898,2024-05-25 10:05:00 AEST,2024-05-25 00:05:00
699,2024-05-25 00:10:00,1995439823321,1.995439823321,2024-05-25 10:10:00 AEST,2024-05-25 00:10:00
700,2024-05-25 00:15:00,1999381434247,1.999381434247,2024-05-25 10:15:00 AEST,2024-05-25 00:15:00
701,2024-05-25 00:20:00,1998998074585,1.998998074585,2024-05-25 10:20:00 AEST,2024-05-25 00:20:00
702,2024-05-25 00:25:00,1994242387053,1.994242387053,2024-05-25 10:25:00 AEST,2024-05-25 00:25:00
703,2024-05-25 00:30:00,2008224792491,2.008224792491,2024-05-25 10:30:00 AEST,2024-05-25 00:30:00
704,2024-05-25 00:35:00,2033117585049,2.033117585049,2024-05-25 10:35:00 AEST,2024-05-25 00:35:00
705,2024-05-25 00:40:00,2025089220505,2.025089220505,2024-05-25 10:40:00 AEST,2024-05-25 00:40:00
706,2024-05-25 00:45:00,2035120696070,2.03512069607,2024-05-25 10:45:00 AEST,2024-05-25 00:45:00
707,2024-05-25 00:50:00,2048973497118,2.048973497118,2024-05-25 10:50:00 AEST,2024-05-25 00:50:00
708,2024-05-25 00:55:00,2051336801326,2.051336801326,2024-05-25 10:55:00 AEST,2024-05-25 00:55:00
709,2024-05-25 01:00:00,2049828242941,2.049828242941,2024-05-25 11:00:00 AEST,2024-05-25 01:00:00
710,2024-05-25 01:05:00,2073383392734,2.073383392734,2024-05-25 11:05:00 AEST,2024-05-25 01:05:00
711,2024-05-25 01:10:00,2083915912597,2.083915912597,2024-05-25 11:10:00 AEST,2024-05-25 01:10:00
712,2024-05-25 01:15:00,2088928844438,2.088928844438,2024-05-25 11:15:00 AEST,2024-05-25 01:15:00
713,2024-05-25 01:20:00,2099956968936,2.099956968936,2024-05-25 11:20:00 AEST,2024-05-25 01:20:00
714,2024-05-25 01:25:00,2107354248003,2.107354248003,2024-05-25 11:25:00 AEST,2024-05-25 01:25:00
715,2024-05-25 01:30:00,2113400829727,2.113400829727,2024-05-25 11:30:00 AEST,2024-05-25 01:30:00
716,2024-05-25 01:35:00,2110434095182,2.110434095182,2024-05-25 11:35:00 AEST,2024-05-25 01:35:00
717,2024-05-25 01:40:00,2114051549710,2.11405154971,2024-05-25 11:40:00 AEST,2024-05-25 01:40:00
718,2024-05-25 01:45:00,2118880121734,2.118880121734,2024-05-25 11:45:00 AEST,2024-05-25 01:45:00
719,2024-05-25 01:50:00,2121421231801,2.121421231801,2024-05-25 11:50:00 AEST,2024-05-25 01:50:00
720,2024-05-25 01:55:00,2104491733312,2.104491733312,2024-05-25 11:55:00 AEST,2024-05-25 01:55:00
721,2024-05-25 02:00:00,2116999799711,2.116999799711,2024-05-25 12:00:00 AEST,2024-05-25 02:00:00
722,2024-05-25 02:05:00,2136374729298,2.136374729298,2024-05-25 12:05:00 AEST,2024-05-25 02:05:00
723,2024-05-25 02:10:00,2130379307001,2.130379307001,2024-05-25 12:10:00 AEST,2024-05-25 02:10:00
724,2024-05-25 02:15:00,2147677385176,2.147677385176,2024-05-25 12:15:00 AEST,2024-05-25 02:15:00
725,2024-05-25 02:20:00,2141450972027,2.141450972027,2024-05-25 12:20:00 AEST,2024-05-25 02:20:00
726,2024-05-25 02:25:00,2142959324689,2.142959324689,2024-05-25 12:25:00 AEST,2024-05-25 02:25:00
727,2024-05-25 02:30:00,2154112446481,2.154112446481,2024-05-25 12:30:00 AEST,2024-05-25 02:30:00
728,2024-05-25 02:35:00,2167361472850,2.16736147285,2024-05-25 12:35:00 AEST,2024-05-25 02:35:00
729,2024-05-25 02:40:00,2175122001362,2.175122001362,2024-05-25 12:40:00 AEST,2024-05-25 02:40:00
730,2024-05-25 02:45:00,2180748557653,2.180748557653,2024-05-25 12:45:00 AEST,2024-05-25 02:45:00
731,2024-05-25 02:50:00,2193607860247,2.193607860247,2024-05-25 12:50:00 AEST,2024-05-25 02:50:00
732,2024-05-25 02:55:00,2187093436591,2.187093436591,2024-05-25 12:55:00 AEST,2024-05-25 02:55:00
733,2024-05-25 03:00:00,2207599742377,2.207599742377,2024-05-25 13:00:00 AEST,2024-05-25 03:00:00
734,2024-05-25 03:05:00,2210631416007,2.210631416007,2024-05-25 13:05:00 AEST,2024-05-25 03:05:00
735,2024-05-25 03:10:00,2198008867263,2.198008867263,2024-05-25 13:10:00 AEST,2024-05-25 03:10:00
736,2024-05-25 03:15:00,2214294476325,2.214294476325,2024-05-25 13:15:00 AEST,2024-05-25 03:15:00
737,2024-05-25 03:20:00,2209737910306,2.209737910306,2024-05-25 13:20:00 AEST,2024-05-25 03:20:00
738,2024-05-25 03:25:00,2219531173987,2.219531173987,2024-05-25 13:25:00 AEST,2024-05-25 03:25:00
739,2024-05-25 03:30:00,2227322911518,2.227322911518,2024-05-25 13:30:00 AEST,2024-05-25 03:30:00
740,2024-05-25 03:35:00,2223670743983,2.223670743983,2024-05-25 13:35:00 AEST,2024-05-25 03:35:00
741,2024-05-25 03:40:00,2250194700864,2.250194700864,2024-05-25 13:40:00 AEST,2024-05-25 03:40:00
742,2024-05-25 03:45:00,2253135841683,2.253135841683,2024-05-25 13:45:00 AEST,2024-05-25 03:45:00
743,2024-05-25 03:50:00,2266457936165,2.266457936165,2024-05-25 13:50:00 AEST,2024-05-25 03:50:00
744,2024-05-25 03:55:00,2285000972373,2.285000972373,2024-05-25 13:55:00 AEST,2024-05-25 03:55:00
745,2024-05-25 04:00:00,2295669326206,2.295669326206,2024-05-25 14:00:00 AEST,2024-05-25 04:00:00
746,2024-05-25 04:05:00,2300962892778,2.300962892778,2024-05-25 14:05:00 AEST,2024-05-25 04:05:00
747,2024-05-25 04:10:00,2319755368773,2.319755368773,2024-05-25 14:10:00 AEST,2024-05-25 04:10:00
748,2024-05-25 04:15:00,2314919143180,2.31491914318,2024-05-25 14:15:00 AEST,2024-05-25 04:15:00
749,2024-05-25 04:20:00,2327477180939,2.327477180939,2024-05-25 14:20:00 AEST,2024-05-25 04:20:00
750,2024-05-25 04:25:00,2317903507591,2.317903507591,2024-05-25 14:25:00 AEST,2024-05-25 04:25:00
751,2024-05-25 04:30:00,2325489941067,2.325489941067,2024-05-25 14:30:00 AEST,2024-05-25 04:30:00
752,2024-05-25 04:35:00,2335930966120,2.33593096612,2024-05-25 14:35:00 AEST,2024-05-25 04:35:00
753,2024-05-25 04:40:00,2351097126835,2.351097126835,2024-05-25 14:40:00 AEST,2024-05-25 04:40:00
754,2024-05-25 04:45:00,2369040529421,2.369040529421,2024-05-25 14:45:00 AEST,2024-05-25 04:45:00
755,2024-05-25 04:50:00,2361501753519,2.361501753519,2024-05-25 14:50:00 AEST,2024-05-25 04:50:00
756,2024-05-25 04:55:00,2366472080797,2.366472080797,2024-05-25 14:55:00 AEST,2024-05-25 04:55:00
757,2024-05-25 05:00:00,2354991632681,2.354991632681,2024-05-25 15:00:00 AEST,2024-05-25 05:00:00
758,2024-05-25 05:05:00,2381644367386,2.381644367386,2024-05-25 15:05:00 AEST,2024-05-25 05:05:00
759,2024-05-25 05:10:00,2394715731900,2.3947157319,2024-05-25 15:10:00 AEST,2024-05-25 05:10:00
760,2024-05-25 05:15:00,2414768800370,2.41476880037,2024-05-25 15:15:00 AEST,2024-05-25 05:15:00
761,2024-05-25 05:20:00,2436075517874,2.436075517874,2024-05-25 15:20:00 AEST,2024-05-25 05:20:00
762,2024-05-25 05:25:00,2449041484881,2.449041484881,2024-05-25 15:25:00 AEST,2024-05-25 05:25:00
763,2024-05-25 05:30:00,2462024999408,2.462024999408,2024-05-25 15:30:00 AEST,2024-05-25 05:30:00
764,2024-05-25 05:35:00,2467278406833,2.467278406833,2024-05-25 15:35:00 AEST,2024-05-25 05:35:00
765,2024-05-25 05:40:00,2464948029831,2.464948029831,2024-05-25 15:40:00 AEST,2024-05-25 05:40:00
766,2024-05-25 05:45:00,2479277207904,2.479277207904,2024-05-25 15:45:00 AEST,2024-05-25 05:45:00
767,2024-05-25 05:50:00,2471842424391,2.471842424391,2024-05-25 15:50:00 AEST,2024-05-25 05:50:00
768,2024-05-25 05:55:00,2469516127631,2.469516127631,2024-05-25 15:55:00 AEST,2024-05-25 05:55:00
769,2024-05-25 06:00:00,2462057966685,2.462057966685,2024-05-25 16:00:00 AEST,2024-05-25 06:00:00
770,2024-05-25 06:05:00,2482484001781,2.482484001781,2024-05-25 16:05:00 AEST,2024-05-25 06:05:00
771,2024-05-25 06:10:00,2503614667927,2.503614667927,2024-05-25 16:10:00 AEST,2024-05-25 06:10:00
772,2024-05-25 06:15:00,2515567276139,2.515567276139,2024-05-25 16:15:00 AEST,2024-05-25 06:15:00
773,2024-05-25 06:20:00,2517303132013,2.517303132013,2024-05-25 16:20:00 AEST,2024-05-25 06:20:00
774,2024-05-25 06:25:00,2524447021663,2.524447021663,2024-05-25 16:25:00 AEST,2024-05-25 06:25:00
775,2024-05-25 06:30:00,2529524466267,2.529524466267,2024-05-25 16:30:00 AEST,2024-05-25 06:30:00
776,2024-05-25 06:35:00,2525081866906,2.525081866906,2024-05-25 16:35:00 AEST,2024-05-25 06:35:00
777,2024-05-25 06:40:00,2534576352389,2.534576352389,2024-05-25 16:40:00 AEST,2024-05-25 06:40:00
778,2024-05-25 06:45:00,2544661794706,2.544661794706,2024-05-25 16:45:00 AEST,2024-05-25 06:45:00
779,2024-05-25 06:50:00,2548266290634,2.548266290634,2024-05-25 16:50:00 AEST,2024-05-25 06:50:00
780,2024-05-25 06:55:00,2551966849248,2.551966849248,2024-05-25 16:55:00 AEST,2024-05-25 06:55:00
781,2024-05-25 07:00:00,2566431961628,2.566431961628,2024-05-25 17:00:00 AEST,2024-05-25 07:00:00
782,2024-05-25 07:05:00,2581356916043,2.581356916043,2024-05-25 17:05:00 AEST,2024-05-25 07:05:00
783,2024-05-25 07:10:00,2590346510921,2.590346510921,2024-05-25 17:10:00 AEST,2024-05-25 07:10:00
784,2024-05-25 07:15:00,2593395689186,2.593395689186,2024-05-25 17:15:00 AEST,2024-05-25 07:15:00
785,2024-05-25 07:20:00,2593503922402,2.593503922402,2024-05-25 17:20:00 AEST,2024-05-25 07:20:00
786,2024-05-25 07:25:00,2587945082680,2.58794508268,2024-05-25 17:25:00 AEST,2024-05-25 07:25:00
787,2024-05-25 07:30:00,2610131043488,2.610131043488,2024-05-25 17:30:00 AEST,2024-05-25 07:30:00
788,2024-05-25 07:35:00,2634149468868,2.634149468868,2024-05-25 17:35:00 AEST,2024-05-25 07:35:00
789,2024-05-25 07:40:00,2634279961389,2.634279961389,2024-05-25 17:40:00 AEST,2024-05-25 07:40:00
790,2024-05-25 07:45:00,2640059250502,2.640059250502,2024-05-25 17:45:00 AEST,2024-05-25 07:45:00
791,2024-05-25 07:50:00,2638447324471,2.638447324471,2024-05-25 17:50:00 AEST,2024-05-25 07:50:00
792,2024-05-25 07:55:00,2647673051991,2.647673051991,2024-05-25 17:55:00 AEST,2024-05-25 07:55:00
793,2024-05-25 08:00:00,2644759583463,2.644759583463,2024-05-25 18:00:00 AEST,2024-05-25 08:00:00
794,2024-05-25 08:05:00,2664080052706,2.664080052706,2024-05-25 18:05:00 AEST,2024-05-25 08:05:00
795,2024-05-25 08:10:00,2674396982916,2.674396982916,2024-05-25 18:10:00 AEST,2024-05-25 08:10:00
796,2024-05-25 08:15:00,2685283645047,2.685283645047,2024-05-25 18:15:00 AEST,2024-05-25 08:15:00
797,2024-05-25 08:20:00,2700786443836,2.700786443836,2024-05-25 18:20:00 AEST,2024-05-25 08:20:00
798,2024-05-25 08:25:00,2689299030666,2.689299030666,2024-05-25 18:25:00 AEST,2024-05-25 08:25:00
799,2024-05-25 08:30:00,2721140601811,2.721140601811,2024-05-25 18:30:00 AEST,2024-05-25 08:30:00
800,2024-05-25 08:35:00,2719958270512,2.719958270512,2024-05-25 18:35:00 AEST,2024-05-25 08:35:00
801,2024-05-25 08:40:00,2722984804103,2.722984804103,2024-05-25 18:40:00 AEST,2024-05-25 08:40:00
802,2024-05-25 08:45:00,2764940454274,2.764940454274,2024-05-25 18:45:00 AEST,2024-05-25 08:45:00
803,2024-05-25 08:50:00,2758116154249,2.758116154249,2024-05-25 18:50:00 AEST,2024-05-25 08:50:00
804,2024-05-25 08:55:00,2765768916999,2.765768916999,2024-05-25 18:55:00 AEST,2024-05-25 08:55:00
805,2024-05-25 09:00:00,2783875390900,2.7838753909,2024-05-25 19:00:00 AEST,2024-05-25 09:00:00
806,2024-05-25 09:05:00,2789335933780,2.78933593378,2024-05-25 19:05:00 AEST,2024-05-25 09:05:00
807,2024-05-25 09:10:00,2812095516807,2.812095516807,2024-05-25 19:10:00 AEST,2024-05-25 09:10:00
808,2024-05-25 09:15:00,2805794365132,2.805794365132,2024-05-25 19:15:00 AEST,2024-05-25 09:15:00
809,2024-05-25 09:20:00,2807986015327,2.807986015327,2024-05-25 19:20:00 AEST,2024-05-25 09:20:00
810,2024-05-25 09:25:00,2793873353082,2.793873353082,2024-05-25 19:25:00 AEST,2024-05-25 09:25:00
811,2024-05-25 09:30:00,2796264898220,2.79626489822,2024-05-25 19:30:00 AEST,2024-05-25 09:30:00
812,2024-05-25 09:35:00,2794779586816,2.794779586816,2024-05-25 19:35:00 AEST,2024-05-25 09:35:00
813,2024-05-25 09:40:00,2789555224741,2.789555224741,2024-05-25 19:40:00 AEST,2024-05-25 09:40:00
814,2024-05-25 09:45:00,2778351572084,2.778351572084,2024-05-25 19:45:00 AEST,2024-05-25 09:45:00
815,2024-05-25 09:50:00,2779500984552,2.779500984552,2024-05-25 19:50:00 AEST,2024-05-25 09:50:00
816,2024-05-25 09:55:00,2789638003955,2.789638003955,2024-05-25 19:55:00 AEST,2024-05-25 09:55:00
817,2024-05-25 10:00:00,2803921213105,2.803921213105,2024-05-25 20:00:00 AEST,2024-05-25 10:00:00
818,2024-05-25 10:05:00,2808986202779,2.808986202779,2024-05-25 20:05:00 AEST,2024-05-25 10:05:00
819,2024-05-25 10:10:00,2822428331725,2.822428331725,2024-05-25 20:10:00 AEST,2024-05-25 10:10:00
820,2024-05-25 10:15:00,2828065463506,2.828065463506,2024-05-25 20:15:00 AEST,2024-05-25 10:15:00
821,2024-05-25 10:20:00,2824578721806,2.824578721806,2024-05-25 20:20:00 AEST,2024-05-25 10:20:00
822,2024-05-25 10:25:00,2823060271212,2.823060271212,2024-05-25 20:25:00 AEST,2024-05-25 10:25:00
823,2024-05-25 10:30:00,2808890829575,2.808890829575,2024-05-25 20:30:00 AEST,2024-05-25 10:30:00
824,2024-05-25 10:35:00,2799855993948,2.799855993948,2024-05-25 20:35:00 AEST,2024-05-25 10:35:00
825,2024-05-25 10:40:00,2800051950721,2.800051950721,2024-05-25 20:40:00 AEST,2024-05-25 10:40:00
826,2024-05-25 10:45:00,2810134773818,2.810134773818,2024-05-25 20:45:00 AEST,2024-05-25 10:45:00
827,2024-05-25 10:50:00,2799496949028,2.799496949028,2024-05-25 20:50:00 AEST,2024-05-25 10:50:00
828,2024-05-25 10:55:00,2789273716252,2.789273716252,2024-05-25 20:55:00 AEST,2024-05-25 10:55:00
829,2024-05-25 11:00:00,2770285200875,2.770285200875,2024-05-25 21:00:00 AEST,2024-05-25 11:00:00
830,2024-05-25 11:05:00,2759818229804,2.759818229804,2024-05-25 21:05:00 AEST,2024-05-25 11:05:00
831,2024-05-25 11:10:00,2745163609990,2.74516360999,2024-05-25 21:10:00 AEST,2024-05-25 11:10:00
832,2024-05-25 11:15:00,2726525025706,2.726525025706,2024-05-25 21:15:00 AEST,2024-05-25 11:15:00
833,2024-05-25 11:20:00,2712127248856,2.712127248856,2024-05-25 21:20:00 AEST,2024-05-25 11:20:00
834,2024-05-25 11:25:00,2686647298010,2.68664729801,2024-05-25 21:25:00 AEST,2024-05-25 11:25:00
835,2024-05-25 11:30:00,2667974326963,2.667974326963,2024-05-25 21:30:00 AEST,2024-05-25 11:30:00
836,2024-05-25 11:35:00,2649875438285,2.649875438285,2024-05-25 21:35:00 AEST,2024-05-25 11:35:00
837,2024-05-25 11:40:00,2608070899405,2.608070899405,2024-05-25 21:40:00 AEST,2024-05-25 11:40:00
838,2024-05-25 11:45:00,2588703780305,2.588703780305,2024-05-25 21:45:00 AEST,2024-05-25 11:45:00
839,2024-05-25 11:50:00,2549229151785,2.549229151785,2024-05-25 21:50:00 AEST,2024-05-25 11:50:00
840,2024-05-25 11:55:00,2530806721926,2.530806721926,2024-05-25 21:55:00 AEST,2024-05-25 11:55:00
841,2024-05-25 12:00:00,2524033963186,2.524033963186,2024-05-25 22:00:00 AEST,2024-05-25 12:00:00
842,2024-05-25 12:05:00,2509023900724,2.509023900724,2024-05-25 22:05:00 AEST,2024-05-25 12:05:00
843,2024-05-25 12:10:00,2492776508487,2.492776508487,2024-05-25 22:10:00 AEST,2024-05-25 12:10:00
844,2024-05-25 12:15:00,2456671253611,2.456671253611,2024-05-25 22:15:00 AEST,2024-05-25 12:15:00
845,2024-05-25 12:20:00,2444545570779,2.444545570779,2024-05-25 22:20:00 AEST,2024-05-25 12:20:00
846,2024-05-25 12:25:00,2401467968890,2.40146796889,2024-05-25 22:25:00 AEST,2024-05-25 12:25:00
847,2024-05-25 12:30:00,2359697822958,2.359697822958,2024-05-25 22:30:00 AEST,2024-05-25 12:30:00
848,2024-05-25 12:35:00,2330392368040,2.33039236804,2024-05-25 22:35:00 AEST,2024-05-25 12:35:00
849,2024-05-25 12:40:00,2279795913724,2.279795913724,2024-05-25 22:40:00 AEST,2024-05-25 12:40:00
850,2024-05-25 12:45:00,2240615603804,2.240615603804,2024-05-25 22:45:00 AEST,2024-05-25 12:45:00
851,2024-05-25 12:50:00,2204681230291,2.204681230291,2024-05-25 22:50:00 AEST,2024-05-25 12:50:00
852,2024-05-25 12:55:00,2165863136658,2.165863136658,2024-05-25 22:55:00 AEST,2024-05-25 12:55:00
853,2024-05-25 13:00:00,2146157490435,2.146157490435,2024-05-25 23:00:00 AEST,2024-05-25 13:00:00
854,2024-05-25 13:05:00,2137417041242,2.137417041242,2024-05-25 23:05:00 AEST,2024-05-25 13:05:00
855,2024-05-25 13:10:00,2100547806235,2.100547806235,2024-05-25 23:10:00 AEST,2024-05-25 13:10:00
856,2024-05-25 13:15:00,2079513874859,2.079513874859,2024-05-25 23:15:00 AEST,2024-05-25 13:15:00
857,2024-05-25 13:20:00,2038796988266,2.038796988266,2024-05-25 23:20:00 AEST,2024-05-25 13:20:00
858,2024-05-25 13:25:00,2018241264566,2.018241264566,2024-05-25 23:25:00 AEST,2024-05-25 13:25:00
859,2024-05-25 13:30:00,1987022693371,1.987022693371,2024-05-25 23:30:00 AEST,2024-05-25 13:30:00
860,2024-05-25 13:35:00,1938977796521,1.938977796521,2024-05-25 23:35:00 AEST,2024-05-25 13:35:00
861,2024-05-25 13:40:00,1923268422956,1.923268422956,2024-05-25 23:40:00 AEST,2024-05-25 13:40:00
862,2024-05-25 13:45:00,1875776673569,1.875776673569,2024-05-25 23:45:00 AEST,2024-05-25 13:45:00
863,2024-05-25 13:50:00,1841599202050,1.84159920205,2024-05-25 23:50:00 AEST,2024-05-25 13:50:00
864,2024-05-25 13:55:00,1816952632781,1.816952632781,2024-05-25 23:55:00 AEST,2024-05-25 13:55:00


==> figures/outliers/australia/data/fortnite.csv <==
sequence,five_min_interval,total_traffic,total_traffic_tb,local_time,utc_time
1,2024-11-29 13:00:00,2041044144305,2.041044144305,2024-11-30 00:00:00 AEDT,2024-11-29 13:00:00
2,2024-11-29 13:05:00,2044547413345,2.044547413345,2024-11-30 00:05:00 AEDT,2024-11-29 13:05:00
3,2024-11-29 13:10:00,2017389629955,2.017389629955,2024-11-30 00:10:00 AEDT,2024-11-29 13:10:00
4,2024-11-29 13:15:00,1970622092967,1.970622092967,2024-11-30 00:15:00 AEDT,2024-11-29 13:15:00
5,2024-11-29 13:20:00,1922444735060,1.92244473506,2024-11-30 00:20:00 AEDT,2024-11-29 13:20:00
6,2024-11-29 13:25:00,1906808195553,1.906808195553,2024-11-30 00:25:00 AEDT,2024-11-29 13:25:00
7,2024-11-29 13:30:00,1886777632777,1.886777632777,2024-11-30 00:30:00 AEDT,2024-11-29 13:30:00
8,2024-11-29 13:35:00,1838778575446,1.838778575446,2024-11-30 00:35:00 AEDT,2024-11-29 13:35:00
9,2024-11-29 13:40:00,1801452165503,1.801452165503,2024-11-30 00:40:00 AEDT,2024-11-29 13:40:00
10,2024-11-29 13:45:00,1777821745677,1.777821745677,2024-11-30 00:45:00 AEDT,2024-11-29 13:45:00
11,2024-11-29 13:50:00,1750968388712,1.750968388712,2024-11-30 00:50:00 AEDT,2024-11-29 13:50:00
12,2024-11-29 13:55:00,1699362548679,1.699362548679,2024-11-30 00:55:00 AEDT,2024-11-29 13:55:00
13,2024-11-29 14:00:00,1675466682697,1.675466682697,2024-11-30 01:00:00 AEDT,2024-11-29 14:00:00
14,2024-11-29 14:05:00,1690644008618,1.690644008618,2024-11-30 01:05:00 AEDT,2024-11-29 14:05:00
15,2024-11-29 14:10:00,1669337409571,1.669337409571,2024-11-30 01:10:00 AEDT,2024-11-29 14:10:00
16,2024-11-29 14:15:00,1637130229070,1.63713022907,2024-11-30 01:15:00 AEDT,2024-11-29 14:15:00
17,2024-11-29 14:20:00,1619789280411,1.619789280411,2024-11-30 01:20:00 AEDT,2024-11-29 14:20:00
18,2024-11-29 14:25:00,1604721582472,1.604721582472,2024-11-30 01:25:00 AEDT,2024-11-29 14:25:00
19,2024-11-29 14:30:00,1577231916124,1.577231916124,2024-11-30 01:30:00 AEDT,2024-11-29 14:30:00
20,2024-11-29 14:35:00,1531384585322,1.531384585322,2024-11-30 01:35:00 AEDT,2024-11-29 14:35:00
21,2024-11-29 14:40:00,1507932441845,1.507932441845,2024-11-30 01:40:00 AEDT,2024-11-29 14:40:00
22,2024-11-29 14:45:00,1484096617741,1.484096617741,2024-11-30 01:45:00 AEDT,2024-11-29 14:45:00
23,2024-11-29 14:50:00,1444745829962,1.444745829962,2024-11-30 01:50:00 AEDT,2024-11-29 14:50:00
24,2024-11-29 14:55:00,1402848919326,1.402848919326,2024-11-30 01:55:00 AEDT,2024-11-29 14:55:00
25,2024-11-29 15:00:00,1387474453062,1.387474453062,2024-11-30 02:00:00 AEDT,2024-11-29 15:00:00
26,2024-11-29 15:05:00,1387157905692,1.387157905692,2024-11-30 02:05:00 AEDT,2024-11-29 15:05:00
27,2024-11-29 15:10:00,1362643573427,1.362643573427,2024-11-30 02:10:00 AEDT,2024-11-29 15:10:00
28,2024-11-29 15:15:00,1341965235549,1.341965235549,2024-11-30 02:15:00 AEDT,2024-11-29 15:15:00
29,2024-11-29 15:20:00,1323309314034,1.323309314034,2024-11-30 02:20:00 AEDT,2024-11-29 15:20:00
30,2024-11-29 15:25:00,1309498597204,1.309498597204,2024-11-30 02:25:00 AEDT,2024-11-29 15:25:00
31,2024-11-29 15:30:00,1266941564866,1.266941564866,2024-11-30 02:30:00 AEDT,2024-11-29 15:30:00
32,2024-11-29 15:35:00,1245853041204,1.245853041204,2024-11-30 02:35:00 AEDT,2024-11-29 15:35:00
33,2024-11-29 15:40:00,1228711004076,1.228711004076,2024-11-30 02:40:00 AEDT,2024-11-29 15:40:00
34,2024-11-29 15:45:00,1207899888486,1.207899888486,2024-11-30 02:45:00 AEDT,2024-11-29 15:45:00
35,2024-11-29 15:50:00,1166326622879,1.166326622879,2024-11-30 02:50:00 AEDT,2024-11-29 15:50:00
36,2024-11-29 15:55:00,1153574128359,1.153574128359,2024-11-30 02:55:00 AEDT,2024-11-29 15:55:00
37,2024-11-29 16:00:00,1147995778518,1.147995778518,2024-11-30 03:00:00 AEDT,2024-11-29 16:00:00
38,2024-11-29 16:05:00,1154703327560,1.15470332756,2024-11-30 03:05:00 AEDT,2024-11-29 16:05:00
39,2024-11-29 16:10:00,1135711700818,1.135711700818,2024-11-30 03:10:00 AEDT,2024-11-29 16:10:00
40,2024-11-29 16:15:00,1130673898839,1.130673898839,2024-11-30 03:15:00 AEDT,2024-11-29 16:15:00
41,2024-11-29 16:20:00,1122641348052,1.122641348052,2024-11-30 03:20:00 AEDT,2024-11-29 16:20:00
42,2024-11-29 16:25:00,1097407024746,1.097407024746,2024-11-30 03:25:00 AEDT,2024-11-29 16:25:00
43,2024-11-29 16:30:00,1066570351807,1.066570351807,2024-11-30 03:30:00 AEDT,2024-11-29 16:30:00
44,2024-11-29 16:35:00,1059057807769,1.059057807769,2024-11-30 03:35:00 AEDT,2024-11-29 16:35:00
45,2024-11-29 16:40:00,1047440600874,1.047440600874,2024-11-30 03:40:00 AEDT,2024-11-29 16:40:00
46,2024-11-29 16:45:00,1024091086468,1.024091086468,2024-11-30 03:45:00 AEDT,2024-11-29 16:45:00
47,2024-11-29 16:50:00,1004063571392,1.004063571392,2024-11-30 03:50:00 AEDT,2024-11-29 16:50:00
48,2024-11-29 16:55:00,998249916264,0.998249916264,2024-11-30 03:55:00 AEDT,2024-11-29 16:55:00
49,2024-11-29 17:00:00,993985726323,0.993985726323,2024-11-30 04:00:00 AEDT,2024-11-29 17:00:00
50,2024-11-29 17:05:00,1007526046680,1.00752604668,2024-11-30 04:05:00 AEDT,2024-11-29 17:05:00
51,2024-11-29 17:10:00,1001153331473,1.001153331473,2024-11-30 04:10:00 AEDT,2024-11-29 17:10:00
52,2024-11-29 17:15:00,996663899073,0.996663899073,2024-11-30 04:15:00 AEDT,2024-11-29 17:15:00
53,2024-11-29 17:20:00,993943079868,0.993943079868,2024-11-30 04:20:00 AEDT,2024-11-29 17:20:00
54,2024-11-29 17:25:00,981127509548,0.981127509548,2024-11-30 04:25:00 AEDT,2024-11-29 17:25:00
55,2024-11-29 17:30:00,976917709093,0.976917709093,2024-11-30 04:30:00 AEDT,2024-11-29 17:30:00
56,2024-11-29 17:35:00,975184133596,0.975184133596,2024-11-30 04:35:00 AEDT,2024-11-29 17:35:00
57,2024-11-29 17:40:00,973648472057,0.973648472057,2024-11-30 04:40:00 AEDT,2024-11-29 17:40:00
58,2024-11-29 17:45:00,965341650004,0.965341650004,2024-11-30 04:45:00 AEDT,2024-11-29 17:45:00
59,2024-11-29 17:50:00,964882413271,0.964882413271,2024-11-30 04:50:00 AEDT,2024-11-29 17:50:00
60,2024-11-29 17:55:00,967874736073,0.967874736073,2024-11-30 04:55:00 AEDT,2024-11-29 17:55:00
61,2024-11-29 18:00:00,975097079137,0.975097079137,2024-11-30 05:00:00 AEDT,2024-11-29 18:00:00
62,2024-11-29 18:05:00,997685302960,0.99768530296,2024-11-30 05:05:00 AEDT,2024-11-29 18:05:00
63,2024-11-29 18:10:00,1004460226657,1.004460226657,2024-11-30 05:10:00 AEDT,2024-11-29 18:10:00
64,2024-11-29 18:15:00,1009788194469,1.009788194469,2024-11-30 05:15:00 AEDT,2024-11-29 18:15:00
65,2024-11-29 18:20:00,1018653726515,1.018653726515,2024-11-30 05:20:00 AEDT,2024-11-29 18:20:00
66,2024-11-29 18:25:00,1023400218907,1.023400218907,2024-11-30 05:25:00 AEDT,2024-11-29 18:25:00
67,2024-11-29 18:30:00,1029769979158,1.029769979158,2024-11-30 05:30:00 AEDT,2024-11-29 18:30:00
68,2024-11-29 18:35:00,1046982836460,1.04698283646,2024-11-30 05:35:00 AEDT,2024-11-29 18:35:00
69,2024-11-29 18:40:00,1059815939092,1.059815939092,2024-11-30 05:40:00 AEDT,2024-11-29 18:40:00
70,2024-11-29 18:45:00,1069543545437,1.069543545437,2024-11-30 05:45:00 AEDT,2024-11-29 18:45:00
71,2024-11-29 18:50:00,1066780871152,1.066780871152,2024-11-30 05:50:00 AEDT,2024-11-29 18:50:00
72,2024-11-29 18:55:00,1073571567377,1.073571567377,2024-11-30 05:55:00 AEDT,2024-11-29 18:55:00
73,2024-11-29 19:00:00,1093410934971,1.093410934971,2024-11-30 06:00:00 AEDT,2024-11-29 19:00:00
74,2024-11-29 19:05:00,1122234928804,1.122234928804,2024-11-30 06:05:00 AEDT,2024-11-29 19:05:00
75,2024-11-29 19:10:00,1127209532677,1.127209532677,2024-11-30 06:10:00 AEDT,2024-11-29 19:10:00
76,2024-11-29 19:15:00,1144510815733,1.144510815733,2024-11-30 06:15:00 AEDT,2024-11-29 19:15:00
77,2024-11-29 19:20:00,1173095001770,1.17309500177,2024-11-30 06:20:00 AEDT,2024-11-29 19:20:00
78,2024-11-29 19:25:00,1185173130597,1.185173130597,2024-11-30 06:25:00 AEDT,2024-11-29 19:25:00
79,2024-11-29 19:30:00,1202689311116,1.202689311116,2024-11-30 06:30:00 AEDT,2024-11-29 19:30:00
80,2024-11-29 19:35:00,1220112009575,1.220112009575,2024-11-30 06:35:00 AEDT,2024-11-29 19:35:00
81,2024-11-29 19:40:00,1245272576050,1.24527257605,2024-11-30 06:40:00 AEDT,2024-11-29 19:40:00
82,2024-11-29 19:45:00,1256744252153,1.256744252153,2024-11-30 06:45:00 AEDT,2024-11-29 19:45:00
83,2024-11-29 19:50:00,1256887780507,1.256887780507,2024-11-30 06:50:00 AEDT,2024-11-29 19:50:00
84,2024-11-29 19:55:00,1287166903447,1.287166903447,2024-11-30 06:55:00 AEDT,2024-11-29 19:55:00
85,2024-11-29 20:00:00,1317525621299,1.317525621299,2024-11-30 07:00:00 AEDT,2024-11-29 20:00:00
86,2024-11-29 20:05:00,1341812905643,1.341812905643,2024-11-30 07:05:00 AEDT,2024-11-29 20:05:00
87,2024-11-29 20:10:00,1353519072946,1.353519072946,2024-11-30 07:10:00 AEDT,2024-11-29 20:10:00
88,2024-11-29 20:15:00,1386312949696,1.386312949696,2024-11-30 07:15:00 AEDT,2024-11-29 20:15:00
89,2024-11-29 20:20:00,1408430564479,1.408430564479,2024-11-30 07:20:00 AEDT,2024-11-29 20:20:00
90,2024-11-29 20:25:00,1418861208736,1.418861208736,2024-11-30 07:25:00 AEDT,2024-11-29 20:25:00
91,2024-11-29 20:30:00,1423836933520,1.42383693352,2024-11-30 07:30:00 AEDT,2024-11-29 20:30:00
92,2024-11-29 20:35:00,1462917321836,1.462917321836,2024-11-30 07:35:00 AEDT,2024-11-29 20:35:00
93,2024-11-29 20:40:00,1475487268843,1.475487268843,2024-11-30 07:40:00 AEDT,2024-11-29 20:40:00
94,2024-11-29 20:45:00,1482799258258,1.482799258258,2024-11-30 07:45:00 AEDT,2024-11-29 20:45:00
95,2024-11-29 20:50:00,1495595725312,1.495595725312,2024-11-30 07:50:00 AEDT,2024-11-29 20:50:00
96,2024-11-29 20:55:00,1539679915506,1.539679915506,2024-11-30 07:55:00 AEDT,2024-11-29 20:55:00
97,2024-11-29 21:00:00,1555734431128,1.555734431128,2024-11-30 08:00:00 AEDT,2024-11-29 21:00:00
98,2024-11-29 21:05:00,1585824501349,1.585824501349,2024-11-30 08:05:00 AEDT,2024-11-29 21:05:00
99,2024-11-29 21:10:00,1603472674641,1.603472674641,2024-11-30 08:10:00 AEDT,2024-11-29 21:10:00
100,2024-11-29 21:15:00,1649060592139,1.649060592139,2024-11-30 08:15:00 AEDT,2024-11-29 21:15:00
101,2024-11-29 21:20:00,1657354483969,1.657354483969,2024-11-30 08:20:00 AEDT,2024-11-29 21:20:00
102,2024-11-29 21:25:00,1666548076696,1.666548076696,2024-11-30 08:25:00 AEDT,2024-11-29 21:25:00
103,2024-11-29 21:30:00,1688456368406,1.688456368406,2024-11-30 08:30:00 AEDT,2024-11-29 21:30:00
104,2024-11-29 21:35:00,1715254143265,1.715254143265,2024-11-30 08:35:00 AEDT,2024-11-29 21:35:00
105,2024-11-29 21:40:00,1724019545646,1.724019545646,2024-11-30 08:40:00 AEDT,2024-11-29 21:40:00
106,2024-11-29 21:45:00,1733931499488,1.733931499488,2024-11-30 08:45:00 AEDT,2024-11-29 21:45:00
107,2024-11-29 21:50:00,1754287586168,1.754287586168,2024-11-30 08:50:00 AEDT,2024-11-29 21:50:00
108,2024-11-29 21:55:00,1779375413854,1.779375413854,2024-11-30 08:55:00 AEDT,2024-11-29 21:55:00
109,2024-11-29 22:00:00,1784238886835,1.784238886835,2024-11-30 09:00:00 AEDT,2024-11-29 22:00:00
110,2024-11-29 22:05:00,1804636914428,1.804636914428,2024-11-30 09:05:00 AEDT,2024-11-29 22:05:00
111,2024-11-29 22:10:00,1836968445383,1.836968445383,2024-11-30 09:10:00 AEDT,2024-11-29 22:10:00
112,2024-11-29 22:15:00,1857164820439,1.857164820439,2024-11-30 09:15:00 AEDT,2024-11-29 22:15:00
113,2024-11-29 22:20:00,1868918286262,1.868918286262,2024-11-30 09:20:00 AEDT,2024-11-29 22:20:00
114,2024-11-29 22:25:00,1884828399148,1.884828399148,2024-11-30 09:25:00 AEDT,2024-11-29 22:25:00
115,2024-11-29 22:30:00,1912980305968,1.912980305968,2024-11-30 09:30:00 AEDT,2024-11-29 22:30:00
116,2024-11-29 22:35:00,1926546014668,1.926546014668,2024-11-30 09:35:00 AEDT,2024-11-29 22:35:00
117,2024-11-29 22:40:00,1936897521078,1.936897521078,2024-11-30 09:40:00 AEDT,2024-11-29 22:40:00
118,2024-11-29 22:45:00,1939917520267,1.939917520267,2024-11-30 09:45:00 AEDT,2024-11-29 22:45:00
119,2024-11-29 22:50:00,1959907876568,1.959907876568,2024-11-30 09:50:00 AEDT,2024-11-29 22:50:00
120,2024-11-29 22:55:00,1964784445930,1.96478444593,2024-11-30 09:55:00 AEDT,2024-11-29 22:55:00
121,2024-11-29 23:00:00,1964848471946,1.964848471946,2024-11-30 10:00:00 AEDT,2024-11-29 23:00:00
122,2024-11-29 23:05:00,1997854268484,1.997854268484,2024-11-30 10:05:00 AEDT,2024-11-29 23:05:00
123,2024-11-29 23:10:00,2014934914533,2.014934914533,2024-11-30 10:10:00 AEDT,2024-11-29 23:10:00
124,2024-11-29 23:15:00,2017104579443,2.017104579443,2024-11-30 10:15:00 AEDT,2024-11-29 23:15:00
125,2024-11-29 23:20:00,2021097449130,2.02109744913,2024-11-30 10:20:00 AEDT,2024-11-29 23:20:00
126,2024-11-29 23:25:00,2031212079914,2.031212079914,2024-11-30 10:25:00 AEDT,2024-11-29 23:25:00
127,2024-11-29 23:30:00,2045362183006,2.045362183006,2024-11-30 10:30:00 AEDT,2024-11-29 23:30:00
128,2024-11-29 23:35:00,2056589403835,2.056589403835,2024-11-30 10:35:00 AEDT,2024-11-29 23:35:00
129,2024-11-29 23:40:00,2065745635201,2.065745635201,2024-11-30 10:40:00 AEDT,2024-11-29 23:40:00
130,2024-11-29 23:45:00,2077006452996,2.077006452996,2024-11-30 10:45:00 AEDT,2024-11-29 23:45:00
131,2024-11-29 23:50:00,2084442445193,2.084442445193,2024-11-30 10:50:00 AEDT,2024-11-29 23:50:00
132,2024-11-29 23:55:00,2086019064335,2.086019064335,2024-11-30 10:55:00 AEDT,2024-11-29 23:55:00
133,2024-11-30 00:00:00,2084429475219,2.084429475219,2024-11-30 11:00:00 AEDT,2024-11-30 00:00:00
134,2024-11-30 00:05:00,2127738841390,2.12773884139,2024-11-30 11:05:00 AEDT,2024-11-30 00:05:00
135,2024-11-30 00:10:00,2130872077748,2.130872077748,2024-11-30 11:10:00 AEDT,2024-11-30 00:10:00
136,2024-11-30 00:15:00,2138243009566,2.138243009566,2024-11-30 11:15:00 AEDT,2024-11-30 00:15:00
137,2024-11-30 00:20:00,2146316941927,2.146316941927,2024-11-30 11:20:00 AEDT,2024-11-30 00:20:00
138,2024-11-30 00:25:00,2141294778498,2.141294778498,2024-11-30 11:25:00 AEDT,2024-11-30 00:25:00
139,2024-11-30 00:30:00,2141648908811,2.141648908811,2024-11-30 11:30:00 AEDT,2024-11-30 00:30:00
140,2024-11-30 00:35:00,2152060293412,2.152060293412,2024-11-30 11:35:00 AEDT,2024-11-30 00:35:00
141,2024-11-30 00:40:00,2162982766970,2.16298276697,2024-11-30 11:40:00 AEDT,2024-11-30 00:40:00
142,2024-11-30 00:45:00,2172977083239,2.172977083239,2024-11-30 11:45:00 AEDT,2024-11-30 00:45:00
143,2024-11-30 00:50:00,2173201480441,2.173201480441,2024-11-30 11:50:00 AEDT,2024-11-30 00:50:00
144,2024-11-30 00:55:00,2177330789416,2.177330789416,2024-11-30 11:55:00 AEDT,2024-11-30 00:55:00
145,2024-11-30 01:00:00,2187497112533,2.187497112533,2024-11-30 12:00:00 AEDT,2024-11-30 01:00:00
146,2024-11-30 01:05:00,2200441099092,2.200441099092,2024-11-30 12:05:00 AEDT,2024-11-30 01:05:00
147,2024-11-30 01:10:00,2198578067714,2.198578067714,2024-11-30 12:10:00 AEDT,2024-11-30 01:10:00
148,2024-11-30 01:15:00,2204145190648,2.204145190648,2024-11-30 12:15:00 AEDT,2024-11-30 01:15:00
149,2024-11-30 01:20:00,2215096565232,2.215096565232,2024-11-30 12:20:00 AEDT,2024-11-30 01:20:00
150,2024-11-30 01:25:00,2226841761460,2.22684176146,2024-11-30 12:25:00 AEDT,2024-11-30 01:25:00
151,2024-11-30 01:30:00,2236750174635,2.236750174635,2024-11-30 12:30:00 AEDT,2024-11-30 01:30:00
152,2024-11-30 01:35:00,2245318366376,2.245318366376,2024-11-30 12:35:00 AEDT,2024-11-30 01:35:00
153,2024-11-30 01:40:00,2257291638577,2.257291638577,2024-11-30 12:40:00 AEDT,2024-11-30 01:40:00
154,2024-11-30 01:45:00,2261167911686,2.261167911686,2024-11-30 12:45:00 AEDT,2024-11-30 01:45:00
155,2024-11-30 01:50:00,2266227292856,2.266227292856,2024-11-30 12:50:00 AEDT,2024-11-30 01:50:00
156,2024-11-30 01:55:00,2272356643618,2.272356643618,2024-11-30 12:55:00 AEDT,2024-11-30 01:55:00
157,2024-11-30 02:00:00,2291105600841,2.291105600841,2024-11-30 13:00:00 AEDT,2024-11-30 02:00:00
158,2024-11-30 02:05:00,2305059404357,2.305059404357,2024-11-30 13:05:00 AEDT,2024-11-30 02:05:00
159,2024-11-30 02:10:00,2310240197847,2.310240197847,2024-11-30 13:10:00 AEDT,2024-11-30 02:10:00
160,2024-11-30 02:15:00,2326942101887,2.326942101887,2024-11-30 13:15:00 AEDT,2024-11-30 02:15:00
161,2024-11-30 02:20:00,2338775442272,2.338775442272,2024-11-30 13:20:00 AEDT,2024-11-30 02:20:00
162,2024-11-30 02:25:00,2350035806162,2.350035806162,2024-11-30 13:25:00 AEDT,2024-11-30 02:25:00
163,2024-11-30 02:30:00,2346385227186,2.346385227186,2024-11-30 13:30:00 AEDT,2024-11-30 02:30:00
164,2024-11-30 02:35:00,2361507890111,2.361507890111,2024-11-30 13:35:00 AEDT,2024-11-30 02:35:00
165,2024-11-30 02:40:00,2362770574244,2.362770574244,2024-11-30 13:40:00 AEDT,2024-11-30 02:40:00
166,2024-11-30 02:45:00,2368015570157,2.368015570157,2024-11-30 13:45:00 AEDT,2024-11-30 02:45:00
167,2024-11-30 02:50:00,2370167422280,2.37016742228,2024-11-30 13:50:00 AEDT,2024-11-30 02:50:00
168,2024-11-30 02:55:00,2383783108915,2.383783108915,2024-11-30 13:55:00 AEDT,2024-11-30 02:55:00
169,2024-11-30 03:00:00,2392345312231,2.392345312231,2024-11-30 14:00:00 AEDT,2024-11-30 03:00:00
170,2024-11-30 03:05:00,2401976662279,2.401976662279,2024-11-30 14:05:00 AEDT,2024-11-30 03:05:00
171,2024-11-30 03:10:00,2401503763941,2.401503763941,2024-11-30 14:10:00 AEDT,2024-11-30 03:10:00
172,2024-11-30 03:15:00,2426556345555,2.426556345555,2024-11-30 14:15:00 AEDT,2024-11-30 03:15:00
173,2024-11-30 03:20:00,2432523319062,2.432523319062,2024-11-30 14:20:00 AEDT,2024-11-30 03:20:00
174,2024-11-30 03:25:00,2433262065705,2.433262065705,2024-11-30 14:25:00 AEDT,2024-11-30 03:25:00
175,2024-11-30 03:30:00,2435431834949,2.435431834949,2024-11-30 14:30:00 AEDT,2024-11-30 03:30:00
176,2024-11-30 03:35:00,2439064977839,2.439064977839,2024-11-30 14:35:00 AEDT,2024-11-30 03:35:00
177,2024-11-30 03:40:00,2446397891643,2.446397891643,2024-11-30 14:40:00 AEDT,2024-11-30 03:40:00
178,2024-11-30 03:45:00,2450417107707,2.450417107707,2024-11-30 14:45:00 AEDT,2024-11-30 03:45:00
179,2024-11-30 03:50:00,2458089710000,2.45808971,2024-11-30 14:50:00 AEDT,2024-11-30 03:50:00
180,2024-11-30 03:55:00,2468422624156,2.468422624156,2024-11-30 14:55:00 AEDT,2024-11-30 03:55:00
181,2024-11-30 04:00:00,2481148354420,2.48114835442,2024-11-30 15:00:00 AEDT,2024-11-30 04:00:00
182,2024-11-30 04:05:00,2495972484616,2.495972484616,2024-11-30 15:05:00 AEDT,2024-11-30 04:05:00
183,2024-11-30 04:10:00,2505805955553,2.505805955553,2024-11-30 15:10:00 AEDT,2024-11-30 04:10:00
184,2024-11-30 04:15:00,2511074833701,2.511074833701,2024-11-30 15:15:00 AEDT,2024-11-30 04:15:00
185,2024-11-30 04:20:00,2518731896272,2.518731896272,2024-11-30 15:20:00 AEDT,2024-11-30 04:20:00
186,2024-11-30 04:25:00,2513718968587,2.513718968587,2024-11-30 15:25:00 AEDT,2024-11-30 04:25:00
187,2024-11-30 04:30:00,2525759941014,2.525759941014,2024-11-30 15:30:00 AEDT,2024-11-30 04:30:00
188,2024-11-30 04:35:00,2534644689744,2.534644689744,2024-11-30 15:35:00 AEDT,2024-11-30 04:35:00
189,2024-11-30 04:40:00,2537199580829,2.537199580829,2024-11-30 15:40:00 AEDT,2024-11-30 04:40:00
190,2024-11-30 04:45:00,2538089926303,2.538089926303,2024-11-30 15:45:00 AEDT,2024-11-30 04:45:00
191,2024-11-30 04:50:00,2551276219590,2.55127621959,2024-11-30 15:50:00 AEDT,2024-11-30 04:50:00
192,2024-11-30 04:55:00,2560923776221,2.560923776221,2024-11-30 15:55:00 AEDT,2024-11-30 04:55:00
193,2024-11-30 05:00:00,2567342062020,2.56734206202,2024-11-30 16:00:00 AEDT,2024-11-30 05:00:00
194,2024-11-30 05:05:00,2586618252732,2.586618252732,2024-11-30 16:05:00 AEDT,2024-11-30 05:05:00
195,2024-11-30 05:10:00,2600733725032,2.600733725032,2024-11-30 16:10:00 AEDT,2024-11-30 05:10:00
196,2024-11-30 05:15:00,2596932089601,2.596932089601,2024-11-30 16:15:00 AEDT,2024-11-30 05:15:00
197,2024-11-30 05:20:00,2599588723092,2.599588723092,2024-11-30 16:20:00 AEDT,2024-11-30 05:20:00
198,2024-11-30 05:25:00,2602324151610,2.60232415161,2024-11-30 16:25:00 AEDT,2024-11-30 05:25:00
199,2024-11-30 05:30:00,2607000616884,2.607000616884,2024-11-30 16:30:00 AEDT,2024-11-30 05:30:00
200,2024-11-30 05:35:00,2612037589774,2.612037589774,2024-11-30 16:35:00 AEDT,2024-11-30 05:35:00
201,2024-11-30 05:40:00,2605185823746,2.605185823746,2024-11-30 16:40:00 AEDT,2024-11-30 05:40:00
202,2024-11-30 05:45:00,2611991727165,2.611991727165,2024-11-30 16:45:00 AEDT,2024-11-30 05:45:00
203,2024-11-30 05:50:00,2610954057912,2.610954057912,2024-11-30 16:50:00 AEDT,2024-11-30 05:50:00
204,2024-11-30 05:55:00,2614781525781,2.614781525781,2024-11-30 16:55:00 AEDT,2024-11-30 05:55:00
205,2024-11-30 06:00:00,2608771524720,2.60877152472,2024-11-30 17:00:00 AEDT,2024-11-30 06:00:00
206,2024-11-30 06:05:00,2628654155462,2.628654155462,2024-11-30 17:05:00 AEDT,2024-11-30 06:05:00
207,2024-11-30 06:10:00,2624607526412,2.624607526412,2024-11-30 17:10:00 AEDT,2024-11-30 06:10:00
208,2024-11-30 06:15:00,2631366726143,2.631366726143,2024-11-30 17:15:00 AEDT,2024-11-30 06:15:00
209,2024-11-30 06:20:00,2633847604675,2.633847604675,2024-11-30 17:20:00 AEDT,2024-11-30 06:20:00
210,2024-11-30 06:25:00,2630909114499,2.630909114499,2024-11-30 17:25:00 AEDT,2024-11-30 06:25:00
211,2024-11-30 06:30:00,2627040284542,2.627040284542,2024-11-30 17:30:00 AEDT,2024-11-30 06:30:00
212,2024-11-30 06:35:00,2637198228673,2.637198228673,2024-11-30 17:35:00 AEDT,2024-11-30 06:35:00
213,2024-11-30 06:40:00,2636163490843,2.636163490843,2024-11-30 17:40:00 AEDT,2024-11-30 06:40:00
214,2024-11-30 06:45:00,2634413845056,2.634413845056,2024-11-30 17:45:00 AEDT,2024-11-30 06:45:00
215,2024-11-30 06:50:00,2641634595664,2.641634595664,2024-11-30 17:50:00 AEDT,2024-11-30 06:50:00
216,2024-11-30 06:55:00,2642967499476,2.642967499476,2024-11-30 17:55:00 AEDT,2024-11-30 06:55:00
217,2024-11-30 07:00:00,2642923158747,2.642923158747,2024-11-30 18:00:00 AEDT,2024-11-30 07:00:00
218,2024-11-30 07:05:00,2672071934427,2.672071934427,2024-11-30 18:05:00 AEDT,2024-11-30 07:05:00
219,2024-11-30 07:10:00,2676287215195,2.676287215195,2024-11-30 18:10:00 AEDT,2024-11-30 07:10:00
220,2024-11-30 07:15:00,2691206376086,2.691206376086,2024-11-30 18:15:00 AEDT,2024-11-30 07:15:00
221,2024-11-30 07:20:00,2703042482387,2.703042482387,2024-11-30 18:20:00 AEDT,2024-11-30 07:20:00
222,2024-11-30 07:25:00,2708711017273,2.708711017273,2024-11-30 18:25:00 AEDT,2024-11-30 07:25:00
223,2024-11-30 07:30:00,2712515877215,2.712515877215,2024-11-30 18:30:00 AEDT,2024-11-30 07:30:00
224,2024-11-30 07:35:00,2714926818873,2.714926818873,2024-11-30 18:35:00 AEDT,2024-11-30 07:35:00
225,2024-11-30 07:40:00,2718422795239,2.718422795239,2024-11-30 18:40:00 AEDT,2024-11-30 07:40:00
226,2024-11-30 07:45:00,2731699215400,2.7316992154,2024-11-30 18:45:00 AEDT,2024-11-30 07:45:00
227,2024-11-30 07:50:00,2733124366309,2.733124366309,2024-11-30 18:50:00 AEDT,2024-11-30 07:50:00
228,2024-11-30 07:55:00,2737458068033,2.737458068033,2024-11-30 18:55:00 AEDT,2024-11-30 07:55:00
229,2024-11-30 08:00:00,2737618177587,2.737618177587,2024-11-30 19:00:00 AEDT,2024-11-30 08:00:00
230,2024-11-30 08:05:00,2747526211730,2.74752621173,2024-11-30 19:05:00 AEDT,2024-11-30 08:05:00
231,2024-11-30 08:10:00,2748382333158,2.748382333158,2024-11-30 19:10:00 AEDT,2024-11-30 08:10:00
232,2024-11-30 08:15:00,2743747053277,2.743747053277,2024-11-30 19:15:00 AEDT,2024-11-30 08:15:00
233,2024-11-30 08:20:00,2738322446544,2.738322446544,2024-11-30 19:20:00 AEDT,2024-11-30 08:20:00
234,2024-11-30 08:25:00,2738296186528,2.738296186528,2024-11-30 19:25:00 AEDT,2024-11-30 08:25:00
235,2024-11-30 08:30:00,2735827189013,2.735827189013,2024-11-30 19:30:00 AEDT,2024-11-30 08:30:00
236,2024-11-30 08:35:00,2738185377242,2.738185377242,2024-11-30 19:35:00 AEDT,2024-11-30 08:35:00
237,2024-11-30 08:40:00,2762046147042,2.762046147042,2024-11-30 19:40:00 AEDT,2024-11-30 08:40:00
238,2024-11-30 08:45:00,2766566166812,2.766566166812,2024-11-30 19:45:00 AEDT,2024-11-30 08:45:00
239,2024-11-30 08:50:00,2762244588285,2.762244588285,2024-11-30 19:50:00 AEDT,2024-11-30 08:50:00
240,2024-11-30 08:55:00,2773858051909,2.773858051909,2024-11-30 19:55:00 AEDT,2024-11-30 08:55:00
241,2024-11-30 09:00:00,2786553121581,2.786553121581,2024-11-30 20:00:00 AEDT,2024-11-30 09:00:00
242,2024-11-30 09:05:00,2806742051128,2.806742051128,2024-11-30 20:05:00 AEDT,2024-11-30 09:05:00
243,2024-11-30 09:10:00,2808248389012,2.808248389012,2024-11-30 20:10:00 AEDT,2024-11-30 09:10:00
244,2024-11-30 09:15:00,2815011190508,2.815011190508,2024-11-30 20:15:00 AEDT,2024-11-30 09:15:00
245,2024-11-30 09:20:00,2820537857232,2.820537857232,2024-11-30 20:20:00 AEDT,2024-11-30 09:20:00
246,2024-11-30 09:25:00,2826191231173,2.826191231173,2024-11-30 20:25:00 AEDT,2024-11-30 09:25:00
247,2024-11-30 09:30:00,2822124164828,2.822124164828,2024-11-30 20:30:00 AEDT,2024-11-30 09:30:00
248,2024-11-30 09:35:00,2831102066571,2.831102066571,2024-11-30 20:35:00 AEDT,2024-11-30 09:35:00
249,2024-11-30 09:40:00,2831669938805,2.831669938805,2024-11-30 20:40:00 AEDT,2024-11-30 09:40:00
250,2024-11-30 09:45:00,2825671682612,2.825671682612,2024-11-30 20:45:00 AEDT,2024-11-30 09:45:00
251,2024-11-30 09:50:00,2810992508899,2.810992508899,2024-11-30 20:50:00 AEDT,2024-11-30 09:50:00
252,2024-11-30 09:55:00,2807009111833,2.807009111833,2024-11-30 20:55:00 AEDT,2024-11-30 09:55:00
253,2024-11-30 10:00:00,2800288176400,2.8002881764,2024-11-30 21:00:00 AEDT,2024-11-30 10:00:00
254,2024-11-30 10:05:00,2808744387662,2.808744387662,2024-11-30 21:05:00 AEDT,2024-11-30 10:05:00
255,2024-11-30 10:10:00,2791893870179,2.791893870179,2024-11-30 21:10:00 AEDT,2024-11-30 10:10:00
256,2024-11-30 10:15:00,2762617682801,2.762617682801,2024-11-30 21:15:00 AEDT,2024-11-30 10:15:00
257,2024-11-30 10:20:00,2757118025135,2.757118025135,2024-11-30 21:20:00 AEDT,2024-11-30 10:20:00
258,2024-11-30 10:25:00,2743422768091,2.743422768091,2024-11-30 21:25:00 AEDT,2024-11-30 10:25:00
259,2024-11-30 10:30:00,2736047278043,2.736047278043,2024-11-30 21:30:00 AEDT,2024-11-30 10:30:00
260,2024-11-30 10:35:00,2735510834472,2.735510834472,2024-11-30 21:35:00 AEDT,2024-11-30 10:35:00
261,2024-11-30 10:40:00,2723077700426,2.723077700426,2024-11-30 21:40:00 AEDT,2024-11-30 10:40:00
262,2024-11-30 10:45:00,2708078818879,2.708078818879,2024-11-30 21:45:00 AEDT,2024-11-30 10:45:00
263,2024-11-30 10:50:00,2691564824297,2.691564824297,2024-11-30 21:50:00 AEDT,2024-11-30 10:50:00
264,2024-11-30 10:55:00,2666624709949,2.666624709949,2024-11-30 21:55:00 AEDT,2024-11-30 10:55:00
265,2024-11-30 11:00:00,2657684668869,2.657684668869,2024-11-30 22:00:00 AEDT,2024-11-30 11:00:00
266,2024-11-30 11:05:00,2669654782210,2.66965478221,2024-11-30 22:05:00 AEDT,2024-11-30 11:05:00
267,2024-11-30 11:10:00,2637340165771,2.637340165771,2024-11-30 22:10:00 AEDT,2024-11-30 11:10:00
268,2024-11-30 11:15:00,2618305682328,2.618305682328,2024-11-30 22:15:00 AEDT,2024-11-30 11:15:00
269,2024-11-30 11:20:00,2601842514987,2.601842514987,2024-11-30 22:20:00 AEDT,2024-11-30 11:20:00
270,2024-11-30 11:25:00,2584036517356,2.584036517356,2024-11-30 22:25:00 AEDT,2024-11-30 11:25:00
271,2024-11-30 11:30:00,2544099962610,2.54409996261,2024-11-30 22:30:00 AEDT,2024-11-30 11:30:00
272,2024-11-30 11:35:00,2533518361939,2.533518361939,2024-11-30 22:35:00 AEDT,2024-11-30 11:35:00
273,2024-11-30 11:40:00,2510755700964,2.510755700964,2024-11-30 22:40:00 AEDT,2024-11-30 11:40:00
274,2024-11-30 11:45:00,2491542322208,2.491542322208,2024-11-30 22:45:00 AEDT,2024-11-30 11:45:00
275,2024-11-30 11:50:00,2463807315927,2.463807315927,2024-11-30 22:50:00 AEDT,2024-11-30 11:50:00
276,2024-11-30 11:55:00,2447150636075,2.447150636075,2024-11-30 22:55:00 AEDT,2024-11-30 11:55:00
277,2024-11-30 12:00:00,2433190374144,2.433190374144,2024-11-30 23:00:00 AEDT,2024-11-30 12:00:00
278,2024-11-30 12:05:00,2438789564881,2.438789564881,2024-11-30 23:05:00 AEDT,2024-11-30 12:05:00
279,2024-11-30 12:10:00,2373565615453,2.373565615453,2024-11-30 23:10:00 AEDT,2024-11-30 12:10:00
280,2024-11-30 12:15:00,2354247563149,2.354247563149,2024-11-30 23:15:00 AEDT,2024-11-30 12:15:00
281,2024-11-30 12:20:00,2329763581947,2.329763581947,2024-11-30 23:20:00 AEDT,2024-11-30 12:20:00
282,2024-11-30 12:25:00,2285181088170,2.28518108817,2024-11-30 23:25:00 AEDT,2024-11-30 12:25:00
283,2024-11-30 12:30:00,2232219495707,2.232219495707,2024-11-30 23:30:00 AEDT,2024-11-30 12:30:00
284,2024-11-30 12:35:00,2211078758759,2.211078758759,2024-11-30 23:35:00 AEDT,2024-11-30 12:35:00
285,2024-11-30 12:40:00,2192501233735,2.192501233735,2024-11-30 23:40:00 AEDT,2024-11-30 12:40:00
286,2024-11-30 12:45:00,2142202835195,2.142202835195,2024-11-30 23:45:00 AEDT,2024-11-30 12:45:00
287,2024-11-30 12:50:00,2099226976071,2.099226976071,2024-11-30 23:50:00 AEDT,2024-11-30 12:50:00
288,2024-11-30 12:55:00,2081102393410,2.08110239341,2024-11-30 23:55:00 AEDT,2024-11-30 12:55:00
289,2024-11-30 13:00:00,2057990824481,2.057990824481,2024-12-01 00:00:00 AEDT,2024-11-30 13:00:00
290,2024-11-30 13:05:00,2029524919509,2.029524919509,2024-12-01 00:05:00 AEDT,2024-11-30 13:05:00
291,2024-11-30 13:10:00,1993543129576,1.993543129576,2024-12-01 00:10:00 AEDT,2024-11-30 13:10:00
292,2024-11-30 13:15:00,1980592584203,1.980592584203,2024-12-01 00:15:00 AEDT,2024-11-30 13:15:00
293,2024-11-30 13:20:00,1957311167871,1.957311167871,2024-12-01 00:20:00 AEDT,2024-11-30 13:20:00
294,2024-11-30 13:25:00,1916396164781,1.916396164781,2024-12-01 00:25:00 AEDT,2024-11-30 13:25:00
295,2024-11-30 13:30:00,1879504873432,1.879504873432,2024-12-01 00:30:00 AEDT,2024-11-30 13:30:00
296,2024-11-30 13:35:00,1860210557824,1.860210557824,2024-12-01 00:35:00 AEDT,2024-11-30 13:35:00
297,2024-11-30 13:40:00,1833381934974,1.833381934974,2024-12-01 00:40:00 AEDT,2024-11-30 13:40:00
298,2024-11-30 13:45:00,1770603117108,1.770603117108,2024-12-01 00:45:00 AEDT,2024-11-30 13:45:00
299,2024-11-30 13:50:00,1735719652926,1.735719652926,2024-12-01 00:50:00 AEDT,2024-11-30 13:50:00
300,2024-11-30 13:55:00,1711021120262,1.711021120262,2024-12-01 00:55:00 AEDT,2024-11-30 13:55:00
301,2024-11-30 14:00:00,1687362239753,1.687362239753,2024-12-01 01:00:00 AEDT,2024-11-30 14:00:00
302,2024-11-30 14:05:00,1678429056560,1.67842905656,2024-12-01 01:05:00 AEDT,2024-11-30 14:05:00
303,2024-11-30 14:10:00,1655697483617,1.655697483617,2024-12-01 01:10:00 AEDT,2024-11-30 14:10:00
304,2024-11-30 14:15:00,1642754623633,1.642754623633,2024-12-01 01:15:00 AEDT,2024-11-30 14:15:00
305,2024-11-30 14:20:00,1611059837999,1.611059837999,2024-12-01 01:20:00 AEDT,2024-11-30 14:20:00
306,2024-11-30 14:25:00,1565051380597,1.565051380597,2024-12-01 01:25:00 AEDT,2024-11-30 14:25:00
307,2024-11-30 14:30:00,1533478002925,1.533478002925,2024-12-01 01:30:00 AEDT,2024-11-30 14:30:00
308,2024-11-30 14:35:00,1519464928619,1.519464928619,2024-12-01 01:35:00 AEDT,2024-11-30 14:35:00
309,2024-11-30 14:40:00,1479113317896,1.479113317896,2024-12-01 01:40:00 AEDT,2024-11-30 14:40:00
310,2024-11-30 14:45:00,1441643435761,1.441643435761,2024-12-01 01:45:00 AEDT,2024-11-30 14:45:00
311,2024-11-30 14:50:00,1419476500217,1.419476500217,2024-12-01 01:50:00 AEDT,2024-11-30 14:50:00
312,2024-11-30 14:55:00,1403792206608,1.403792206608,2024-12-01 01:55:00 AEDT,2024-11-30 14:55:00
313,2024-11-30 15:00:00,1377282001541,1.377282001541,2024-12-01 02:00:00 AEDT,2024-11-30 15:00:00
314,2024-11-30 15:05:00,1375263879216,1.375263879216,2024-12-01 02:05:00 AEDT,2024-11-30 15:05:00
315,2024-11-30 15:10:00,1364841655213,1.364841655213,2024-12-01 02:10:00 AEDT,2024-11-30 15:10:00
316,2024-11-30 15:15:00,1351515513460,1.35151551346,2024-12-01 02:15:00 AEDT,2024-11-30 15:15:00
317,2024-11-30 15:20:00,1313703359393,1.313703359393,2024-12-01 02:20:00 AEDT,2024-11-30 15:20:00
318,2024-11-30 15:25:00,1295409441947,1.295409441947,2024-12-01 02:25:00 AEDT,2024-11-30 15:25:00
319,2024-11-30 15:30:00,1281786316245,1.281786316245,2024-12-01 02:30:00 AEDT,2024-11-30 15:30:00
320,2024-11-30 15:35:00,1271443592362,1.271443592362,2024-12-01 02:35:00 AEDT,2024-11-30 15:35:00
321,2024-11-30 15:40:00,1237178365652,1.237178365652,2024-12-01 02:40:00 AEDT,2024-11-30 15:40:00
322,2024-11-30 15:45:00,1223647548345,1.223647548345,2024-12-01 02:45:00 AEDT,2024-11-30 15:45:00
323,2024-11-30 15:50:00,1209018871478,1.209018871478,2024-12-01 02:50:00 AEDT,2024-11-30 15:50:00
324,2024-11-30 15:55:00,1191438327642,1.191438327642,2024-12-01 02:55:00 AEDT,2024-11-30 15:55:00
325,2024-11-30 16:00:00,1156879657081,1.156879657081,2024-12-01 03:00:00 AEDT,2024-11-30 16:00:00
326,2024-11-30 16:05:00,1167253296520,1.16725329652,2024-12-01 03:05:00 AEDT,2024-11-30 16:05:00
327,2024-11-30 16:10:00,1154902054497,1.154902054497,2024-12-01 03:10:00 AEDT,2024-11-30 16:10:00
328,2024-11-30 16:15:00,1137575515929,1.137575515929,2024-12-01 03:15:00 AEDT,2024-11-30 16:15:00
329,2024-11-30 16:20:00,1113634397191,1.113634397191,2024-12-01 03:20:00 AEDT,2024-11-30 16:20:00
330,2024-11-30 16:25:00,1102753969722,1.102753969722,2024-12-01 03:25:00 AEDT,2024-11-30 16:25:00
331,2024-11-30 16:30:00,1092352870149,1.092352870149,2024-12-01 03:30:00 AEDT,2024-11-30 16:30:00
332,2024-11-30 16:35:00,1075493887652,1.075493887652,2024-12-01 03:35:00 AEDT,2024-11-30 16:35:00
333,2024-11-30 16:40:00,1060060523449,1.060060523449,2024-12-01 03:40:00 AEDT,2024-11-30 16:40:00
334,2024-11-30 16:45:00,1047579218764,1.047579218764,2024-12-01 03:45:00 AEDT,2024-11-30 16:45:00
335,2024-11-30 16:50:00,1035932256429,1.035932256429,2024-12-01 03:50:00 AEDT,2024-11-30 16:50:00
336,2024-11-30 16:55:00,1018610922217,1.018610922217,2024-12-01 03:55:00 AEDT,2024-11-30 16:55:00
337,2024-11-30 17:00:00,1012046172982,1.012046172982,2024-12-01 04:00:00 AEDT,2024-11-30 17:00:00
338,2024-11-30 17:05:00,1019143060714,1.019143060714,2024-12-01 04:05:00 AEDT,2024-11-30 17:05:00
339,2024-11-30 17:10:00,1020924230954,1.020924230954,2024-12-01 04:10:00 AEDT,2024-11-30 17:10:00
340,2024-11-30 17:15:00,992875308464,0.992875308464,2024-12-01 04:15:00 AEDT,2024-11-30 17:15:00
341,2024-11-30 17:20:00,983895046008,0.983895046008,2024-12-01 04:20:00 AEDT,2024-11-30 17:20:00
342,2024-11-30 17:25:00,974625244248,0.974625244248,2024-12-01 04:25:00 AEDT,2024-11-30 17:25:00
343,2024-11-30 17:30:00,966298169101,0.966298169101,2024-12-01 04:30:00 AEDT,2024-11-30 17:30:00
344,2024-11-30 17:35:00,956641285417,0.956641285417,2024-12-01 04:35:00 AEDT,2024-11-30 17:35:00
345,2024-11-30 17:40:00,956991905040,0.95699190504,2024-12-01 04:40:00 AEDT,2024-11-30 17:40:00
346,2024-11-30 17:45:00,956451664382,0.956451664382,2024-12-01 04:45:00 AEDT,2024-11-30 17:45:00
347,2024-11-30 17:50:00,951330739982,0.951330739982,2024-12-01 04:50:00 AEDT,2024-11-30 17:50:00
348,2024-11-30 17:55:00,949150085614,0.949150085614,2024-12-01 04:55:00 AEDT,2024-11-30 17:55:00
349,2024-11-30 18:00:00,952368539279,0.952368539279,2024-12-01 05:00:00 AEDT,2024-11-30 18:00:00
350,2024-11-30 18:05:00,976373551788,0.976373551788,2024-12-01 05:05:00 AEDT,2024-11-30 18:05:00
351,2024-11-30 18:10:00,983788677140,0.98378867714,2024-12-01 05:10:00 AEDT,2024-11-30 18:10:00
352,2024-11-30 18:15:00,993131242111,0.993131242111,2024-12-01 05:15:00 AEDT,2024-11-30 18:15:00
353,2024-11-30 18:20:00,995789548398,0.995789548398,2024-12-01 05:20:00 AEDT,2024-11-30 18:20:00
354,2024-11-30 18:25:00,999145304270,0.99914530427,2024-12-01 05:25:00 AEDT,2024-11-30 18:25:00
355,2024-11-30 18:30:00,998282149561,0.998282149561,2024-12-01 05:30:00 AEDT,2024-11-30 18:30:00
356,2024-11-30 18:35:00,1007264655754,1.007264655754,2024-12-01 05:35:00 AEDT,2024-11-30 18:35:00
357,2024-11-30 18:40:00,1011940887326,1.011940887326,2024-12-01 05:40:00 AEDT,2024-11-30 18:40:00
358,2024-11-30 18:45:00,1021744538841,1.021744538841,2024-12-01 05:45:00 AEDT,2024-11-30 18:45:00
359,2024-11-30 18:50:00,1037084866462,1.037084866462,2024-12-01 05:50:00 AEDT,2024-11-30 18:50:00
360,2024-11-30 18:55:00,1051196142153,1.051196142153,2024-12-01 05:55:00 AEDT,2024-11-30 18:55:00
361,2024-11-30 19:00:00,1061563400665,1.061563400665,2024-12-01 06:00:00 AEDT,2024-11-30 19:00:00
362,2024-11-30 19:05:00,1086758582171,1.086758582171,2024-12-01 06:05:00 AEDT,2024-11-30 19:05:00
363,2024-11-30 19:10:00,1108676970852,1.108676970852,2024-12-01 06:10:00 AEDT,2024-11-30 19:10:00
364,2024-11-30 19:15:00,1116734349349,1.116734349349,2024-12-01 06:15:00 AEDT,2024-11-30 19:15:00
365,2024-11-30 19:20:00,1126524412731,1.126524412731,2024-12-01 06:20:00 AEDT,2024-11-30 19:20:00
366,2024-11-30 19:25:00,1150211716514,1.150211716514,2024-12-01 06:25:00 AEDT,2024-11-30 19:25:00
367,2024-11-30 19:30:00,1170739806603,1.170739806603,2024-12-01 06:30:00 AEDT,2024-11-30 19:30:00
368,2024-11-30 19:35:00,1175298534847,1.175298534847,2024-12-01 06:35:00 AEDT,2024-11-30 19:35:00
369,2024-11-30 19:40:00,1180597811498,1.180597811498,2024-12-01 06:40:00 AEDT,2024-11-30 19:40:00
370,2024-11-30 19:45:00,1198617613590,1.19861761359,2024-12-01 06:45:00 AEDT,2024-11-30 19:45:00
371,2024-11-30 19:50:00,1214068098588,1.214068098588,2024-12-01 06:50:00 AEDT,2024-11-30 19:50:00
372,2024-11-30 19:55:00,1224033079010,1.22403307901,2024-12-01 06:55:00 AEDT,2024-11-30 19:55:00
373,2024-11-30 20:00:00,1241435695707,1.241435695707,2024-12-01 07:00:00 AEDT,2024-11-30 20:00:00
374,2024-11-30 20:05:00,1294770883840,1.29477088384,2024-12-01 07:05:00 AEDT,2024-11-30 20:05:00
375,2024-11-30 20:10:00,1310420702642,1.310420702642,2024-12-01 07:10:00 AEDT,2024-11-30 20:10:00
376,2024-11-30 20:15:00,1324354184183,1.324354184183,2024-12-01 07:15:00 AEDT,2024-11-30 20:15:00
377,2024-11-30 20:20:00,1332846186563,1.332846186563,2024-12-01 07:20:00 AEDT,2024-11-30 20:20:00
378,2024-11-30 20:25:00,1365168144736,1.365168144736,2024-12-01 07:25:00 AEDT,2024-11-30 20:25:00
379,2024-11-30 20:30:00,1371634842435,1.371634842435,2024-12-01 07:30:00 AEDT,2024-11-30 20:30:00
380,2024-11-30 20:35:00,1382174065939,1.382174065939,2024-12-01 07:35:00 AEDT,2024-11-30 20:35:00
381,2024-11-30 20:40:00,1391907673355,1.391907673355,2024-12-01 07:40:00 AEDT,2024-11-30 20:40:00
382,2024-11-30 20:45:00,1423568093069,1.423568093069,2024-12-01 07:45:00 AEDT,2024-11-30 20:45:00
383,2024-11-30 20:50:00,1434720604705,1.434720604705,2024-12-01 07:50:00 AEDT,2024-11-30 20:50:00
384,2024-11-30 20:55:00,1444528109802,1.444528109802,2024-12-01 07:55:00 AEDT,2024-11-30 20:55:00
385,2024-11-30 21:00:00,1473019852063,1.473019852063,2024-12-01 08:00:00 AEDT,2024-11-30 21:00:00
386,2024-11-30 21:05:00,1519605118459,1.519605118459,2024-12-01 08:05:00 AEDT,2024-11-30 21:05:00
387,2024-11-30 21:10:00,1531976612864,1.531976612864,2024-12-01 08:10:00 AEDT,2024-11-30 21:10:00
388,2024-11-30 21:15:00,1549304190658,1.549304190658,2024-12-01 08:15:00 AEDT,2024-11-30 21:15:00
389,2024-11-30 21:20:00,1568882229910,1.56888222991,2024-12-01 08:20:00 AEDT,2024-11-30 21:20:00
390,2024-11-30 21:25:00,1583508141193,1.583508141193,2024-12-01 08:25:00 AEDT,2024-11-30 21:25:00
391,2024-11-30 21:30:00,1591163451677,1.591163451677,2024-12-01 08:30:00 AEDT,2024-11-30 21:30:00
392,2024-11-30 21:35:00,1599733543252,1.599733543252,2024-12-01 08:35:00 AEDT,2024-11-30 21:35:00
393,2024-11-30 21:40:00,1629837534131,1.629837534131,2024-12-01 08:40:00 AEDT,2024-11-30 21:40:00
394,2024-11-30 21:45:00,1640939812462,1.640939812462,2024-12-01 08:45:00 AEDT,2024-11-30 21:45:00
395,2024-11-30 21:50:00,1650492353016,1.650492353016,2024-12-01 08:50:00 AEDT,2024-11-30 21:50:00
396,2024-11-30 21:55:00,1660660187789,1.660660187789,2024-12-01 08:55:00 AEDT,2024-11-30 21:55:00
397,2024-11-30 22:00:00,1699316628967,1.699316628967,2024-12-01 09:00:00 AEDT,2024-11-30 22:00:00
398,2024-11-30 22:05:00,1719177113602,1.719177113602,2024-12-01 09:05:00 AEDT,2024-11-30 22:05:00
399,2024-11-30 22:10:00,1737716535683,1.737716535683,2024-12-01 09:10:00 AEDT,2024-11-30 22:10:00
400,2024-11-30 22:15:00,1748988422235,1.748988422235,2024-12-01 09:15:00 AEDT,2024-11-30 22:15:00
401,2024-11-30 22:20:00,1774803351517,1.774803351517,2024-12-01 09:20:00 AEDT,2024-11-30 22:20:00
402,2024-11-30 22:25:00,1781459442286,1.781459442286,2024-12-01 09:25:00 AEDT,2024-11-30 22:25:00
403,2024-11-30 22:30:00,1788216984289,1.788216984289,2024-12-01 09:30:00 AEDT,2024-11-30 22:30:00
404,2024-11-30 22:35:00,1801495572077,1.801495572077,2024-12-01 09:35:00 AEDT,2024-11-30 22:35:00
405,2024-11-30 22:40:00,1819944171674,1.819944171674,2024-12-01 09:40:00 AEDT,2024-11-30 22:40:00
406,2024-11-30 22:45:00,1822796917942,1.822796917942,2024-12-01 09:45:00 AEDT,2024-11-30 22:45:00
407,2024-11-30 22:50:00,1823204027901,1.823204027901,2024-12-01 09:50:00 AEDT,2024-11-30 22:50:00
408,2024-11-30 22:55:00,1837201406372,1.837201406372,2024-12-01 09:55:00 AEDT,2024-11-30 22:55:00
409,2024-11-30 23:00:00,1845992546943,1.845992546943,2024-12-01 10:00:00 AEDT,2024-11-30 23:00:00
410,2024-11-30 23:05:00,1861170353731,1.861170353731,2024-12-01 10:05:00 AEDT,2024-11-30 23:05:00
411,2024-11-30 23:10:00,1863825778648,1.863825778648,2024-12-01 10:10:00 AEDT,2024-11-30 23:10:00
412,2024-11-30 23:15:00,1885151560028,1.885151560028,2024-12-01 10:15:00 AEDT,2024-11-30 23:15:00
413,2024-11-30 23:20:00,1897951804108,1.897951804108,2024-12-01 10:20:00 AEDT,2024-11-30 23:20:00
414,2024-11-30 23:25:00,1906699401701,1.906699401701,2024-12-01 10:25:00 AEDT,2024-11-30 23:25:00
415,2024-11-30 23:30:00,1917683372765,1.917683372765,2024-12-01 10:30:00 AEDT,2024-11-30 23:30:00
416,2024-11-30 23:35:00,1937115999322,1.937115999322,2024-12-01 10:35:00 AEDT,2024-11-30 23:35:00
417,2024-11-30 23:40:00,1942760445642,1.942760445642,2024-12-01 10:40:00 AEDT,2024-11-30 23:40:00
418,2024-11-30 23:45:00,1946156181563,1.946156181563,2024-12-01 10:45:00 AEDT,2024-11-30 23:45:00
419,2024-11-30 23:50:00,1951397092713,1.951397092713,2024-12-01 10:50:00 AEDT,2024-11-30 23:50:00
420,2024-11-30 23:55:00,1977975280743,1.977975280743,2024-12-01 10:55:00 AEDT,2024-11-30 23:55:00
421,2024-12-01 00:00:00,1988084256567,1.988084256567,2024-12-01 11:00:00 AEDT,2024-12-01 00:00:00
422,2024-12-01 00:05:00,2008713956768,2.008713956768,2024-12-01 11:05:00 AEDT,2024-12-01 00:05:00
423,2024-12-01 00:10:00,2011686783877,2.011686783877,2024-12-01 11:10:00 AEDT,2024-12-01 00:10:00
424,2024-12-01 00:15:00,2020787501949,2.020787501949,2024-12-01 11:15:00 AEDT,2024-12-01 00:15:00
425,2024-12-01 00:20:00,2025309222741,2.025309222741,2024-12-01 11:20:00 AEDT,2024-12-01 00:20:00
426,2024-12-01 00:25:00,2026385454568,2.026385454568,2024-12-01 11:25:00 AEDT,2024-12-01 00:25:00
427,2024-12-01 00:30:00,2027057978632,2.027057978632,2024-12-01 11:30:00 AEDT,2024-12-01 00:30:00
428,2024-12-01 00:35:00,2036353785763,2.036353785763,2024-12-01 11:35:00 AEDT,2024-12-01 00:35:00
429,2024-12-01 00:40:00,2037680035497,2.037680035497,2024-12-01 11:40:00 AEDT,2024-12-01 00:40:00
430,2024-12-01 00:45:00,2043964630291,2.043964630291,2024-12-01 11:45:00 AEDT,2024-12-01 00:45:00
431,2024-12-01 00:50:00,2054516426442,2.054516426442,2024-12-01 11:50:00 AEDT,2024-12-01 00:50:00
432,2024-12-01 00:55:00,2063680451244,2.063680451244,2024-12-01 11:55:00 AEDT,2024-12-01 00:55:00
433,2024-12-01 01:00:00,2068981307770,2.06898130777,2024-12-01 12:00:00 AEDT,2024-12-01 01:00:00
434,2024-12-01 01:05:00,2081529888009,2.081529888009,2024-12-01 12:05:00 AEDT,2024-12-01 01:05:00
435,2024-12-01 01:10:00,2089598389673,2.089598389673,2024-12-01 12:10:00 AEDT,2024-12-01 01:10:00
436,2024-12-01 01:15:00,2100077883944,2.100077883944,2024-12-01 12:15:00 AEDT,2024-12-01 01:15:00
437,2024-12-01 01:20:00,2108401259427,2.108401259427,2024-12-01 12:20:00 AEDT,2024-12-01 01:20:00
438,2024-12-01 01:25:00,2117734533884,2.117734533884,2024-12-01 12:25:00 AEDT,2024-12-01 01:25:00
439,2024-12-01 01:30:00,2139086660582,2.139086660582,2024-12-01 12:30:00 AEDT,2024-12-01 01:30:00
440,2024-12-01 01:35:00,2145707398792,2.145707398792,2024-12-01 12:35:00 AEDT,2024-12-01 01:35:00
441,2024-12-01 01:40:00,2149386046471,2.149386046471,2024-12-01 12:40:00 AEDT,2024-12-01 01:40:00
442,2024-12-01 01:45:00,2155527527317,2.155527527317,2024-12-01 12:45:00 AEDT,2024-12-01 01:45:00
443,2024-12-01 01:50:00,2163790053687,2.163790053687,2024-12-01 12:50:00 AEDT,2024-12-01 01:50:00
444,2024-12-01 01:55:00,2169082912629,2.169082912629,2024-12-01 12:55:00 AEDT,2024-12-01 01:55:00
445,2024-12-01 02:00:00,2174492689338,2.174492689338,2024-12-01 13:00:00 AEDT,2024-12-01 02:00:00
446,2024-12-01 02:05:00,2195615005947,2.195615005947,2024-12-01 13:05:00 AEDT,2024-12-01 02:05:00
447,2024-12-01 02:10:00,2209717050808,2.209717050808,2024-12-01 13:10:00 AEDT,2024-12-01 02:10:00
448,2024-12-01 02:15:00,2217354282222,2.217354282222,2024-12-01 13:15:00 AEDT,2024-12-01 02:15:00
449,2024-12-01 02:20:00,2223321509536,2.223321509536,2024-12-01 13:20:00 AEDT,2024-12-01 02:20:00
450,2024-12-01 02:25:00,2240385931282,2.240385931282,2024-12-01 13:25:00 AEDT,2024-12-01 02:25:00
451,2024-12-01 02:30:00,2244075362780,2.24407536278,2024-12-01 13:30:00 AEDT,2024-12-01 02:30:00
452,2024-12-01 02:35:00,2252561655583,2.252561655583,2024-12-01 13:35:00 AEDT,2024-12-01 02:35:00
453,2024-12-01 02:40:00,2252407430071,2.252407430071,2024-12-01 13:40:00 AEDT,2024-12-01 02:40:00
454,2024-12-01 02:45:00,2280716872769,2.280716872769,2024-12-01 13:45:00 AEDT,2024-12-01 02:45:00
455,2024-12-01 02:50:00,2291163477188,2.291163477188,2024-12-01 13:50:00 AEDT,2024-12-01 02:50:00
456,2024-12-01 02:55:00,2303828820573,2.303828820573,2024-12-01 13:55:00 AEDT,2024-12-01 02:55:00
457,2024-12-01 03:00:00,2316786725460,2.31678672546,2024-12-01 14:00:00 AEDT,2024-12-01 03:00:00
458,2024-12-01 03:05:00,2385058411969,2.385058411969,2024-12-01 14:05:00 AEDT,2024-12-01 03:05:00
459,2024-12-01 03:10:00,2408791551924,2.408791551924,2024-12-01 14:10:00 AEDT,2024-12-01 03:10:00
460,2024-12-01 03:15:00,2500613088629,2.500613088629,2024-12-01 14:15:00 AEDT,2024-12-01 03:15:00
461,2024-12-01 03:20:00,2738962968913,2.738962968913,2024-12-01 14:20:00 AEDT,2024-12-01 03:20:00
462,2024-12-01 03:25:00,3142390785989,3.142390785989,2024-12-01 14:25:00 AEDT,2024-12-01 03:25:00
463,2024-12-01 03:30:00,3379340673903,3.379340673903,2024-12-01 14:30:00 AEDT,2024-12-01 03:30:00
464,2024-12-01 03:35:00,3602820009091,3.602820009091,2024-12-01 14:35:00 AEDT,2024-12-01 03:35:00
465,2024-12-01 03:40:00,3818220427296,3.818220427296,2024-12-01 14:40:00 AEDT,2024-12-01 03:40:00
466,2024-12-01 03:45:00,3991472362737,3.991472362737,2024-12-01 14:45:00 AEDT,2024-12-01 03:45:00
467,2024-12-01 03:50:00,4064082121826,4.064082121826,2024-12-01 14:50:00 AEDT,2024-12-01 03:50:00
468,2024-12-01 03:55:00,4101206992584,4.101206992584,2024-12-01 14:55:00 AEDT,2024-12-01 03:55:00
469,2024-12-01 04:00:00,4165128967812,4.165128967812,2024-12-01 15:00:00 AEDT,2024-12-01 04:00:00
470,2024-12-01 04:05:00,4206415351140,4.20641535114,2024-12-01 15:05:00 AEDT,2024-12-01 04:05:00
471,2024-12-01 04:10:00,4191404660860,4.19140466086,2024-12-01 15:10:00 AEDT,2024-12-01 04:10:00
472,2024-12-01 04:15:00,4186933860987,4.186933860987,2024-12-01 15:15:00 AEDT,2024-12-01 04:15:00
473,2024-12-01 04:20:00,4170549761082,4.170549761082,2024-12-01 15:20:00 AEDT,2024-12-01 04:20:00
474,2024-12-01 04:25:00,4161629198430,4.16162919843,2024-12-01 15:25:00 AEDT,2024-12-01 04:25:00
475,2024-12-01 04:30:00,4147663284612,4.147663284612,2024-12-01 15:30:00 AEDT,2024-12-01 04:30:00
476,2024-12-01 04:35:00,4145287570399,4.145287570399,2024-12-01 15:35:00 AEDT,2024-12-01 04:35:00
477,2024-12-01 04:40:00,4082101109717,4.082101109717,2024-12-01 15:40:00 AEDT,2024-12-01 04:40:00
478,2024-12-01 04:45:00,4067318252075,4.067318252075,2024-12-01 15:45:00 AEDT,2024-12-01 04:45:00
479,2024-12-01 04:50:00,4069920391665,4.069920391665,2024-12-01 15:50:00 AEDT,2024-12-01 04:50:00
480,2024-12-01 04:55:00,4047911906821,4.047911906821,2024-12-01 15:55:00 AEDT,2024-12-01 04:55:00
481,2024-12-01 05:00:00,4038608021298,4.038608021298,2024-12-01 16:00:00 AEDT,2024-12-01 05:00:00
482,2024-12-01 05:05:00,4078704446793,4.078704446793,2024-12-01 16:05:00 AEDT,2024-12-01 05:05:00
483,2024-12-01 05:10:00,4093197381786,4.093197381786,2024-12-01 16:10:00 AEDT,2024-12-01 05:10:00
484,2024-12-01 05:15:00,4116693958895,4.116693958895,2024-12-01 16:15:00 AEDT,2024-12-01 05:15:00
485,2024-12-01 05:20:00,4133438366213,4.133438366213,2024-12-01 16:20:00 AEDT,2024-12-01 05:20:00
486,2024-12-01 05:25:00,4135036257102,4.135036257102,2024-12-01 16:25:00 AEDT,2024-12-01 05:25:00
487,2024-12-01 05:30:00,4131356010277,4.131356010277,2024-12-01 16:30:00 AEDT,2024-12-01 05:30:00
488,2024-12-01 05:35:00,4129388985924,4.129388985924,2024-12-01 16:35:00 AEDT,2024-12-01 05:35:00
489,2024-12-01 05:40:00,4124073363777,4.124073363777,2024-12-01 16:40:00 AEDT,2024-12-01 05:40:00
490,2024-12-01 05:45:00,4109529390296,4.109529390296,2024-12-01 16:45:00 AEDT,2024-12-01 05:45:00
491,2024-12-01 05:50:00,4098955241782,4.098955241782,2024-12-01 16:50:00 AEDT,2024-12-01 05:50:00
492,2024-12-01 05:55:00,4104491293490,4.10449129349,2024-12-01 16:55:00 AEDT,2024-12-01 05:55:00
493,2024-12-01 06:00:00,4089579080584,4.089579080584,2024-12-01 17:00:00 AEDT,2024-12-01 06:00:00
494,2024-12-01 06:05:00,4081322256087,4.081322256087,2024-12-01 17:05:00 AEDT,2024-12-01 06:05:00
495,2024-12-01 06:10:00,4045724711735,4.045724711735,2024-12-01 17:10:00 AEDT,2024-12-01 06:10:00
496,2024-12-01 06:15:00,4024862424799,4.024862424799,2024-12-01 17:15:00 AEDT,2024-12-01 06:15:00
497,2024-12-01 06:20:00,4008569341007,4.008569341007,2024-12-01 17:20:00 AEDT,2024-12-01 06:20:00
498,2024-12-01 06:25:00,3999183858562,3.999183858562,2024-12-01 17:25:00 AEDT,2024-12-01 06:25:00
499,2024-12-01 06:30:00,3985118847214,3.985118847214,2024-12-01 17:30:00 AEDT,2024-12-01 06:30:00
500,2024-12-01 06:35:00,3968954047418,3.968954047418,2024-12-01 17:35:00 AEDT,2024-12-01 06:35:00
501,2024-12-01 06:40:00,3951310691105,3.951310691105,2024-12-01 17:40:00 AEDT,2024-12-01 06:40:00
502,2024-12-01 06:45:00,3945616985500,3.9456169855,2024-12-01 17:45:00 AEDT,2024-12-01 06:45:00
503,2024-12-01 06:50:00,3932785823122,3.932785823122,2024-12-01 17:50:00 AEDT,2024-12-01 06:50:00
504,2024-12-01 06:55:00,3927290696468,3.927290696468,2024-12-01 17:55:00 AEDT,2024-12-01 06:55:00
505,2024-12-01 07:00:00,3916103003821,3.916103003821,2024-12-01 18:00:00 AEDT,2024-12-01 07:00:00
506,2024-12-01 07:05:00,3946635155805,3.946635155805,2024-12-01 18:05:00 AEDT,2024-12-01 07:05:00
507,2024-12-01 07:10:00,3925564849807,3.925564849807,2024-12-01 18:10:00 AEDT,2024-12-01 07:10:00
508,2024-12-01 07:15:00,3894006186939,3.894006186939,2024-12-01 18:15:00 AEDT,2024-12-01 07:15:00
509,2024-12-01 07:20:00,3878107703189,3.878107703189,2024-12-01 18:20:00 AEDT,2024-12-01 07:20:00
510,2024-12-01 07:25:00,3881577595095,3.881577595095,2024-12-01 18:25:00 AEDT,2024-12-01 07:25:00
511,2024-12-01 07:30:00,3868052790343,3.868052790343,2024-12-01 18:30:00 AEDT,2024-12-01 07:30:00
512,2024-12-01 07:35:00,3860893544677,3.860893544677,2024-12-01 18:35:00 AEDT,2024-12-01 07:35:00
513,2024-12-01 07:40:00,3853981839777,3.853981839777,2024-12-01 18:40:00 AEDT,2024-12-01 07:40:00
514,2024-12-01 07:45:00,3853457581881,3.853457581881,2024-12-01 18:45:00 AEDT,2024-12-01 07:45:00
515,2024-12-01 07:50:00,3826685216234,3.826685216234,2024-12-01 18:50:00 AEDT,2024-12-01 07:50:00
516,2024-12-01 07:55:00,3828656943897,3.828656943897,2024-12-01 18:55:00 AEDT,2024-12-01 07:55:00
517,2024-12-01 08:00:00,3834017429118,3.834017429118,2024-12-01 19:00:00 AEDT,2024-12-01 08:00:00
518,2024-12-01 08:05:00,3827298802989,3.827298802989,2024-12-01 19:05:00 AEDT,2024-12-01 08:05:00
519,2024-12-01 08:10:00,3815250365838,3.815250365838,2024-12-01 19:10:00 AEDT,2024-12-01 08:10:00
520,2024-12-01 08:15:00,3816875006035,3.816875006035,2024-12-01 19:15:00 AEDT,2024-12-01 08:15:00
521,2024-12-01 08:20:00,3811471704148,3.811471704148,2024-12-01 19:20:00 AEDT,2024-12-01 08:20:00
522,2024-12-01 08:25:00,3805337574688,3.805337574688,2024-12-01 19:25:00 AEDT,2024-12-01 08:25:00
523,2024-12-01 08:30:00,3797924335269,3.797924335269,2024-12-01 19:30:00 AEDT,2024-12-01 08:30:00
524,2024-12-01 08:35:00,3786225286207,3.786225286207,2024-12-01 19:35:00 AEDT,2024-12-01 08:35:00
525,2024-12-01 08:40:00,3757965250461,3.757965250461,2024-12-01 19:40:00 AEDT,2024-12-01 08:40:00
526,2024-12-01 08:45:00,3730306837704,3.730306837704,2024-12-01 19:45:00 AEDT,2024-12-01 08:45:00
527,2024-12-01 08:50:00,3705293191387,3.705293191387,2024-12-01 19:50:00 AEDT,2024-12-01 08:50:00
528,2024-12-01 08:55:00,3697098122595,3.697098122595,2024-12-01 19:55:00 AEDT,2024-12-01 08:55:00
529,2024-12-01 09:00:00,3680171968457,3.680171968457,2024-12-01 20:00:00 AEDT,2024-12-01 09:00:00
530,2024-12-01 09:05:00,3684451514584,3.684451514584,2024-12-01 20:05:00 AEDT,2024-12-01 09:05:00
531,2024-12-01 09:10:00,3665300184230,3.66530018423,2024-12-01 20:10:00 AEDT,2024-12-01 09:10:00
532,2024-12-01 09:15:00,3642200885895,3.642200885895,2024-12-01 20:15:00 AEDT,2024-12-01 09:15:00
533,2024-12-01 09:20:00,3612493356698,3.612493356698,2024-12-01 20:20:00 AEDT,2024-12-01 09:20:00
534,2024-12-01 09:25:00,3603787739132,3.603787739132,2024-12-01 20:25:00 AEDT,2024-12-01 09:25:00
535,2024-12-01 09:30:00,3582699632388,3.582699632388,2024-12-01 20:30:00 AEDT,2024-12-01 09:30:00
536,2024-12-01 09:35:00,3570989856929,3.570989856929,2024-12-01 20:35:00 AEDT,2024-12-01 09:35:00
537,2024-12-01 09:40:00,3553649733776,3.553649733776,2024-12-01 20:40:00 AEDT,2024-12-01 09:40:00
538,2024-12-01 09:45:00,3531831151783,3.531831151783,2024-12-01 20:45:00 AEDT,2024-12-01 09:45:00
539,2024-12-01 09:50:00,3524332465616,3.524332465616,2024-12-01 20:50:00 AEDT,2024-12-01 09:50:00
540,2024-12-01 09:55:00,3510498404966,3.510498404966,2024-12-01 20:55:00 AEDT,2024-12-01 09:55:00
541,2024-12-01 10:00:00,3481517284861,3.481517284861,2024-12-01 21:00:00 AEDT,2024-12-01 10:00:00
542,2024-12-01 10:05:00,3463182898320,3.46318289832,2024-12-01 21:05:00 AEDT,2024-12-01 10:05:00
543,2024-12-01 10:10:00,3432680059222,3.432680059222,2024-12-01 21:10:00 AEDT,2024-12-01 10:10:00
544,2024-12-01 10:15:00,3405833029045,3.405833029045,2024-12-01 21:15:00 AEDT,2024-12-01 10:15:00
545,2024-12-01 10:20:00,3387189283257,3.387189283257,2024-12-01 21:20:00 AEDT,2024-12-01 10:20:00
546,2024-12-01 10:25:00,3349505245712,3.349505245712,2024-12-01 21:25:00 AEDT,2024-12-01 10:25:00
547,2024-12-01 10:30:00,3331093406358,3.331093406358,2024-12-01 21:30:00 AEDT,2024-12-01 10:30:00
548,2024-12-01 10:35:00,3321622435436,3.321622435436,2024-12-01 21:35:00 AEDT,2024-12-01 10:35:00
549,2024-12-01 10:40:00,3286464202008,3.286464202008,2024-12-01 21:40:00 AEDT,2024-12-01 10:40:00
550,2024-12-01 10:45:00,3259874835045,3.259874835045,2024-12-01 21:45:00 AEDT,2024-12-01 10:45:00
551,2024-12-01 10:50:00,3240335177035,3.240335177035,2024-12-01 21:50:00 AEDT,2024-12-01 10:50:00
552,2024-12-01 10:55:00,3221496822067,3.221496822067,2024-12-01 21:55:00 AEDT,2024-12-01 10:55:00
553,2024-12-01 11:00:00,3162011071926,3.162011071926,2024-12-01 22:00:00 AEDT,2024-12-01 11:00:00
554,2024-12-01 11:05:00,3148737435529,3.148737435529,2024-12-01 22:05:00 AEDT,2024-12-01 11:05:00
555,2024-12-01 11:10:00,3127609541882,3.127609541882,2024-12-01 22:10:00 AEDT,2024-12-01 11:10:00
556,2024-12-01 11:15:00,3097912860123,3.097912860123,2024-12-01 22:15:00 AEDT,2024-12-01 11:15:00
557,2024-12-01 11:20:00,3005002901633,3.005002901633,2024-12-01 22:20:00 AEDT,2024-12-01 11:20:00
558,2024-12-01 11:25:00,2976166046868,2.976166046868,2024-12-01 22:25:00 AEDT,2024-12-01 11:25:00
559,2024-12-01 11:30:00,2946653267779,2.946653267779,2024-12-01 22:30:00 AEDT,2024-12-01 11:30:00
560,2024-12-01 11:35:00,2906125803002,2.906125803002,2024-12-01 22:35:00 AEDT,2024-12-01 11:35:00
561,2024-12-01 11:40:00,2826893487869,2.826893487869,2024-12-01 22:40:00 AEDT,2024-12-01 11:40:00
562,2024-12-01 11:45:00,2794753903815,2.794753903815,2024-12-01 22:45:00 AEDT,2024-12-01 11:45:00
563,2024-12-01 11:50:00,2761486141834,2.761486141834,2024-12-01 22:50:00 AEDT,2024-12-01 11:50:00
564,2024-12-01 11:55:00,2719922660007,2.719922660007,2024-12-01 22:55:00 AEDT,2024-12-01 11:55:00
565,2024-12-01 12:00:00,2666119779868,2.666119779868,2024-12-01 23:00:00 AEDT,2024-12-01 12:00:00
566,2024-12-01 12:05:00,2665639170394,2.665639170394,2024-12-01 23:05:00 AEDT,2024-12-01 12:05:00
567,2024-12-01 12:10:00,2637310571287,2.637310571287,2024-12-01 23:10:00 AEDT,2024-12-01 12:10:00
568,2024-12-01 12:15:00,2566060665355,2.566060665355,2024-12-01 23:15:00 AEDT,2024-12-01 12:15:00
569,2024-12-01 12:20:00,2510634849257,2.510634849257,2024-12-01 23:20:00 AEDT,2024-12-01 12:20:00
570,2024-12-01 12:25:00,2483989462451,2.483989462451,2024-12-01 23:25:00 AEDT,2024-12-01 12:25:00
571,2024-12-01 12:30:00,2454680143840,2.45468014384,2024-12-01 23:30:00 AEDT,2024-12-01 12:30:00
572,2024-12-01 12:35:00,2384740111756,2.384740111756,2024-12-01 23:35:00 AEDT,2024-12-01 12:35:00
573,2024-12-01 12:40:00,2345943084841,2.345943084841,2024-12-01 23:40:00 AEDT,2024-12-01 12:40:00
574,2024-12-01 12:45:00,2316148213766,2.316148213766,2024-12-01 23:45:00 AEDT,2024-12-01 12:45:00
575,2024-12-01 12:50:00,2280982708086,2.280982708086,2024-12-01 23:50:00 AEDT,2024-12-01 12:50:00
576,2024-12-01 12:55:00,2195988993038,2.195988993038,2024-12-01 23:55:00 AEDT,2024-12-01 12:55:00
577,2024-12-01 13:00:00,2169496227094,2.169496227094,2024-12-02 00:00:00 AEDT,2024-12-01 13:00:00
578,2024-12-01 13:05:00,2170819013156,2.170819013156,2024-12-02 00:05:00 AEDT,2024-12-01 13:05:00
579,2024-12-01 13:10:00,2126950684424,2.126950684424,2024-12-02 00:10:00 AEDT,2024-12-01 13:10:00
580,2024-12-01 13:15:00,2046636419770,2.04663641977,2024-12-02 00:15:00 AEDT,2024-12-01 13:15:00
581,2024-12-01 13:20:00,2019662982626,2.019662982626,2024-12-02 00:20:00 AEDT,2024-12-01 13:20:00
582,2024-12-01 13:25:00,1993595161522,1.993595161522,2024-12-02 00:25:00 AEDT,2024-12-01 13:25:00
583,2024-12-01 13:30:00,1920879757071,1.920879757071,2024-12-02 00:30:00 AEDT,2024-12-01 13:30:00
584,2024-12-01 13:35:00,1852220938833,1.852220938833,2024-12-02 00:35:00 AEDT,2024-12-01 13:35:00
585,2024-12-01 13:40:00,1819746874048,1.819746874048,2024-12-02 00:40:00 AEDT,2024-12-01 13:40:00
586,2024-12-01 13:45:00,1783528738117,1.783528738117,2024-12-02 00:45:00 AEDT,2024-12-01 13:45:00
587,2024-12-01 13:50:00,1730908614731,1.730908614731,2024-12-02 00:50:00 AEDT,2024-12-01 13:50:00
588,2024-12-01 13:55:00,1690874197624,1.690874197624,2024-12-02 00:55:00 AEDT,2024-12-01 13:55:00
589,2024-12-01 14:00:00,1672376694993,1.672376694993,2024-12-02 01:00:00 AEDT,2024-12-01 14:00:00
590,2024-12-01 14:05:00,1688419177552,1.688419177552,2024-12-02 01:05:00 AEDT,2024-12-01 14:05:00
591,2024-12-01 14:10:00,1660320959219,1.660320959219,2024-12-02 01:10:00 AEDT,2024-12-01 14:10:00
592,2024-12-01 14:15:00,1641320032042,1.641320032042,2024-12-02 01:15:00 AEDT,2024-12-01 14:15:00
593,2024-12-01 14:20:00,1616472656841,1.616472656841,2024-12-02 01:20:00 AEDT,2024-12-01 14:20:00
594,2024-12-01 14:25:00,1582992396191,1.582992396191,2024-12-02 01:25:00 AEDT,2024-12-01 14:25:00
595,2024-12-01 14:30:00,1514607320206,1.514607320206,2024-12-02 01:30:00 AEDT,2024-12-01 14:30:00
596,2024-12-01 14:35:00,1496212427203,1.496212427203,2024-12-02 01:35:00 AEDT,2024-12-01 14:35:00
597,2024-12-01 14:40:00,1473719765776,1.473719765776,2024-12-02 01:40:00 AEDT,2024-12-01 14:40:00
598,2024-12-01 14:45:00,1446902235370,1.44690223537,2024-12-02 01:45:00 AEDT,2024-12-01 14:45:00
599,2024-12-01 14:50:00,1397565291087,1.397565291087,2024-12-02 01:50:00 AEDT,2024-12-01 14:50:00
600,2024-12-01 14:55:00,1376401449749,1.376401449749,2024-12-02 01:55:00 AEDT,2024-12-01 14:55:00
601,2024-12-01 15:00:00,1365592848926,1.365592848926,2024-12-02 02:00:00 AEDT,2024-12-01 15:00:00
602,2024-12-01 15:05:00,1359427736291,1.359427736291,2024-12-02 02:05:00 AEDT,2024-12-01 15:05:00
603,2024-12-01 15:10:00,1332502779778,1.332502779778,2024-12-02 02:10:00 AEDT,2024-12-01 15:10:00
604,2024-12-01 15:15:00,1316320273286,1.316320273286,2024-12-02 02:15:00 AEDT,2024-12-01 15:15:00
605,2024-12-01 15:20:00,1302084554230,1.30208455423,2024-12-02 02:20:00 AEDT,2024-12-01 15:20:00
606,2024-12-01 15:25:00,1271014013399,1.271014013399,2024-12-02 02:25:00 AEDT,2024-12-01 15:25:00
607,2024-12-01 15:30:00,1235842760998,1.235842760998,2024-12-02 02:30:00 AEDT,2024-12-01 15:30:00
608,2024-12-01 15:35:00,1228112250830,1.22811225083,2024-12-02 02:35:00 AEDT,2024-12-01 15:35:00
609,2024-12-01 15:40:00,1215275773821,1.215275773821,2024-12-02 02:40:00 AEDT,2024-12-01 15:40:00
610,2024-12-01 15:45:00,1186791226366,1.186791226366,2024-12-02 02:45:00 AEDT,2024-12-01 15:45:00
611,2024-12-01 15:50:00,1164290960562,1.164290960562,2024-12-02 02:50:00 AEDT,2024-12-01 15:50:00
612,2024-12-01 15:55:00,1153022710915,1.153022710915,2024-12-02 02:55:00 AEDT,2024-12-01 15:55:00
613,2024-12-01 16:00:00,1155317607573,1.155317607573,2024-12-02 03:00:00 AEDT,2024-12-01 16:00:00
614,2024-12-01 16:05:00,1158500416301,1.158500416301,2024-12-02 03:05:00 AEDT,2024-12-01 16:05:00
615,2024-12-01 16:10:00,1153483868959,1.153483868959,2024-12-02 03:10:00 AEDT,2024-12-01 16:10:00
616,2024-12-01 16:15:00,1150013571365,1.150013571365,2024-12-02 03:15:00 AEDT,2024-12-01 16:15:00
617,2024-12-01 16:20:00,1142324407153,1.142324407153,2024-12-02 03:20:00 AEDT,2024-12-01 16:20:00
618,2024-12-01 16:25:00,1121271629582,1.121271629582,2024-12-02 03:25:00 AEDT,2024-12-01 16:25:00
619,2024-12-01 16:30:00,1114712054472,1.114712054472,2024-12-02 03:30:00 AEDT,2024-12-01 16:30:00
620,2024-12-01 16:35:00,1109294758777,1.109294758777,2024-12-02 03:35:00 AEDT,2024-12-01 16:35:00
621,2024-12-01 16:40:00,1100592514477,1.100592514477,2024-12-02 03:40:00 AEDT,2024-12-01 16:40:00
622,2024-12-01 16:45:00,1083728658891,1.083728658891,2024-12-02 03:45:00 AEDT,2024-12-01 16:45:00
623,2024-12-01 16:50:00,1073205081017,1.073205081017,2024-12-02 03:50:00 AEDT,2024-12-01 16:50:00
624,2024-12-01 16:55:00,1072789073466,1.072789073466,2024-12-02 03:55:00 AEDT,2024-12-01 16:55:00
625,2024-12-01 17:00:00,1075932179203,1.075932179203,2024-12-02 04:00:00 AEDT,2024-12-01 17:00:00
626,2024-12-01 17:05:00,1087421803220,1.08742180322,2024-12-02 04:05:00 AEDT,2024-12-01 17:05:00
627,2024-12-01 17:10:00,1092131833164,1.092131833164,2024-12-02 04:10:00 AEDT,2024-12-01 17:10:00
628,2024-12-01 17:15:00,1097722056989,1.097722056989,2024-12-02 04:15:00 AEDT,2024-12-01 17:15:00
629,2024-12-01 17:20:00,1088769720856,1.088769720856,2024-12-02 04:20:00 AEDT,2024-12-01 17:20:00
630,2024-12-01 17:25:00,1083727041646,1.083727041646,2024-12-02 04:25:00 AEDT,2024-12-01 17:25:00
631,2024-12-01 17:30:00,1081921159759,1.081921159759,2024-12-02 04:30:00 AEDT,2024-12-01 17:30:00
632,2024-12-01 17:35:00,1091036100331,1.091036100331,2024-12-02 04:35:00 AEDT,2024-12-01 17:35:00
633,2024-12-01 17:40:00,1091062981631,1.091062981631,2024-12-02 04:40:00 AEDT,2024-12-01 17:40:00
634,2024-12-01 17:45:00,1091204702482,1.091204702482,2024-12-02 04:45:00 AEDT,2024-12-01 17:45:00
635,2024-12-01 17:50:00,1091867821151,1.091867821151,2024-12-02 04:50:00 AEDT,2024-12-01 17:50:00
636,2024-12-01 17:55:00,1094936710066,1.094936710066,2024-12-02 04:55:00 AEDT,2024-12-01 17:55:00
637,2024-12-01 18:00:00,1106204288186,1.106204288186,2024-12-02 05:00:00 AEDT,2024-12-01 18:00:00
638,2024-12-01 18:05:00,1124572151998,1.124572151998,2024-12-02 05:05:00 AEDT,2024-12-01 18:05:00
639,2024-12-01 18:10:00,1132562647114,1.132562647114,2024-12-02 05:10:00 AEDT,2024-12-01 18:10:00
640,2024-12-01 18:15:00,1144797777820,1.14479777782,2024-12-02 05:15:00 AEDT,2024-12-01 18:15:00
641,2024-12-01 18:20:00,1157404197044,1.157404197044,2024-12-02 05:20:00 AEDT,2024-12-01 18:20:00
642,2024-12-01 18:25:00,1161738516512,1.161738516512,2024-12-02 05:25:00 AEDT,2024-12-01 18:25:00
643,2024-12-01 18:30:00,1169729601405,1.169729601405,2024-12-02 05:30:00 AEDT,2024-12-01 18:30:00
644,2024-12-01 18:35:00,1192639874929,1.192639874929,2024-12-02 05:35:00 AEDT,2024-12-01 18:35:00
645,2024-12-01 18:40:00,1211857670196,1.211857670196,2024-12-02 05:40:00 AEDT,2024-12-01 18:40:00
646,2024-12-01 18:45:00,1219768048310,1.21976804831,2024-12-02 05:45:00 AEDT,2024-12-01 18:45:00
647,2024-12-01 18:50:00,1231395151930,1.23139515193,2024-12-02 05:50:00 AEDT,2024-12-01 18:50:00
648,2024-12-01 18:55:00,1260127230378,1.260127230378,2024-12-02 05:55:00 AEDT,2024-12-01 18:55:00
649,2024-12-01 19:00:00,1287309136256,1.287309136256,2024-12-02 06:00:00 AEDT,2024-12-01 19:00:00
650,2024-12-01 19:05:00,1324230298863,1.324230298863,2024-12-02 06:05:00 AEDT,2024-12-01 19:05:00
651,2024-12-01 19:10:00,1342004859562,1.342004859562,2024-12-02 06:10:00 AEDT,2024-12-01 19:10:00
652,2024-12-01 19:15:00,1378530304036,1.378530304036,2024-12-02 06:15:00 AEDT,2024-12-01 19:15:00
653,2024-12-01 19:20:00,1390808780232,1.390808780232,2024-12-02 06:20:00 AEDT,2024-12-01 19:20:00
654,2024-12-01 19:25:00,1407948400239,1.407948400239,2024-12-02 06:25:00 AEDT,2024-12-01 19:25:00
655,2024-12-01 19:30:00,1423757176982,1.423757176982,2024-12-02 06:30:00 AEDT,2024-12-01 19:30:00
656,2024-12-01 19:35:00,1467842549127,1.467842549127,2024-12-02 06:35:00 AEDT,2024-12-01 19:35:00
657,2024-12-01 19:40:00,1479429991156,1.479429991156,2024-12-02 06:40:00 AEDT,2024-12-01 19:40:00
658,2024-12-01 19:45:00,1495082453285,1.495082453285,2024-12-02 06:45:00 AEDT,2024-12-01 19:45:00
659,2024-12-01 19:50:00,1508529460348,1.508529460348,2024-12-02 06:50:00 AEDT,2024-12-01 19:50:00
660,2024-12-01 19:55:00,1534161353652,1.534161353652,2024-12-02 06:55:00 AEDT,2024-12-01 19:55:00
661,2024-12-01 20:00:00,1551909469906,1.551909469906,2024-12-02 07:00:00 AEDT,2024-12-01 20:00:00
662,2024-12-01 20:05:00,1592040985777,1.592040985777,2024-12-02 07:05:00 AEDT,2024-12-01 20:05:00
663,2024-12-01 20:10:00,1612568536325,1.612568536325,2024-12-02 07:10:00 AEDT,2024-12-01 20:10:00
664,2024-12-01 20:15:00,1626690373984,1.626690373984,2024-12-02 07:15:00 AEDT,2024-12-01 20:15:00
665,2024-12-01 20:20:00,1638901134998,1.638901134998,2024-12-02 07:20:00 AEDT,2024-12-01 20:20:00
666,2024-12-01 20:25:00,1650178759488,1.650178759488,2024-12-02 07:25:00 AEDT,2024-12-01 20:25:00
667,2024-12-01 20:30:00,1673424843837,1.673424843837,2024-12-02 07:30:00 AEDT,2024-12-01 20:30:00
668,2024-12-01 20:35:00,1701679709161,1.701679709161,2024-12-02 07:35:00 AEDT,2024-12-01 20:35:00
669,2024-12-01 20:40:00,1706817557576,1.706817557576,2024-12-02 07:40:00 AEDT,2024-12-01 20:40:00
670,2024-12-01 20:45:00,1716133902973,1.716133902973,2024-12-02 07:45:00 AEDT,2024-12-01 20:45:00
671,2024-12-01 20:50:00,1739410496687,1.739410496687,2024-12-02 07:50:00 AEDT,2024-12-01 20:50:00
672,2024-12-01 20:55:00,1745763988056,1.745763988056,2024-12-02 07:55:00 AEDT,2024-12-01 20:55:00
673,2024-12-01 21:00:00,1759649449561,1.759649449561,2024-12-02 08:00:00 AEDT,2024-12-01 21:00:00
674,2024-12-01 21:05:00,1803882859342,1.803882859342,2024-12-02 08:05:00 AEDT,2024-12-01 21:05:00
675,2024-12-01 21:10:00,1832750961274,1.832750961274,2024-12-02 08:10:00 AEDT,2024-12-01 21:10:00
676,2024-12-01 21:15:00,1845459519780,1.84545951978,2024-12-02 08:15:00 AEDT,2024-12-01 21:15:00
677,2024-12-01 21:20:00,1858625652795,1.858625652795,2024-12-02 08:20:00 AEDT,2024-12-01 21:20:00
678,2024-12-01 21:25:00,1865701775870,1.86570177587,2024-12-02 08:25:00 AEDT,2024-12-01 21:25:00
679,2024-12-01 21:30:00,1873762011032,1.873762011032,2024-12-02 08:30:00 AEDT,2024-12-01 21:30:00
680,2024-12-01 21:35:00,1894890165375,1.894890165375,2024-12-02 08:35:00 AEDT,2024-12-01 21:35:00
681,2024-12-01 21:40:00,1905276129575,1.905276129575,2024-12-02 08:40:00 AEDT,2024-12-01 21:40:00
682,2024-12-01 21:45:00,1923986097257,1.923986097257,2024-12-02 08:45:00 AEDT,2024-12-01 21:45:00
683,2024-12-01 21:50:00,1945199638650,1.94519963865,2024-12-02 08:50:00 AEDT,2024-12-01 21:50:00
684,2024-12-01 21:55:00,1960182400302,1.960182400302,2024-12-02 08:55:00 AEDT,2024-12-01 21:55:00
685,2024-12-01 22:00:00,1983144089293,1.983144089293,2024-12-02 09:00:00 AEDT,2024-12-01 22:00:00
686,2024-12-01 22:05:00,2050214718673,2.050214718673,2024-12-02 09:05:00 AEDT,2024-12-01 22:05:00
687,2024-12-01 22:10:00,2081794894648,2.081794894648,2024-12-02 09:10:00 AEDT,2024-12-01 22:10:00
688,2024-12-01 22:15:00,2095248868223,2.095248868223,2024-12-02 09:15:00 AEDT,2024-12-01 22:15:00
689,2024-12-01 22:20:00,2109960681756,2.109960681756,2024-12-02 09:20:00 AEDT,2024-12-01 22:20:00
690,2024-12-01 22:25:00,2124576794275,2.124576794275,2024-12-02 09:25:00 AEDT,2024-12-01 22:25:00
691,2024-12-01 22:30:00,2130573823773,2.130573823773,2024-12-02 09:30:00 AEDT,2024-12-01 22:30:00
692,2024-12-01 22:35:00,2159388761132,2.159388761132,2024-12-02 09:35:00 AEDT,2024-12-01 22:35:00
693,2024-12-01 22:40:00,2167047343247,2.167047343247,2024-12-02 09:40:00 AEDT,2024-12-01 22:40:00
694,2024-12-01 22:45:00,2172484932999,2.172484932999,2024-12-02 09:45:00 AEDT,2024-12-01 22:45:00
695,2024-12-01 22:50:00,2167645056969,2.167645056969,2024-12-02 09:50:00 AEDT,2024-12-01 22:50:00
696,2024-12-01 22:55:00,2160901446147,2.160901446147,2024-12-02 09:55:00 AEDT,2024-12-01 22:55:00
697,2024-12-01 23:00:00,2166477885528,2.166477885528,2024-12-02 10:00:00 AEDT,2024-12-01 23:00:00
698,2024-12-01 23:05:00,2226776930647,2.226776930647,2024-12-02 10:05:00 AEDT,2024-12-01 23:05:00
699,2024-12-01 23:10:00,2233760902382,2.233760902382,2024-12-02 10:10:00 AEDT,2024-12-01 23:10:00
700,2024-12-01 23:15:00,2229166606287,2.229166606287,2024-12-02 10:15:00 AEDT,2024-12-01 23:15:00
701,2024-12-01 23:20:00,2233502404575,2.233502404575,2024-12-02 10:20:00 AEDT,2024-12-01 23:20:00
702,2024-12-01 23:25:00,2227988715776,2.227988715776,2024-12-02 10:25:00 AEDT,2024-12-01 23:25:00
703,2024-12-01 23:30:00,2219433629896,2.219433629896,2024-12-02 10:30:00 AEDT,2024-12-01 23:30:00
704,2024-12-01 23:35:00,2226537908534,2.226537908534,2024-12-02 10:35:00 AEDT,2024-12-01 23:35:00
705,2024-12-01 23:40:00,2235024625109,2.235024625109,2024-12-02 10:40:00 AEDT,2024-12-01 23:40:00
706,2024-12-01 23:45:00,2232770204413,2.232770204413,2024-12-02 10:45:00 AEDT,2024-12-01 23:45:00
707,2024-12-01 23:50:00,2224979857329,2.224979857329,2024-12-02 10:50:00 AEDT,2024-12-01 23:50:00
708,2024-12-01 23:55:00,2228839135411,2.228839135411,2024-12-02 10:55:00 AEDT,2024-12-01 23:55:00
709,2024-12-02 00:00:00,2236849936786,2.236849936786,2024-12-02 11:00:00 AEDT,2024-12-02 00:00:00
710,2024-12-02 00:05:00,2281687281237,2.281687281237,2024-12-02 11:05:00 AEDT,2024-12-02 00:05:00
711,2024-12-02 00:10:00,2288957995386,2.288957995386,2024-12-02 11:10:00 AEDT,2024-12-02 00:10:00
712,2024-12-02 00:15:00,2295810879607,2.295810879607,2024-12-02 11:15:00 AEDT,2024-12-02 00:15:00
713,2024-12-02 00:20:00,2300661225466,2.300661225466,2024-12-02 11:20:00 AEDT,2024-12-02 00:20:00
714,2024-12-02 00:25:00,2296392640307,2.296392640307,2024-12-02 11:25:00 AEDT,2024-12-02 00:25:00
715,2024-12-02 00:30:00,2292263243381,2.292263243381,2024-12-02 11:30:00 AEDT,2024-12-02 00:30:00
716,2024-12-02 00:35:00,2306389203334,2.306389203334,2024-12-02 11:35:00 AEDT,2024-12-02 00:35:00
717,2024-12-02 00:40:00,2306705798073,2.306705798073,2024-12-02 11:40:00 AEDT,2024-12-02 00:40:00
718,2024-12-02 00:45:00,2302296201599,2.302296201599,2024-12-02 11:45:00 AEDT,2024-12-02 00:45:00
719,2024-12-02 00:50:00,2299015182004,2.299015182004,2024-12-02 11:50:00 AEDT,2024-12-02 00:50:00
720,2024-12-02 00:55:00,2298179445257,2.298179445257,2024-12-02 11:55:00 AEDT,2024-12-02 00:55:00
721,2024-12-02 01:00:00,2300333175959,2.300333175959,2024-12-02 12:00:00 AEDT,2024-12-02 01:00:00
722,2024-12-02 01:05:00,2325378204088,2.325378204088,2024-12-02 12:05:00 AEDT,2024-12-02 01:05:00
723,2024-12-02 01:10:00,2311604392113,2.311604392113,2024-12-02 12:10:00 AEDT,2024-12-02 01:10:00
724,2024-12-02 01:15:00,2323483535443,2.323483535443,2024-12-02 12:15:00 AEDT,2024-12-02 01:15:00
725,2024-12-02 01:20:00,2316175255656,2.316175255656,2024-12-02 12:20:00 AEDT,2024-12-02 01:20:00
726,2024-12-02 01:25:00,2301326294424,2.301326294424,2024-12-02 12:25:00 AEDT,2024-12-02 01:25:00
727,2024-12-02 01:30:00,2288322188176,2.288322188176,2024-12-02 12:30:00 AEDT,2024-12-02 01:30:00
728,2024-12-02 01:35:00,2307552055020,2.30755205502,2024-12-02 12:35:00 AEDT,2024-12-02 01:35:00
729,2024-12-02 01:40:00,2302514393335,2.302514393335,2024-12-02 12:40:00 AEDT,2024-12-02 01:40:00
730,2024-12-02 01:45:00,2297969453707,2.297969453707,2024-12-02 12:45:00 AEDT,2024-12-02 01:45:00
731,2024-12-02 01:50:00,2289779121350,2.28977912135,2024-12-02 12:50:00 AEDT,2024-12-02 01:50:00
732,2024-12-02 01:55:00,2297319574584,2.297319574584,2024-12-02 12:55:00 AEDT,2024-12-02 01:55:00
733,2024-12-02 02:00:00,2299843620540,2.29984362054,2024-12-02 13:00:00 AEDT,2024-12-02 02:00:00
734,2024-12-02 02:05:00,2335503756174,2.335503756174,2024-12-02 13:05:00 AEDT,2024-12-02 02:05:00
735,2024-12-02 02:10:00,2339488419329,2.339488419329,2024-12-02 13:10:00 AEDT,2024-12-02 02:10:00
736,2024-12-02 02:15:00,2355456900583,2.355456900583,2024-12-02 13:15:00 AEDT,2024-12-02 02:15:00
737,2024-12-02 02:20:00,2362405202626,2.362405202626,2024-12-02 13:20:00 AEDT,2024-12-02 02:20:00
738,2024-12-02 02:25:00,2368853058452,2.368853058452,2024-12-02 13:25:00 AEDT,2024-12-02 02:25:00
739,2024-12-02 02:30:00,2375558109822,2.375558109822,2024-12-02 13:30:00 AEDT,2024-12-02 02:30:00
740,2024-12-02 02:35:00,2404416747544,2.404416747544,2024-12-02 13:35:00 AEDT,2024-12-02 02:35:00
741,2024-12-02 02:40:00,2433097656314,2.433097656314,2024-12-02 13:40:00 AEDT,2024-12-02 02:40:00
742,2024-12-02 02:45:00,2446698586953,2.446698586953,2024-12-02 13:45:00 AEDT,2024-12-02 02:45:00
743,2024-12-02 02:50:00,2452472493318,2.452472493318,2024-12-02 13:50:00 AEDT,2024-12-02 02:50:00
744,2024-12-02 02:55:00,2456252791945,2.456252791945,2024-12-02 13:55:00 AEDT,2024-12-02 02:55:00
745,2024-12-02 03:00:00,2460742937090,2.46074293709,2024-12-02 14:00:00 AEDT,2024-12-02 03:00:00
746,2024-12-02 03:05:00,2500978268996,2.500978268996,2024-12-02 14:05:00 AEDT,2024-12-02 03:05:00
747,2024-12-02 03:10:00,2499261458634,2.499261458634,2024-12-02 14:10:00 AEDT,2024-12-02 03:10:00
748,2024-12-02 03:15:00,2497763837440,2.49776383744,2024-12-02 14:15:00 AEDT,2024-12-02 03:15:00
749,2024-12-02 03:20:00,2505622847804,2.505622847804,2024-12-02 14:20:00 AEDT,2024-12-02 03:20:00
750,2024-12-02 03:25:00,2506489375730,2.50648937573,2024-12-02 14:25:00 AEDT,2024-12-02 03:25:00
751,2024-12-02 03:30:00,2494684430550,2.49468443055,2024-12-02 14:30:00 AEDT,2024-12-02 03:30:00
752,2024-12-02 03:35:00,2504974361293,2.504974361293,2024-12-02 14:35:00 AEDT,2024-12-02 03:35:00
753,2024-12-02 03:40:00,2498045023609,2.498045023609,2024-12-02 14:40:00 AEDT,2024-12-02 03:40:00
754,2024-12-02 03:45:00,2498744756364,2.498744756364,2024-12-02 14:45:00 AEDT,2024-12-02 03:45:00
755,2024-12-02 03:50:00,2495266958807,2.495266958807,2024-12-02 14:50:00 AEDT,2024-12-02 03:50:00
756,2024-12-02 03:55:00,2484533789989,2.484533789989,2024-12-02 14:55:00 AEDT,2024-12-02 03:55:00
757,2024-12-02 04:00:00,2478894049013,2.478894049013,2024-12-02 15:00:00 AEDT,2024-12-02 04:00:00
758,2024-12-02 04:05:00,2501054844697,2.501054844697,2024-12-02 15:05:00 AEDT,2024-12-02 04:05:00
759,2024-12-02 04:10:00,2492912193504,2.492912193504,2024-12-02 15:10:00 AEDT,2024-12-02 04:10:00
760,2024-12-02 04:15:00,2490657572361,2.490657572361,2024-12-02 15:15:00 AEDT,2024-12-02 04:15:00
761,2024-12-02 04:20:00,2482333081885,2.482333081885,2024-12-02 15:20:00 AEDT,2024-12-02 04:20:00
762,2024-12-02 04:25:00,2489841116520,2.48984111652,2024-12-02 15:25:00 AEDT,2024-12-02 04:25:00
763,2024-12-02 04:30:00,2484901862738,2.484901862738,2024-12-02 15:30:00 AEDT,2024-12-02 04:30:00
764,2024-12-02 04:35:00,2495405568972,2.495405568972,2024-12-02 15:35:00 AEDT,2024-12-02 04:35:00
765,2024-12-02 04:40:00,2496503765306,2.496503765306,2024-12-02 15:40:00 AEDT,2024-12-02 04:40:00
766,2024-12-02 04:45:00,2511788677635,2.511788677635,2024-12-02 15:45:00 AEDT,2024-12-02 04:45:00
767,2024-12-02 04:50:00,2516063293729,2.516063293729,2024-12-02 15:50:00 AEDT,2024-12-02 04:50:00
768,2024-12-02 04:55:00,2517568378036,2.517568378036,2024-12-02 15:55:00 AEDT,2024-12-02 04:55:00
769,2024-12-02 05:00:00,2522929140426,2.522929140426,2024-12-02 16:00:00 AEDT,2024-12-02 05:00:00
770,2024-12-02 05:05:00,2564445368294,2.564445368294,2024-12-02 16:05:00 AEDT,2024-12-02 05:05:00
771,2024-12-02 05:10:00,2587068304862,2.587068304862,2024-12-02 16:10:00 AEDT,2024-12-02 05:10:00
772,2024-12-02 05:15:00,2597727358200,2.5977273582,2024-12-02 16:15:00 AEDT,2024-12-02 05:15:00
773,2024-12-02 05:20:00,2605036180316,2.605036180316,2024-12-02 16:20:00 AEDT,2024-12-02 05:20:00
774,2024-12-02 05:25:00,2618484193422,2.618484193422,2024-12-02 16:25:00 AEDT,2024-12-02 05:25:00
775,2024-12-02 05:30:00,2647985328761,2.647985328761,2024-12-02 16:30:00 AEDT,2024-12-02 05:30:00
776,2024-12-02 05:35:00,2662086918158,2.662086918158,2024-12-02 16:35:00 AEDT,2024-12-02 05:35:00
777,2024-12-02 05:40:00,2662844661873,2.662844661873,2024-12-02 16:40:00 AEDT,2024-12-02 05:40:00
778,2024-12-02 05:45:00,2664598950183,2.664598950183,2024-12-02 16:45:00 AEDT,2024-12-02 05:45:00
779,2024-12-02 05:50:00,2677927437626,2.677927437626,2024-12-02 16:50:00 AEDT,2024-12-02 05:50:00
780,2024-12-02 05:55:00,2683076595370,2.68307659537,2024-12-02 16:55:00 AEDT,2024-12-02 05:55:00
781,2024-12-02 06:00:00,2679507788257,2.679507788257,2024-12-02 17:00:00 AEDT,2024-12-02 06:00:00
782,2024-12-02 06:05:00,2703913551699,2.703913551699,2024-12-02 17:05:00 AEDT,2024-12-02 06:05:00
783,2024-12-02 06:10:00,2708359791592,2.708359791592,2024-12-02 17:10:00 AEDT,2024-12-02 06:10:00
784,2024-12-02 06:15:00,2714551304548,2.714551304548,2024-12-02 17:15:00 AEDT,2024-12-02 06:15:00
785,2024-12-02 06:20:00,2706579165631,2.706579165631,2024-12-02 17:20:00 AEDT,2024-12-02 06:20:00
786,2024-12-02 06:25:00,2709355437211,2.709355437211,2024-12-02 17:25:00 AEDT,2024-12-02 06:25:00
787,2024-12-02 06:30:00,2713524006062,2.713524006062,2024-12-02 17:30:00 AEDT,2024-12-02 06:30:00
788,2024-12-02 06:35:00,2726221844113,2.726221844113,2024-12-02 17:35:00 AEDT,2024-12-02 06:35:00
789,2024-12-02 06:40:00,2725635182399,2.725635182399,2024-12-02 17:40:00 AEDT,2024-12-02 06:40:00
790,2024-12-02 06:45:00,2731947205409,2.731947205409,2024-12-02 17:45:00 AEDT,2024-12-02 06:45:00
791,2024-12-02 06:50:00,2733079565660,2.73307956566,2024-12-02 17:50:00 AEDT,2024-12-02 06:50:00
792,2024-12-02 06:55:00,2740468583796,2.740468583796,2024-12-02 17:55:00 AEDT,2024-12-02 06:55:00
793,2024-12-02 07:00:00,2742992763053,2.742992763053,2024-12-02 18:00:00 AEDT,2024-12-02 07:00:00
794,2024-12-02 07:05:00,2766084545536,2.766084545536,2024-12-02 18:05:00 AEDT,2024-12-02 07:05:00
795,2024-12-02 07:10:00,2775671888881,2.775671888881,2024-12-02 18:10:00 AEDT,2024-12-02 07:10:00
796,2024-12-02 07:15:00,2800092939302,2.800092939302,2024-12-02 18:15:00 AEDT,2024-12-02 07:15:00
797,2024-12-02 07:20:00,2811887780140,2.81188778014,2024-12-02 18:20:00 AEDT,2024-12-02 07:20:00
798,2024-12-02 07:25:00,2815335035752,2.815335035752,2024-12-02 18:25:00 AEDT,2024-12-02 07:25:00
799,2024-12-02 07:30:00,2816947756453,2.816947756453,2024-12-02 18:30:00 AEDT,2024-12-02 07:30:00
800,2024-12-02 07:35:00,2839904416098,2.839904416098,2024-12-02 18:35:00 AEDT,2024-12-02 07:35:00
801,2024-12-02 07:40:00,2845427392673,2.845427392673,2024-12-02 18:40:00 AEDT,2024-12-02 07:40:00
802,2024-12-02 07:45:00,2853171137305,2.853171137305,2024-12-02 18:45:00 AEDT,2024-12-02 07:45:00
803,2024-12-02 07:50:00,2855435594120,2.85543559412,2024-12-02 18:50:00 AEDT,2024-12-02 07:50:00
804,2024-12-02 07:55:00,2863989701848,2.863989701848,2024-12-02 18:55:00 AEDT,2024-12-02 07:55:00
805,2024-12-02 08:00:00,2878522109299,2.878522109299,2024-12-02 19:00:00 AEDT,2024-12-02 08:00:00
806,2024-12-02 08:05:00,2906563982854,2.906563982854,2024-12-02 19:05:00 AEDT,2024-12-02 08:05:00
807,2024-12-02 08:10:00,2915827194872,2.915827194872,2024-12-02 19:10:00 AEDT,2024-12-02 08:10:00
808,2024-12-02 08:15:00,2912930724071,2.912930724071,2024-12-02 19:15:00 AEDT,2024-12-02 08:15:00
809,2024-12-02 08:20:00,2916316380662,2.916316380662,2024-12-02 19:20:00 AEDT,2024-12-02 08:20:00
810,2024-12-02 08:25:00,2925013830867,2.925013830867,2024-12-02 19:25:00 AEDT,2024-12-02 08:25:00
811,2024-12-02 08:30:00,2927052882456,2.927052882456,2024-12-02 19:30:00 AEDT,2024-12-02 08:30:00
812,2024-12-02 08:35:00,2935937778138,2.935937778138,2024-12-02 19:35:00 AEDT,2024-12-02 08:35:00
813,2024-12-02 08:40:00,2959714292989,2.959714292989,2024-12-02 19:40:00 AEDT,2024-12-02 08:40:00
814,2024-12-02 08:45:00,2957451309164,2.957451309164,2024-12-02 19:45:00 AEDT,2024-12-02 08:45:00
815,2024-12-02 08:50:00,2952753798554,2.952753798554,2024-12-02 19:50:00 AEDT,2024-12-02 08:50:00
816,2024-12-02 08:55:00,2953757624676,2.953757624676,2024-12-02 19:55:00 AEDT,2024-12-02 08:55:00
817,2024-12-02 09:00:00,2980100061891,2.980100061891,2024-12-02 20:00:00 AEDT,2024-12-02 09:00:00
818,2024-12-02 09:05:00,2995219240997,2.995219240997,2024-12-02 20:05:00 AEDT,2024-12-02 09:05:00
819,2024-12-02 09:10:00,2991977963187,2.991977963187,2024-12-02 20:10:00 AEDT,2024-12-02 09:10:00
820,2024-12-02 09:15:00,2980673851876,2.980673851876,2024-12-02 20:15:00 AEDT,2024-12-02 09:15:00
821,2024-12-02 09:20:00,2991212211638,2.991212211638,2024-12-02 20:20:00 AEDT,2024-12-02 09:20:00
822,2024-12-02 09:25:00,2999579730524,2.999579730524,2024-12-02 20:25:00 AEDT,2024-12-02 09:25:00
823,2024-12-02 09:30:00,2994904962648,2.994904962648,2024-12-02 20:30:00 AEDT,2024-12-02 09:30:00
824,2024-12-02 09:35:00,2995464729271,2.995464729271,2024-12-02 20:35:00 AEDT,2024-12-02 09:35:00
825,2024-12-02 09:40:00,3001379144141,3.001379144141,2024-12-02 20:40:00 AEDT,2024-12-02 09:40:00
826,2024-12-02 09:45:00,3016514599888,3.016514599888,2024-12-02 20:45:00 AEDT,2024-12-02 09:45:00
827,2024-12-02 09:50:00,3004591310199,3.004591310199,2024-12-02 20:50:00 AEDT,2024-12-02 09:50:00
828,2024-12-02 09:55:00,2995679024441,2.995679024441,2024-12-02 20:55:00 AEDT,2024-12-02 09:55:00
829,2024-12-02 10:00:00,2994288141511,2.994288141511,2024-12-02 21:00:00 AEDT,2024-12-02 10:00:00
830,2024-12-02 10:05:00,3001893912013,3.001893912013,2024-12-02 21:05:00 AEDT,2024-12-02 10:05:00
831,2024-12-02 10:10:00,2993285231663,2.993285231663,2024-12-02 21:10:00 AEDT,2024-12-02 10:10:00
832,2024-12-02 10:15:00,2982886235584,2.982886235584,2024-12-02 21:15:00 AEDT,2024-12-02 10:15:00
833,2024-12-02 10:20:00,2967888458508,2.967888458508,2024-12-02 21:20:00 AEDT,2024-12-02 10:20:00
834,2024-12-02 10:25:00,2937781940178,2.937781940178,2024-12-02 21:25:00 AEDT,2024-12-02 10:25:00
835,2024-12-02 10:30:00,2918635658182,2.918635658182,2024-12-02 21:30:00 AEDT,2024-12-02 10:30:00
836,2024-12-02 10:35:00,2902846844968,2.902846844968,2024-12-02 21:35:00 AEDT,2024-12-02 10:35:00
837,2024-12-02 10:40:00,2888849214843,2.888849214843,2024-12-02 21:40:00 AEDT,2024-12-02 10:40:00
838,2024-12-02 10:45:00,2849374739809,2.849374739809,2024-12-02 21:45:00 AEDT,2024-12-02 10:45:00
839,2024-12-02 10:50:00,2816282618710,2.81628261871,2024-12-02 21:50:00 AEDT,2024-12-02 10:50:00
840,2024-12-02 10:55:00,2798218696148,2.798218696148,2024-12-02 21:55:00 AEDT,2024-12-02 10:55:00
841,2024-12-02 11:00:00,2778970361770,2.77897036177,2024-12-02 22:00:00 AEDT,2024-12-02 11:00:00
842,2024-12-02 11:05:00,2763797757203,2.763797757203,2024-12-02 22:05:00 AEDT,2024-12-02 11:05:00
843,2024-12-02 11:10:00,2720923969821,2.720923969821,2024-12-02 22:10:00 AEDT,2024-12-02 11:10:00
844,2024-12-02 11:15:00,2702117444648,2.702117444648,2024-12-02 22:15:00 AEDT,2024-12-02 11:15:00
845,2024-12-02 11:20:00,2684283194021,2.684283194021,2024-12-02 22:20:00 AEDT,2024-12-02 11:20:00
846,2024-12-02 11:25:00,2656473864207,2.656473864207,2024-12-02 22:25:00 AEDT,2024-12-02 11:25:00
847,2024-12-02 11:30:00,2564809669703,2.564809669703,2024-12-02 22:30:00 AEDT,2024-12-02 11:30:00
848,2024-12-02 11:35:00,2539978391863,2.539978391863,2024-12-02 22:35:00 AEDT,2024-12-02 11:35:00
849,2024-12-02 11:40:00,2504435968304,2.504435968304,2024-12-02 22:40:00 AEDT,2024-12-02 11:40:00
850,2024-12-02 11:45:00,2477553486947,2.477553486947,2024-12-02 22:45:00 AEDT,2024-12-02 11:45:00
851,2024-12-02 11:50:00,2393785303730,2.39378530373,2024-12-02 22:50:00 AEDT,2024-12-02 11:50:00
852,2024-12-02 11:55:00,2370519043026,2.370519043026,2024-12-02 22:55:00 AEDT,2024-12-02 11:55:00
853,2024-12-02 12:00:00,2339200158526,2.339200158526,2024-12-02 23:00:00 AEDT,2024-12-02 12:00:00
854,2024-12-02 12:05:00,2331719855579,2.331719855579,2024-12-02 23:05:00 AEDT,2024-12-02 12:05:00
855,2024-12-02 12:10:00,2265100588178,2.265100588178,2024-12-02 23:10:00 AEDT,2024-12-02 12:10:00
856,2024-12-02 12:15:00,2218338512354,2.218338512354,2024-12-02 23:15:00 AEDT,2024-12-02 12:15:00
857,2024-12-02 12:20:00,2185906397714,2.185906397714,2024-12-02 23:20:00 AEDT,2024-12-02 12:20:00
858,2024-12-02 12:25:00,2156589295920,2.15658929592,2024-12-02 23:25:00 AEDT,2024-12-02 12:25:00
859,2024-12-02 12:30:00,2097334535218,2.097334535218,2024-12-02 23:30:00 AEDT,2024-12-02 12:30:00
860,2024-12-02 12:35:00,2042955083629,2.042955083629,2024-12-02 23:35:00 AEDT,2024-12-02 12:35:00
861,2024-12-02 12:40:00,2014291880962,2.014291880962,2024-12-02 23:40:00 AEDT,2024-12-02 12:40:00
862,2024-12-02 12:45:00,1990726801815,1.990726801815,2024-12-02 23:45:00 AEDT,2024-12-02 12:45:00
863,2024-12-02 12:50:00,1954146274495,1.954146274495,2024-12-02 23:50:00 AEDT,2024-12-02 12:50:00
864,2024-12-02 12:55:00,1888670562863,1.888670562863,2024-12-02 23:55:00 AEDT,2024-12-02 12:55:00


==> figures/outliers/south_america/data/football.csv <==
sequence,five_min_interval,total_traffic,total_traffic_tb,local_time,utc_time
1,2024-08-06 03:00:00,41190521086661,41.190521086661,2024-08-06 00:00:00 -03,2024-08-06 03:00:00
2,2024-08-06 03:05:00,34709773276284,34.709773276284,2024-08-06 00:05:00 -03,2024-08-06 03:05:00
3,2024-08-06 03:10:00,33390552744961,33.390552744961,2024-08-06 00:10:00 -03,2024-08-06 03:10:00
4,2024-08-06 03:15:00,32807992640731,32.807992640731,2024-08-06 00:15:00 -03,2024-08-06 03:15:00
5,2024-08-06 03:20:00,32539810245363,32.539810245363,2024-08-06 00:20:00 -03,2024-08-06 03:20:00
6,2024-08-06 03:25:00,32764504490860,32.76450449086,2024-08-06 00:25:00 -03,2024-08-06 03:25:00
7,2024-08-06 03:30:00,31389924325117,31.389924325117,2024-08-06 00:30:00 -03,2024-08-06 03:30:00
8,2024-08-06 03:35:00,30813159403650,30.81315940365,2024-08-06 00:35:00 -03,2024-08-06 03:35:00
9,2024-08-06 03:40:00,30095746991677,30.095746991677,2024-08-06 00:40:00 -03,2024-08-06 03:40:00
10,2024-08-06 03:45:00,27565851922731,27.565851922731,2024-08-06 00:45:00 -03,2024-08-06 03:45:00
11,2024-08-06 03:50:00,27231165908236,27.231165908236,2024-08-06 00:50:00 -03,2024-08-06 03:50:00
12,2024-08-06 03:55:00,26886618155441,26.886618155441,2024-08-06 00:55:00 -03,2024-08-06 03:55:00
13,2024-08-06 04:00:00,26046791277742,26.046791277742,2024-08-06 01:00:00 -03,2024-08-06 04:00:00
14,2024-08-06 04:05:00,25154670014733,25.154670014733,2024-08-06 01:05:00 -03,2024-08-06 04:05:00
15,2024-08-06 04:10:00,24788073045566,24.788073045566,2024-08-06 01:10:00 -03,2024-08-06 04:10:00
16,2024-08-06 04:15:00,24352258039720,24.35225803972,2024-08-06 01:15:00 -03,2024-08-06 04:15:00
17,2024-08-06 04:20:00,23814707769415,23.814707769415,2024-08-06 01:20:00 -03,2024-08-06 04:20:00
18,2024-08-06 04:25:00,23189471926677,23.189471926677,2024-08-06 01:25:00 -03,2024-08-06 04:25:00
19,2024-08-06 04:30:00,22542000257210,22.54200025721,2024-08-06 01:30:00 -03,2024-08-06 04:30:00
20,2024-08-06 04:35:00,21907300294369,21.907300294369,2024-08-06 01:35:00 -03,2024-08-06 04:35:00
21,2024-08-06 04:40:00,22549687670382,22.549687670382,2024-08-06 01:40:00 -03,2024-08-06 04:40:00
22,2024-08-06 04:45:00,22169482563473,22.169482563473,2024-08-06 01:45:00 -03,2024-08-06 04:45:00
23,2024-08-06 04:50:00,20816667354261,20.816667354261,2024-08-06 01:50:00 -03,2024-08-06 04:50:00
24,2024-08-06 04:55:00,19809186438090,19.80918643809,2024-08-06 01:55:00 -03,2024-08-06 04:55:00
25,2024-08-06 05:00:00,19092469772226,19.092469772226,2024-08-06 02:00:00 -03,2024-08-06 05:00:00
26,2024-08-06 05:05:00,18746287590953,18.746287590953,2024-08-06 02:05:00 -03,2024-08-06 05:05:00
27,2024-08-06 05:10:00,18574384257685,18.574384257685,2024-08-06 02:10:00 -03,2024-08-06 05:10:00
28,2024-08-06 05:15:00,17972774679320,17.97277467932,2024-08-06 02:15:00 -03,2024-08-06 05:15:00
29,2024-08-06 05:20:00,17643992682833,17.643992682833,2024-08-06 02:20:00 -03,2024-08-06 05:20:00
30,2024-08-06 05:25:00,16741188076891,16.741188076891,2024-08-06 02:25:00 -03,2024-08-06 05:25:00
31,2024-08-06 05:30:00,16423543717835,16.423543717835,2024-08-06 02:30:00 -03,2024-08-06 05:30:00
32,2024-08-06 05:35:00,16274078407556,16.274078407556,2024-08-06 02:35:00 -03,2024-08-06 05:35:00
33,2024-08-06 05:40:00,16097254695543,16.097254695543,2024-08-06 02:40:00 -03,2024-08-06 05:40:00
34,2024-08-06 05:45:00,15487710947993,15.487710947993,2024-08-06 02:45:00 -03,2024-08-06 05:45:00
35,2024-08-06 05:50:00,15106762579681,15.106762579681,2024-08-06 02:50:00 -03,2024-08-06 05:50:00
36,2024-08-06 05:55:00,14781098575915,14.781098575915,2024-08-06 02:55:00 -03,2024-08-06 05:55:00
37,2024-08-06 06:00:00,14435988604738,14.435988604738,2024-08-06 03:00:00 -03,2024-08-06 06:00:00
38,2024-08-06 06:05:00,14398451248347,14.398451248347,2024-08-06 03:05:00 -03,2024-08-06 06:05:00
39,2024-08-06 06:10:00,14275744220190,14.27574422019,2024-08-06 03:10:00 -03,2024-08-06 06:10:00
40,2024-08-06 06:15:00,13686442057311,13.686442057311,2024-08-06 03:15:00 -03,2024-08-06 06:15:00
41,2024-08-06 06:20:00,13468718973287,13.468718973287,2024-08-06 03:20:00 -03,2024-08-06 06:20:00
42,2024-08-06 06:25:00,13211677818228,13.211677818228,2024-08-06 03:25:00 -03,2024-08-06 06:25:00
43,2024-08-06 06:30:00,12962714701946,12.962714701946,2024-08-06 03:30:00 -03,2024-08-06 06:30:00
44,2024-08-06 06:35:00,12844689330742,12.844689330742,2024-08-06 03:35:00 -03,2024-08-06 06:35:00
45,2024-08-06 06:40:00,12660202541925,12.660202541925,2024-08-06 03:40:00 -03,2024-08-06 06:40:00
46,2024-08-06 06:45:00,12580808310906,12.580808310906,2024-08-06 03:45:00 -03,2024-08-06 06:45:00
47,2024-08-06 06:50:00,13428052228252,13.428052228252,2024-08-06 03:50:00 -03,2024-08-06 06:50:00
48,2024-08-06 06:55:00,13436479587039,13.436479587039,2024-08-06 03:55:00 -03,2024-08-06 06:55:00
49,2024-08-06 07:00:00,11845201455078,11.845201455078,2024-08-06 04:00:00 -03,2024-08-06 07:00:00
50,2024-08-06 07:05:00,11730542807291,11.730542807291,2024-08-06 04:05:00 -03,2024-08-06 07:05:00
51,2024-08-06 07:10:00,11620195566409,11.620195566409,2024-08-06 04:10:00 -03,2024-08-06 07:10:00
52,2024-08-06 07:15:00,11344266074091,11.344266074091,2024-08-06 04:15:00 -03,2024-08-06 07:15:00
53,2024-08-06 07:20:00,11371147467894,11.371147467894,2024-08-06 04:20:00 -03,2024-08-06 07:20:00
54,2024-08-06 07:25:00,11096967840731,11.096967840731,2024-08-06 04:25:00 -03,2024-08-06 07:25:00
55,2024-08-06 07:30:00,11037089072739,11.037089072739,2024-08-06 04:30:00 -03,2024-08-06 07:30:00
56,2024-08-06 07:35:00,11015986787387,11.015986787387,2024-08-06 04:35:00 -03,2024-08-06 07:35:00
57,2024-08-06 07:40:00,11011533411479,11.011533411479,2024-08-06 04:40:00 -03,2024-08-06 07:40:00
58,2024-08-06 07:45:00,10843008143494,10.843008143494,2024-08-06 04:45:00 -03,2024-08-06 07:45:00
59,2024-08-06 07:50:00,10725595057479,10.725595057479,2024-08-06 04:50:00 -03,2024-08-06 07:50:00
60,2024-08-06 07:55:00,10801535828238,10.801535828238,2024-08-06 04:55:00 -03,2024-08-06 07:55:00
61,2024-08-06 08:00:00,10736880059995,10.736880059995,2024-08-06 05:00:00 -03,2024-08-06 08:00:00
62,2024-08-06 08:05:00,10707471699134,10.707471699134,2024-08-06 05:05:00 -03,2024-08-06 08:05:00
63,2024-08-06 08:10:00,10863593839447,10.863593839447,2024-08-06 05:10:00 -03,2024-08-06 08:10:00
64,2024-08-06 08:15:00,11135861645869,11.135861645869,2024-08-06 05:15:00 -03,2024-08-06 08:15:00
65,2024-08-06 08:20:00,11167315116864,11.167315116864,2024-08-06 05:20:00 -03,2024-08-06 08:20:00
66,2024-08-06 08:25:00,11311010968445,11.311010968445,2024-08-06 05:25:00 -03,2024-08-06 08:25:00
67,2024-08-06 08:30:00,11665121844868,11.665121844868,2024-08-06 05:30:00 -03,2024-08-06 08:30:00
68,2024-08-06 08:35:00,12177761323230,12.17776132323,2024-08-06 05:35:00 -03,2024-08-06 08:35:00
69,2024-08-06 08:40:00,12420964125702,12.420964125702,2024-08-06 05:40:00 -03,2024-08-06 08:40:00
70,2024-08-06 08:45:00,12679267150336,12.679267150336,2024-08-06 05:45:00 -03,2024-08-06 08:45:00
71,2024-08-06 08:50:00,13160718741084,13.160718741084,2024-08-06 05:50:00 -03,2024-08-06 08:50:00
72,2024-08-06 08:55:00,13307808115647,13.307808115647,2024-08-06 05:55:00 -03,2024-08-06 08:55:00
73,2024-08-06 09:00:00,13425330158515,13.425330158515,2024-08-06 06:00:00 -03,2024-08-06 09:00:00
74,2024-08-06 09:05:00,13754835601746,13.754835601746,2024-08-06 06:05:00 -03,2024-08-06 09:05:00
75,2024-08-06 09:10:00,14205363565932,14.205363565932,2024-08-06 06:10:00 -03,2024-08-06 09:10:00
76,2024-08-06 09:15:00,14610928359555,14.610928359555,2024-08-06 06:15:00 -03,2024-08-06 09:15:00
77,2024-08-06 09:20:00,14961719839021,14.961719839021,2024-08-06 06:20:00 -03,2024-08-06 09:20:00
78,2024-08-06 09:25:00,15198189233254,15.198189233254,2024-08-06 06:25:00 -03,2024-08-06 09:25:00
79,2024-08-06 09:30:00,15559725366692,15.559725366692,2024-08-06 06:30:00 -03,2024-08-06 09:30:00
80,2024-08-06 09:35:00,15853121906319,15.853121906319,2024-08-06 06:35:00 -03,2024-08-06 09:35:00
81,2024-08-06 09:40:00,16047273221851,16.047273221851,2024-08-06 06:40:00 -03,2024-08-06 09:40:00
82,2024-08-06 09:45:00,16188567711956,16.188567711956,2024-08-06 06:45:00 -03,2024-08-06 09:45:00
83,2024-08-06 09:50:00,16317852356982,16.317852356982,2024-08-06 06:50:00 -03,2024-08-06 09:50:00
84,2024-08-06 09:55:00,16489303302477,16.489303302477,2024-08-06 06:55:00 -03,2024-08-06 09:55:00
85,2024-08-06 10:00:00,16698870132871,16.698870132871,2024-08-06 07:00:00 -03,2024-08-06 10:00:00
86,2024-08-06 10:05:00,16863462248468,16.863462248468,2024-08-06 07:05:00 -03,2024-08-06 10:05:00
87,2024-08-06 10:10:00,17116432562316,17.116432562316,2024-08-06 07:10:00 -03,2024-08-06 10:10:00
88,2024-08-06 10:15:00,17493107834683,17.493107834683,2024-08-06 07:15:00 -03,2024-08-06 10:15:00
89,2024-08-06 10:20:00,17651874195352,17.651874195352,2024-08-06 07:20:00 -03,2024-08-06 10:20:00
90,2024-08-06 10:25:00,17879683162578,17.879683162578,2024-08-06 07:25:00 -03,2024-08-06 10:25:00
91,2024-08-06 10:30:00,18182595938484,18.182595938484,2024-08-06 07:30:00 -03,2024-08-06 10:30:00
92,2024-08-06 10:35:00,18437916907149,18.437916907149,2024-08-06 07:35:00 -03,2024-08-06 10:35:00
93,2024-08-06 10:40:00,18508377203895,18.508377203895,2024-08-06 07:40:00 -03,2024-08-06 10:40:00
94,2024-08-06 10:45:00,18822001587812,18.822001587812,2024-08-06 07:45:00 -03,2024-08-06 10:45:00
95,2024-08-06 10:50:00,18936985122669,18.936985122669,2024-08-06 07:50:00 -03,2024-08-06 10:50:00
96,2024-08-06 10:55:00,19292066270764,19.292066270764,2024-08-06 07:55:00 -03,2024-08-06 10:55:00
97,2024-08-06 11:00:00,19526073638556,19.526073638556,2024-08-06 08:00:00 -03,2024-08-06 11:00:00
98,2024-08-06 11:05:00,19595048657425,19.595048657425,2024-08-06 08:05:00 -03,2024-08-06 11:05:00
99,2024-08-06 11:10:00,20325343674383,20.325343674383,2024-08-06 08:10:00 -03,2024-08-06 11:10:00
100,2024-08-06 11:15:00,20506435701339,20.506435701339,2024-08-06 08:15:00 -03,2024-08-06 11:15:00
101,2024-08-06 11:20:00,20822162435125,20.822162435125,2024-08-06 08:20:00 -03,2024-08-06 11:20:00
102,2024-08-06 11:25:00,21121142488560,21.12114248856,2024-08-06 08:25:00 -03,2024-08-06 11:25:00
103,2024-08-06 11:30:00,21315629533696,21.315629533696,2024-08-06 08:30:00 -03,2024-08-06 11:30:00
104,2024-08-06 11:35:00,21624125116790,21.62412511679,2024-08-06 08:35:00 -03,2024-08-06 11:35:00
105,2024-08-06 11:40:00,21861557872959,21.861557872959,2024-08-06 08:40:00 -03,2024-08-06 11:40:00
106,2024-08-06 11:45:00,22020031685686,22.020031685686,2024-08-06 08:45:00 -03,2024-08-06 11:45:00
107,2024-08-06 11:50:00,22429129017183,22.429129017183,2024-08-06 08:50:00 -03,2024-08-06 11:50:00
108,2024-08-06 11:55:00,22600476265909,22.600476265909,2024-08-06 08:55:00 -03,2024-08-06 11:55:00
109,2024-08-06 12:00:00,22887259244911,22.887259244911,2024-08-06 09:00:00 -03,2024-08-06 12:00:00
110,2024-08-06 12:05:00,23259544639856,23.259544639856,2024-08-06 09:05:00 -03,2024-08-06 12:05:00
111,2024-08-06 12:10:00,23712580496531,23.712580496531,2024-08-06 09:10:00 -03,2024-08-06 12:10:00
112,2024-08-06 12:15:00,23965127047414,23.965127047414,2024-08-06 09:15:00 -03,2024-08-06 12:15:00
113,2024-08-06 12:20:00,24325439759642,24.325439759642,2024-08-06 09:20:00 -03,2024-08-06 12:20:00
114,2024-08-06 12:25:00,24551483629054,24.551483629054,2024-08-06 09:25:00 -03,2024-08-06 12:25:00
115,2024-08-06 12:30:00,24653831368661,24.653831368661,2024-08-06 09:30:00 -03,2024-08-06 12:30:00
116,2024-08-06 12:35:00,25023132816486,25.023132816486,2024-08-06 09:35:00 -03,2024-08-06 12:35:00
117,2024-08-06 12:40:00,25103583307770,25.10358330777,2024-08-06 09:40:00 -03,2024-08-06 12:40:00
118,2024-08-06 12:45:00,25207752611442,25.207752611442,2024-08-06 09:45:00 -03,2024-08-06 12:45:00
119,2024-08-06 12:50:00,25663183778169,25.663183778169,2024-08-06 09:50:00 -03,2024-08-06 12:50:00
120,2024-08-06 12:55:00,25826872108491,25.826872108491,2024-08-06 09:55:00 -03,2024-08-06 12:55:00
121,2024-08-06 13:00:00,26116598411064,26.116598411064,2024-08-06 10:00:00 -03,2024-08-06 13:00:00
122,2024-08-06 13:05:00,26514771143272,26.514771143272,2024-08-06 10:05:00 -03,2024-08-06 13:05:00
123,2024-08-06 13:10:00,26594094299464,26.594094299464,2024-08-06 10:10:00 -03,2024-08-06 13:10:00
124,2024-08-06 13:15:00,26927127906243,26.927127906243,2024-08-06 10:15:00 -03,2024-08-06 13:15:00
125,2024-08-06 13:20:00,27515459857665,27.515459857665,2024-08-06 10:20:00 -03,2024-08-06 13:20:00
126,2024-08-06 13:25:00,27454923632457,27.454923632457,2024-08-06 10:25:00 -03,2024-08-06 13:25:00
127,2024-08-06 13:30:00,27492044667329,27.492044667329,2024-08-06 10:30:00 -03,2024-08-06 13:30:00
128,2024-08-06 13:35:00,28150001969584,28.150001969584,2024-08-06 10:35:00 -03,2024-08-06 13:35:00
129,2024-08-06 13:40:00,28200124133040,28.20012413304,2024-08-06 10:40:00 -03,2024-08-06 13:40:00
130,2024-08-06 13:45:00,28478343864443,28.478343864443,2024-08-06 10:45:00 -03,2024-08-06 13:45:00
131,2024-08-06 13:50:00,28496741688480,28.49674168848,2024-08-06 10:50:00 -03,2024-08-06 13:50:00
132,2024-08-06 13:55:00,29861990365750,29.86199036575,2024-08-06 10:55:00 -03,2024-08-06 13:55:00
133,2024-08-06 14:00:00,29057122544935,29.057122544935,2024-08-06 11:00:00 -03,2024-08-06 14:00:00
134,2024-08-06 14:05:00,29081457487160,29.08145748716,2024-08-06 11:05:00 -03,2024-08-06 14:05:00
135,2024-08-06 14:10:00,29150208314533,29.150208314533,2024-08-06 11:10:00 -03,2024-08-06 14:10:00
136,2024-08-06 14:15:00,29457330283864,29.457330283864,2024-08-06 11:15:00 -03,2024-08-06 14:15:00
137,2024-08-06 14:20:00,29479404940260,29.47940494026,2024-08-06 11:20:00 -03,2024-08-06 14:20:00
138,2024-08-06 14:25:00,29669941469368,29.669941469368,2024-08-06 11:25:00 -03,2024-08-06 14:25:00
139,2024-08-06 14:30:00,29971842206046,29.971842206046,2024-08-06 11:30:00 -03,2024-08-06 14:30:00
140,2024-08-06 14:35:00,30158772035874,30.158772035874,2024-08-06 11:35:00 -03,2024-08-06 14:35:00
141,2024-08-06 14:40:00,30234665789334,30.234665789334,2024-08-06 11:40:00 -03,2024-08-06 14:40:00
142,2024-08-06 14:45:00,30405558702955,30.405558702955,2024-08-06 11:45:00 -03,2024-08-06 14:45:00
143,2024-08-06 14:50:00,30920242180949,30.920242180949,2024-08-06 11:50:00 -03,2024-08-06 14:50:00
144,2024-08-06 14:55:00,31109941244221,31.109941244221,2024-08-06 11:55:00 -03,2024-08-06 14:55:00
145,2024-08-06 15:00:00,31131747292769,31.131747292769,2024-08-06 12:00:00 -03,2024-08-06 15:00:00
146,2024-08-06 15:05:00,31457786358017,31.457786358017,2024-08-06 12:05:00 -03,2024-08-06 15:05:00
147,2024-08-06 15:10:00,31768371142236,31.768371142236,2024-08-06 12:10:00 -03,2024-08-06 15:10:00
148,2024-08-06 15:15:00,32000107119259,32.000107119259,2024-08-06 12:15:00 -03,2024-08-06 15:15:00
149,2024-08-06 15:20:00,32406093542953,32.406093542953,2024-08-06 12:20:00 -03,2024-08-06 15:20:00
150,2024-08-06 15:25:00,32539804747190,32.53980474719,2024-08-06 12:25:00 -03,2024-08-06 15:25:00
151,2024-08-06 15:30:00,32896546691577,32.896546691577,2024-08-06 12:30:00 -03,2024-08-06 15:30:00
152,2024-08-06 15:35:00,33230428564440,33.23042856444,2024-08-06 12:35:00 -03,2024-08-06 15:35:00
153,2024-08-06 15:40:00,33448219658917,33.448219658917,2024-08-06 12:40:00 -03,2024-08-06 15:40:00
154,2024-08-06 15:45:00,34188980824625,34.188980824625,2024-08-06 12:45:00 -03,2024-08-06 15:45:00
155,2024-08-06 15:50:00,34193497019967,34.193497019967,2024-08-06 12:50:00 -03,2024-08-06 15:50:00
156,2024-08-06 15:55:00,34223878258222,34.223878258222,2024-08-06 12:55:00 -03,2024-08-06 15:55:00
157,2024-08-06 16:00:00,34358484326546,34.358484326546,2024-08-06 13:00:00 -03,2024-08-06 16:00:00
158,2024-08-06 16:05:00,34297296757848,34.297296757848,2024-08-06 13:05:00 -03,2024-08-06 16:05:00
159,2024-08-06 16:10:00,34419556013470,34.41955601347,2024-08-06 13:10:00 -03,2024-08-06 16:10:00
160,2024-08-06 16:15:00,34795964071033,34.795964071033,2024-08-06 13:15:00 -03,2024-08-06 16:15:00
161,2024-08-06 16:20:00,34928944444337,34.928944444337,2024-08-06 13:20:00 -03,2024-08-06 16:20:00
162,2024-08-06 16:25:00,35213244507001,35.213244507001,2024-08-06 13:25:00 -03,2024-08-06 16:25:00
163,2024-08-06 16:30:00,35120958447617,35.120958447617,2024-08-06 13:30:00 -03,2024-08-06 16:30:00
164,2024-08-06 16:35:00,35196538285773,35.196538285773,2024-08-06 13:35:00 -03,2024-08-06 16:35:00
165,2024-08-06 16:40:00,35196724646401,35.196724646401,2024-08-06 13:40:00 -03,2024-08-06 16:40:00
166,2024-08-06 16:45:00,35206802902855,35.206802902855,2024-08-06 13:45:00 -03,2024-08-06 16:45:00
167,2024-08-06 16:50:00,35276639767419,35.276639767419,2024-08-06 13:50:00 -03,2024-08-06 16:50:00
168,2024-08-06 16:55:00,35350241389315,35.350241389315,2024-08-06 13:55:00 -03,2024-08-06 16:55:00
169,2024-08-06 17:00:00,35023563445205,35.023563445205,2024-08-06 14:00:00 -03,2024-08-06 17:00:00
170,2024-08-06 17:05:00,34903900410812,34.903900410812,2024-08-06 14:05:00 -03,2024-08-06 17:05:00
171,2024-08-06 17:10:00,34790139928140,34.79013992814,2024-08-06 14:10:00 -03,2024-08-06 17:10:00
172,2024-08-06 17:15:00,34917241702270,34.91724170227,2024-08-06 14:15:00 -03,2024-08-06 17:15:00
173,2024-08-06 17:20:00,34957685713314,34.957685713314,2024-08-06 14:20:00 -03,2024-08-06 17:20:00
174,2024-08-06 17:25:00,35084458785914,35.084458785914,2024-08-06 14:25:00 -03,2024-08-06 17:25:00
175,2024-08-06 17:30:00,34846937247160,34.84693724716,2024-08-06 14:30:00 -03,2024-08-06 17:30:00
176,2024-08-06 17:35:00,34930655206665,34.930655206665,2024-08-06 14:35:00 -03,2024-08-06 17:35:00
177,2024-08-06 17:40:00,35158945595799,35.158945595799,2024-08-06 14:40:00 -03,2024-08-06 17:40:00
178,2024-08-06 17:45:00,34936001269582,34.936001269582,2024-08-06 14:45:00 -03,2024-08-06 17:45:00
179,2024-08-06 17:50:00,34773446264543,34.773446264543,2024-08-06 14:50:00 -03,2024-08-06 17:50:00
180,2024-08-06 17:55:00,34859753813242,34.859753813242,2024-08-06 14:55:00 -03,2024-08-06 17:55:00
181,2024-08-06 18:00:00,34735941391883,34.735941391883,2024-08-06 15:00:00 -03,2024-08-06 18:00:00
182,2024-08-06 18:05:00,34914447209532,34.914447209532,2024-08-06 15:05:00 -03,2024-08-06 18:05:00
183,2024-08-06 18:10:00,34960010802448,34.960010802448,2024-08-06 15:10:00 -03,2024-08-06 18:10:00
184,2024-08-06 18:15:00,34897826136878,34.897826136878,2024-08-06 15:15:00 -03,2024-08-06 18:15:00
185,2024-08-06 18:20:00,34856513824979,34.856513824979,2024-08-06 15:20:00 -03,2024-08-06 18:20:00
186,2024-08-06 18:25:00,34945380492504,34.945380492504,2024-08-06 15:25:00 -03,2024-08-06 18:25:00
187,2024-08-06 18:30:00,34818266993725,34.818266993725,2024-08-06 15:30:00 -03,2024-08-06 18:30:00
188,2024-08-06 18:35:00,34814537263908,34.814537263908,2024-08-06 15:35:00 -03,2024-08-06 18:35:00
189,2024-08-06 18:40:00,34667963509194,34.667963509194,2024-08-06 15:40:00 -03,2024-08-06 18:40:00
190,2024-08-06 18:45:00,34712567108383,34.712567108383,2024-08-06 15:45:00 -03,2024-08-06 18:45:00
191,2024-08-06 18:50:00,34810897037888,34.810897037888,2024-08-06 15:50:00 -03,2024-08-06 18:50:00
192,2024-08-06 18:55:00,35076319051276,35.076319051276,2024-08-06 15:55:00 -03,2024-08-06 18:55:00
193,2024-08-06 19:00:00,34956370386455,34.956370386455,2024-08-06 16:00:00 -03,2024-08-06 19:00:00
194,2024-08-06 19:05:00,34827487547820,34.82748754782,2024-08-06 16:05:00 -03,2024-08-06 19:05:00
195,2024-08-06 19:10:00,34870193189964,34.870193189964,2024-08-06 16:10:00 -03,2024-08-06 19:10:00
196,2024-08-06 19:15:00,34903636784725,34.903636784725,2024-08-06 16:15:00 -03,2024-08-06 19:15:00
197,2024-08-06 19:20:00,34892632221254,34.892632221254,2024-08-06 16:20:00 -03,2024-08-06 19:20:00
198,2024-08-06 19:25:00,35049364332191,35.049364332191,2024-08-06 16:25:00 -03,2024-08-06 19:25:00
199,2024-08-06 19:30:00,35272082476727,35.272082476727,2024-08-06 16:30:00 -03,2024-08-06 19:30:00
200,2024-08-06 19:35:00,35509279793617,35.509279793617,2024-08-06 16:35:00 -03,2024-08-06 19:35:00
201,2024-08-06 19:40:00,35577550453623,35.577550453623,2024-08-06 16:40:00 -03,2024-08-06 19:40:00
202,2024-08-06 19:45:00,36270615027459,36.270615027459,2024-08-06 16:45:00 -03,2024-08-06 19:45:00
203,2024-08-06 19:50:00,35758936268360,35.75893626836,2024-08-06 16:50:00 -03,2024-08-06 19:50:00
204,2024-08-06 19:55:00,35805032841843,35.805032841843,2024-08-06 16:55:00 -03,2024-08-06 19:55:00
205,2024-08-06 20:00:00,36118856057241,36.118856057241,2024-08-06 17:00:00 -03,2024-08-06 20:00:00
206,2024-08-06 20:05:00,36128727039448,36.128727039448,2024-08-06 17:05:00 -03,2024-08-06 20:05:00
207,2024-08-06 20:10:00,36170454198427,36.170454198427,2024-08-06 17:10:00 -03,2024-08-06 20:10:00
208,2024-08-06 20:15:00,36020101420126,36.020101420126,2024-08-06 17:15:00 -03,2024-08-06 20:15:00
209,2024-08-06 20:20:00,36163616519000,36.163616519,2024-08-06 17:20:00 -03,2024-08-06 20:20:00
210,2024-08-06 20:25:00,36504596791436,36.504596791436,2024-08-06 17:25:00 -03,2024-08-06 20:25:00
211,2024-08-06 20:30:00,36568397480939,36.568397480939,2024-08-06 17:30:00 -03,2024-08-06 20:30:00
212,2024-08-06 20:35:00,37249933165589,37.249933165589,2024-08-06 17:35:00 -03,2024-08-06 20:35:00
213,2024-08-06 20:40:00,37450049748491,37.450049748491,2024-08-06 17:40:00 -03,2024-08-06 20:40:00
214,2024-08-06 20:45:00,37602774547156,37.602774547156,2024-08-06 17:45:00 -03,2024-08-06 20:45:00
215,2024-08-06 20:50:00,37947628102133,37.947628102133,2024-08-06 17:50:00 -03,2024-08-06 20:50:00
216,2024-08-06 20:55:00,38033120733914,38.033120733914,2024-08-06 17:55:00 -03,2024-08-06 20:55:00
217,2024-08-06 21:00:00,38158669061819,38.158669061819,2024-08-06 18:00:00 -03,2024-08-06 21:00:00
218,2024-08-06 21:05:00,38163603243773,38.163603243773,2024-08-06 18:05:00 -03,2024-08-06 21:05:00
219,2024-08-06 21:10:00,38776218256748,38.776218256748,2024-08-06 18:10:00 -03,2024-08-06 21:10:00
220,2024-08-06 21:15:00,38898611668190,38.89861166819,2024-08-06 18:15:00 -03,2024-08-06 21:15:00
221,2024-08-06 21:20:00,39238309061644,39.238309061644,2024-08-06 18:20:00 -03,2024-08-06 21:20:00
222,2024-08-06 21:25:00,39401437670286,39.401437670286,2024-08-06 18:25:00 -03,2024-08-06 21:25:00
223,2024-08-06 21:30:00,39406352141912,39.406352141912,2024-08-06 18:30:00 -03,2024-08-06 21:30:00
224,2024-08-06 21:35:00,39668211087228,39.668211087228,2024-08-06 18:35:00 -03,2024-08-06 21:35:00
225,2024-08-06 21:40:00,40024540026175,40.024540026175,2024-08-06 18:40:00 -03,2024-08-06 21:40:00
226,2024-08-06 21:45:00,40343353354568,40.343353354568,2024-08-06 18:45:00 -03,2024-08-06 21:45:00
227,2024-08-06 21:50:00,40779480598444,40.779480598444,2024-08-06 18:50:00 -03,2024-08-06 21:50:00
228,2024-08-06 21:55:00,41210872018558,41.210872018558,2024-08-06 18:55:00 -03,2024-08-06 21:55:00
229,2024-08-06 22:00:00,41306423435148,41.306423435148,2024-08-06 19:00:00 -03,2024-08-06 22:00:00
230,2024-08-06 22:05:00,41326358385255,41.326358385255,2024-08-06 19:05:00 -03,2024-08-06 22:05:00
231,2024-08-06 22:10:00,41765581341806,41.765581341806,2024-08-06 19:10:00 -03,2024-08-06 22:10:00
232,2024-08-06 22:15:00,41888289117115,41.888289117115,2024-08-06 19:15:00 -03,2024-08-06 22:15:00
233,2024-08-06 22:20:00,42351896244301,42.351896244301,2024-08-06 19:20:00 -03,2024-08-06 22:20:00
234,2024-08-06 22:25:00,42189508726313,42.189508726313,2024-08-06 19:25:00 -03,2024-08-06 22:25:00
235,2024-08-06 22:30:00,41978455303671,41.978455303671,2024-08-06 19:30:00 -03,2024-08-06 22:30:00
236,2024-08-06 22:35:00,42432160513549,42.432160513549,2024-08-06 19:35:00 -03,2024-08-06 22:35:00
237,2024-08-06 22:40:00,43122288800965,43.122288800965,2024-08-06 19:40:00 -03,2024-08-06 22:40:00
238,2024-08-06 22:45:00,43433039915857,43.433039915857,2024-08-06 19:45:00 -03,2024-08-06 22:45:00
239,2024-08-06 22:50:00,43613226543058,43.613226543058,2024-08-06 19:50:00 -03,2024-08-06 22:50:00
240,2024-08-06 22:55:00,44649360983542,44.649360983542,2024-08-06 19:55:00 -03,2024-08-06 22:55:00
241,2024-08-06 23:00:00,44650144317525,44.650144317525,2024-08-06 20:00:00 -03,2024-08-06 23:00:00
242,2024-08-06 23:05:00,45048965889134,45.048965889134,2024-08-06 20:05:00 -03,2024-08-06 23:05:00
243,2024-08-06 23:10:00,45106602136037,45.106602136037,2024-08-06 20:10:00 -03,2024-08-06 23:10:00
244,2024-08-06 23:15:00,45217104921519,45.217104921519,2024-08-06 20:15:00 -03,2024-08-06 23:15:00
245,2024-08-06 23:20:00,45863002951817,45.863002951817,2024-08-06 20:20:00 -03,2024-08-06 23:20:00
246,2024-08-06 23:25:00,46118843954148,46.118843954148,2024-08-06 20:25:00 -03,2024-08-06 23:25:00
247,2024-08-06 23:30:00,46426905274194,46.426905274194,2024-08-06 20:30:00 -03,2024-08-06 23:30:00
248,2024-08-06 23:35:00,46693570071060,46.69357007106,2024-08-06 20:35:00 -03,2024-08-06 23:35:00
249,2024-08-06 23:40:00,46705834655893,46.705834655893,2024-08-06 20:40:00 -03,2024-08-06 23:40:00
250,2024-08-06 23:45:00,46740550094731,46.740550094731,2024-08-06 20:45:00 -03,2024-08-06 23:45:00
251,2024-08-06 23:50:00,46955956950309,46.955956950309,2024-08-06 20:50:00 -03,2024-08-06 23:50:00
252,2024-08-06 23:55:00,47357419725739,47.357419725739,2024-08-06 20:55:00 -03,2024-08-06 23:55:00
253,2024-08-07 00:00:00,47482843969635,47.482843969635,2024-08-06 21:00:00 -03,2024-08-07 00:00:00
254,2024-08-07 00:05:00,47633851317539,47.633851317539,2024-08-06 21:05:00 -03,2024-08-07 00:05:00
255,2024-08-07 00:10:00,47443974611087,47.443974611087,2024-08-06 21:10:00 -03,2024-08-07 00:10:00
256,2024-08-07 00:15:00,47602143842133,47.602143842133,2024-08-06 21:15:00 -03,2024-08-07 00:15:00
257,2024-08-07 00:20:00,47680168252320,47.68016825232,2024-08-06 21:20:00 -03,2024-08-07 00:20:00
258,2024-08-07 00:25:00,47363198222374,47.363198222374,2024-08-06 21:25:00 -03,2024-08-07 00:25:00
259,2024-08-07 00:30:00,47076908293394,47.076908293394,2024-08-06 21:30:00 -03,2024-08-07 00:30:00
260,2024-08-07 00:35:00,47466575974850,47.46657597485,2024-08-06 21:35:00 -03,2024-08-07 00:35:00
261,2024-08-07 00:40:00,47841311348719,47.841311348719,2024-08-06 21:40:00 -03,2024-08-07 00:40:00
262,2024-08-07 00:45:00,47532441487366,47.532441487366,2024-08-06 21:45:00 -03,2024-08-07 00:45:00
263,2024-08-07 00:50:00,47481651333567,47.481651333567,2024-08-06 21:50:00 -03,2024-08-07 00:50:00
264,2024-08-07 00:55:00,47769256684084,47.769256684084,2024-08-06 21:55:00 -03,2024-08-07 00:55:00
265,2024-08-07 01:00:00,47566974234952,47.566974234952,2024-08-06 22:00:00 -03,2024-08-07 01:00:00
266,2024-08-07 01:05:00,47359689781589,47.359689781589,2024-08-06 22:05:00 -03,2024-08-07 01:05:00
267,2024-08-07 01:10:00,46447283615684,46.447283615684,2024-08-06 22:10:00 -03,2024-08-07 01:10:00
268,2024-08-07 01:15:00,46628702797659,46.628702797659,2024-08-06 22:15:00 -03,2024-08-07 01:15:00
269,2024-08-07 01:20:00,47767338048249,47.767338048249,2024-08-06 22:20:00 -03,2024-08-07 01:20:00
270,2024-08-07 01:25:00,47589503819424,47.589503819424,2024-08-06 22:25:00 -03,2024-08-07 01:25:00
271,2024-08-07 01:30:00,47411887267796,47.411887267796,2024-08-06 22:30:00 -03,2024-08-07 01:30:00
272,2024-08-07 01:35:00,46748951869569,46.748951869569,2024-08-06 22:35:00 -03,2024-08-07 01:35:00
273,2024-08-07 01:40:00,49086803731208,49.086803731208,2024-08-06 22:40:00 -03,2024-08-07 01:40:00
274,2024-08-07 01:45:00,47109733731763,47.109733731763,2024-08-06 22:45:00 -03,2024-08-07 01:45:00
275,2024-08-07 01:50:00,47003756864613,47.003756864613,2024-08-06 22:50:00 -03,2024-08-07 01:50:00
276,2024-08-07 01:55:00,46350078233087,46.350078233087,2024-08-06 22:55:00 -03,2024-08-07 01:55:00
277,2024-08-07 02:00:00,46169776424824,46.169776424824,2024-08-06 23:00:00 -03,2024-08-07 02:00:00
278,2024-08-07 02:05:00,45760000237569,45.760000237569,2024-08-06 23:05:00 -03,2024-08-07 02:05:00
279,2024-08-07 02:10:00,44947980069381,44.947980069381,2024-08-06 23:10:00 -03,2024-08-07 02:10:00
280,2024-08-07 02:15:00,44425414918971,44.425414918971,2024-08-06 23:15:00 -03,2024-08-07 02:15:00
281,2024-08-07 02:20:00,43797109558155,43.797109558155,2024-08-06 23:20:00 -03,2024-08-07 02:20:00
282,2024-08-07 02:25:00,43680461423803,43.680461423803,2024-08-06 23:25:00 -03,2024-08-07 02:25:00
283,2024-08-07 02:30:00,43286832388402,43.286832388402,2024-08-06 23:30:00 -03,2024-08-07 02:30:00
284,2024-08-07 02:35:00,42126045038961,42.126045038961,2024-08-06 23:35:00 -03,2024-08-07 02:35:00
285,2024-08-07 02:40:00,41314834268980,41.31483426898,2024-08-06 23:40:00 -03,2024-08-07 02:40:00
286,2024-08-07 02:45:00,35824634199015,35.824634199015,2024-08-06 23:45:00 -03,2024-08-07 02:45:00
287,2024-08-07 02:50:00,35818096469747,35.818096469747,2024-08-06 23:50:00 -03,2024-08-07 02:50:00
288,2024-08-07 02:55:00,37772086430928,37.772086430928,2024-08-06 23:55:00 -03,2024-08-07 02:55:00
289,2024-08-07 03:00:00,37296402956635,37.296402956635,2024-08-07 00:00:00 -03,2024-08-07 03:00:00
290,2024-08-07 03:05:00,35833270161500,35.8332701615,2024-08-07 00:05:00 -03,2024-08-07 03:05:00
291,2024-08-07 03:10:00,34461812036509,34.461812036509,2024-08-07 00:10:00 -03,2024-08-07 03:10:00
292,2024-08-07 03:15:00,33731686379583,33.731686379583,2024-08-07 00:15:00 -03,2024-08-07 03:15:00
293,2024-08-07 03:20:00,32679251767804,32.679251767804,2024-08-07 00:20:00 -03,2024-08-07 03:20:00
294,2024-08-07 03:25:00,32325251740264,32.325251740264,2024-08-07 00:25:00 -03,2024-08-07 03:25:00
295,2024-08-07 03:30:00,31587650020257,31.587650020257,2024-08-07 00:30:00 -03,2024-08-07 03:30:00
296,2024-08-07 03:35:00,30485546494272,30.485546494272,2024-08-07 00:35:00 -03,2024-08-07 03:35:00
297,2024-08-07 03:40:00,30351016398894,30.351016398894,2024-08-07 00:40:00 -03,2024-08-07 03:40:00
298,2024-08-07 03:45:00,29227886243324,29.227886243324,2024-08-07 00:45:00 -03,2024-08-07 03:45:00
299,2024-08-07 03:50:00,27590097254334,27.590097254334,2024-08-07 00:50:00 -03,2024-08-07 03:50:00
300,2024-08-07 03:55:00,26769171043124,26.769171043124,2024-08-07 00:55:00 -03,2024-08-07 03:55:00
301,2024-08-07 04:00:00,26570785844278,26.570785844278,2024-08-07 01:00:00 -03,2024-08-07 04:00:00
302,2024-08-07 04:05:00,25261838686414,25.261838686414,2024-08-07 01:05:00 -03,2024-08-07 04:05:00
303,2024-08-07 04:10:00,24851532332086,24.851532332086,2024-08-07 01:10:00 -03,2024-08-07 04:10:00
304,2024-08-07 04:15:00,24603477950698,24.603477950698,2024-08-07 01:15:00 -03,2024-08-07 04:15:00
305,2024-08-07 04:20:00,24309085754264,24.309085754264,2024-08-07 01:20:00 -03,2024-08-07 04:20:00
306,2024-08-07 04:25:00,23535540684552,23.535540684552,2024-08-07 01:25:00 -03,2024-08-07 04:25:00
307,2024-08-07 04:30:00,22918543716846,22.918543716846,2024-08-07 01:30:00 -03,2024-08-07 04:30:00
308,2024-08-07 04:35:00,22494371555945,22.494371555945,2024-08-07 01:35:00 -03,2024-08-07 04:35:00
309,2024-08-07 04:40:00,22120134980019,22.120134980019,2024-08-07 01:40:00 -03,2024-08-07 04:40:00
310,2024-08-07 04:45:00,21010031330850,21.01003133085,2024-08-07 01:45:00 -03,2024-08-07 04:45:00
311,2024-08-07 04:50:00,20500055803738,20.500055803738,2024-08-07 01:50:00 -03,2024-08-07 04:50:00
312,2024-08-07 04:55:00,48110267749964,48.110267749964,2024-08-07 01:55:00 -03,2024-08-07 04:55:00
313,2024-08-07 05:00:00,18972638669234,18.972638669234,2024-08-07 02:00:00 -03,2024-08-07 05:00:00
314,2024-08-07 05:05:00,18889656492602,18.889656492602,2024-08-07 02:05:00 -03,2024-08-07 05:05:00
315,2024-08-07 05:10:00,18777029965609,18.777029965609,2024-08-07 02:10:00 -03,2024-08-07 05:10:00
316,2024-08-07 05:15:00,18297366969624,18.297366969624,2024-08-07 02:15:00 -03,2024-08-07 05:15:00
317,2024-08-07 05:20:00,18148997905807,18.148997905807,2024-08-07 02:20:00 -03,2024-08-07 05:20:00
318,2024-08-07 05:25:00,17934088601808,17.934088601808,2024-08-07 02:25:00 -03,2024-08-07 05:25:00
319,2024-08-07 05:30:00,17462776370465,17.462776370465,2024-08-07 02:30:00 -03,2024-08-07 05:30:00
320,2024-08-07 05:35:00,17226585053897,17.226585053897,2024-08-07 02:35:00 -03,2024-08-07 05:35:00
321,2024-08-07 05:40:00,16959970168152,16.959970168152,2024-08-07 02:40:00 -03,2024-08-07 05:40:00
322,2024-08-07 05:45:00,16355648060744,16.355648060744,2024-08-07 02:45:00 -03,2024-08-07 05:45:00
323,2024-08-07 05:50:00,16211093710719,16.211093710719,2024-08-07 02:50:00 -03,2024-08-07 05:50:00
324,2024-08-07 05:55:00,15763919510507,15.763919510507,2024-08-07 02:55:00 -03,2024-08-07 05:55:00
325,2024-08-07 06:00:00,15232336841581,15.232336841581,2024-08-07 03:00:00 -03,2024-08-07 06:00:00
326,2024-08-07 06:05:00,15042541141570,15.04254114157,2024-08-07 03:05:00 -03,2024-08-07 06:05:00
327,2024-08-07 06:10:00,14983843569884,14.983843569884,2024-08-07 03:10:00 -03,2024-08-07 06:10:00
328,2024-08-07 06:15:00,14666692748052,14.666692748052,2024-08-07 03:15:00 -03,2024-08-07 06:15:00
329,2024-08-07 06:20:00,14177010302711,14.177010302711,2024-08-07 03:20:00 -03,2024-08-07 06:20:00
330,2024-08-07 06:25:00,13867203435143,13.867203435143,2024-08-07 03:25:00 -03,2024-08-07 06:25:00
331,2024-08-07 06:30:00,13711332626536,13.711332626536,2024-08-07 03:30:00 -03,2024-08-07 06:30:00
332,2024-08-07 06:35:00,13681783362154,13.681783362154,2024-08-07 03:35:00 -03,2024-08-07 06:35:00
333,2024-08-07 06:40:00,13432927727005,13.432927727005,2024-08-07 03:40:00 -03,2024-08-07 06:40:00
334,2024-08-07 06:45:00,15664471532975,15.664471532975,2024-08-07 03:45:00 -03,2024-08-07 06:45:00
335,2024-08-07 06:50:00,14405641178995,14.405641178995,2024-08-07 03:50:00 -03,2024-08-07 06:50:00
336,2024-08-07 06:55:00,14292158922928,14.292158922928,2024-08-07 03:55:00 -03,2024-08-07 06:55:00
337,2024-08-07 07:00:00,12635326365845,12.635326365845,2024-08-07 04:00:00 -03,2024-08-07 07:00:00
338,2024-08-07 07:05:00,12427936062739,12.427936062739,2024-08-07 04:05:00 -03,2024-08-07 07:05:00
339,2024-08-07 07:10:00,12395874100632,12.395874100632,2024-08-07 04:10:00 -03,2024-08-07 07:10:00
340,2024-08-07 07:15:00,12221916860291,12.221916860291,2024-08-07 04:15:00 -03,2024-08-07 07:15:00
341,2024-08-07 07:20:00,12099598115251,12.099598115251,2024-08-07 04:20:00 -03,2024-08-07 07:20:00
342,2024-08-07 07:25:00,12131281721601,12.131281721601,2024-08-07 04:25:00 -03,2024-08-07 07:25:00
343,2024-08-07 07:30:00,11908190791214,11.908190791214,2024-08-07 04:30:00 -03,2024-08-07 07:30:00
344,2024-08-07 07:35:00,11859042127223,11.859042127223,2024-08-07 04:35:00 -03,2024-08-07 07:35:00
345,2024-08-07 07:40:00,11834679108285,11.834679108285,2024-08-07 04:40:00 -03,2024-08-07 07:40:00
346,2024-08-07 07:45:00,11658142203189,11.658142203189,2024-08-07 04:45:00 -03,2024-08-07 07:45:00
347,2024-08-07 07:50:00,11676017298625,11.676017298625,2024-08-07 04:50:00 -03,2024-08-07 07:50:00
348,2024-08-07 07:55:00,11593405500479,11.593405500479,2024-08-07 04:55:00 -03,2024-08-07 07:55:00
349,2024-08-07 08:00:00,11740854820907,11.740854820907,2024-08-07 05:00:00 -03,2024-08-07 08:00:00
350,2024-08-07 08:05:00,11815071703080,11.81507170308,2024-08-07 05:05:00 -03,2024-08-07 08:05:00
351,2024-08-07 08:10:00,11592302333349,11.592302333349,2024-08-07 05:10:00 -03,2024-08-07 08:10:00
352,2024-08-07 08:15:00,11866300872991,11.866300872991,2024-08-07 05:15:00 -03,2024-08-07 08:15:00
353,2024-08-07 08:20:00,11895322470887,11.895322470887,2024-08-07 05:20:00 -03,2024-08-07 08:20:00
354,2024-08-07 08:25:00,11940887942457,11.940887942457,2024-08-07 05:25:00 -03,2024-08-07 08:25:00
355,2024-08-07 08:30:00,11276030700362,11.276030700362,2024-08-07 05:30:00 -03,2024-08-07 08:30:00
356,2024-08-07 08:35:00,11428907617556,11.428907617556,2024-08-07 05:35:00 -03,2024-08-07 08:35:00
357,2024-08-07 08:40:00,11621096286306,11.621096286306,2024-08-07 05:40:00 -03,2024-08-07 08:40:00
358,2024-08-07 08:45:00,12415990327752,12.415990327752,2024-08-07 05:45:00 -03,2024-08-07 08:45:00
359,2024-08-07 08:50:00,12660215718097,12.660215718097,2024-08-07 05:50:00 -03,2024-08-07 08:50:00
360,2024-08-07 08:55:00,12903647691436,12.903647691436,2024-08-07 05:55:00 -03,2024-08-07 08:55:00
361,2024-08-07 09:00:00,13042742620701,13.042742620701,2024-08-07 06:00:00 -03,2024-08-07 09:00:00
362,2024-08-07 09:05:00,13283853961382,13.283853961382,2024-08-07 06:05:00 -03,2024-08-07 09:05:00
363,2024-08-07 09:10:00,13407721841000,13.407721841,2024-08-07 06:10:00 -03,2024-08-07 09:10:00
364,2024-08-07 09:15:00,13610162046131,13.610162046131,2024-08-07 06:15:00 -03,2024-08-07 09:15:00
365,2024-08-07 09:20:00,14253650516907,14.253650516907,2024-08-07 06:20:00 -03,2024-08-07 09:20:00
366,2024-08-07 09:25:00,14535555864195,14.535555864195,2024-08-07 06:25:00 -03,2024-08-07 09:25:00
367,2024-08-07 09:30:00,14898861227774,14.898861227774,2024-08-07 06:30:00 -03,2024-08-07 09:30:00
368,2024-08-07 09:35:00,15022576851171,15.022576851171,2024-08-07 06:35:00 -03,2024-08-07 09:35:00
369,2024-08-07 09:40:00,15289759314406,15.289759314406,2024-08-07 06:40:00 -03,2024-08-07 09:40:00
370,2024-08-07 09:45:00,15356993877435,15.356993877435,2024-08-07 06:45:00 -03,2024-08-07 09:45:00
371,2024-08-07 09:50:00,15444968860072,15.444968860072,2024-08-07 06:50:00 -03,2024-08-07 09:50:00
372,2024-08-07 09:55:00,15541225616927,15.541225616927,2024-08-07 06:55:00 -03,2024-08-07 09:55:00
373,2024-08-07 10:00:00,16008026719729,16.008026719729,2024-08-07 07:00:00 -03,2024-08-07 10:00:00
374,2024-08-07 10:05:00,16125743559992,16.125743559992,2024-08-07 07:05:00 -03,2024-08-07 10:05:00
375,2024-08-07 10:10:00,16254079330627,16.254079330627,2024-08-07 07:10:00 -03,2024-08-07 10:10:00
376,2024-08-07 10:15:00,16826167427296,16.826167427296,2024-08-07 07:15:00 -03,2024-08-07 10:15:00
377,2024-08-07 10:20:00,17082371110330,17.08237111033,2024-08-07 07:20:00 -03,2024-08-07 10:20:00
378,2024-08-07 10:25:00,17180562011434,17.180562011434,2024-08-07 07:25:00 -03,2024-08-07 10:25:00
379,2024-08-07 10:30:00,17552744907215,17.552744907215,2024-08-07 07:30:00 -03,2024-08-07 10:30:00
380,2024-08-07 10:35:00,17881151537194,17.881151537194,2024-08-07 07:35:00 -03,2024-08-07 10:35:00
381,2024-08-07 10:40:00,18008060261352,18.008060261352,2024-08-07 07:40:00 -03,2024-08-07 10:40:00
382,2024-08-07 10:45:00,18331781105650,18.33178110565,2024-08-07 07:45:00 -03,2024-08-07 10:45:00
383,2024-08-07 10:50:00,18576267303873,18.576267303873,2024-08-07 07:50:00 -03,2024-08-07 10:50:00
384,2024-08-07 10:55:00,18705972333324,18.705972333324,2024-08-07 07:55:00 -03,2024-08-07 10:55:00
385,2024-08-07 11:00:00,19030070318305,19.030070318305,2024-08-07 08:00:00 -03,2024-08-07 11:00:00
386,2024-08-07 11:05:00,19166785989281,19.166785989281,2024-08-07 08:05:00 -03,2024-08-07 11:05:00
387,2024-08-07 11:10:00,19451121209085,19.451121209085,2024-08-07 08:10:00 -03,2024-08-07 11:10:00
388,2024-08-07 11:15:00,19852449948099,19.852449948099,2024-08-07 08:15:00 -03,2024-08-07 11:15:00
389,2024-08-07 11:20:00,20711283286867,20.711283286867,2024-08-07 08:20:00 -03,2024-08-07 11:20:00
390,2024-08-07 11:25:00,20747256793154,20.747256793154,2024-08-07 08:25:00 -03,2024-08-07 11:25:00
391,2024-08-07 11:30:00,21158870361801,21.158870361801,2024-08-07 08:30:00 -03,2024-08-07 11:30:00
392,2024-08-07 11:35:00,21455353291662,21.455353291662,2024-08-07 08:35:00 -03,2024-08-07 11:35:00
393,2024-08-07 11:40:00,21444160433645,21.444160433645,2024-08-07 08:40:00 -03,2024-08-07 11:40:00
394,2024-08-07 11:45:00,21592916895892,21.592916895892,2024-08-07 08:45:00 -03,2024-08-07 11:45:00
395,2024-08-07 11:50:00,22110299812156,22.110299812156,2024-08-07 08:50:00 -03,2024-08-07 11:50:00
396,2024-08-07 11:55:00,22264164333763,22.264164333763,2024-08-07 08:55:00 -03,2024-08-07 11:55:00
397,2024-08-07 12:00:00,22457491886450,22.45749188645,2024-08-07 09:00:00 -03,2024-08-07 12:00:00
398,2024-08-07 12:05:00,22766849533693,22.766849533693,2024-08-07 09:05:00 -03,2024-08-07 12:05:00
399,2024-08-07 12:10:00,23048589859133,23.048589859133,2024-08-07 09:10:00 -03,2024-08-07 12:10:00
400,2024-08-07 12:15:00,23540748727242,23.540748727242,2024-08-07 09:15:00 -03,2024-08-07 12:15:00
401,2024-08-07 12:20:00,23710974792917,23.710974792917,2024-08-07 09:20:00 -03,2024-08-07 12:20:00
402,2024-08-07 12:25:00,23926255476680,23.92625547668,2024-08-07 09:25:00 -03,2024-08-07 12:25:00
403,2024-08-07 12:30:00,24085605482459,24.085605482459,2024-08-07 09:30:00 -03,2024-08-07 12:30:00
404,2024-08-07 12:35:00,24352631725566,24.352631725566,2024-08-07 09:35:00 -03,2024-08-07 12:35:00
405,2024-08-07 12:40:00,24395888397326,24.395888397326,2024-08-07 09:40:00 -03,2024-08-07 12:40:00
406,2024-08-07 12:45:00,24986943150823,24.986943150823,2024-08-07 09:45:00 -03,2024-08-07 12:45:00
407,2024-08-07 12:50:00,25584771430289,25.584771430289,2024-08-07 09:50:00 -03,2024-08-07 12:50:00
408,2024-08-07 12:55:00,25561086615192,25.561086615192,2024-08-07 09:55:00 -03,2024-08-07 12:55:00
409,2024-08-07 13:00:00,25931017835053,25.931017835053,2024-08-07 10:00:00 -03,2024-08-07 13:00:00
410,2024-08-07 13:05:00,26002279354173,26.002279354173,2024-08-07 10:05:00 -03,2024-08-07 13:05:00
411,2024-08-07 13:10:00,26370082475732,26.370082475732,2024-08-07 10:10:00 -03,2024-08-07 13:10:00
412,2024-08-07 13:15:00,26711353860027,26.711353860027,2024-08-07 10:15:00 -03,2024-08-07 13:15:00
413,2024-08-07 13:20:00,27039659582675,27.039659582675,2024-08-07 10:20:00 -03,2024-08-07 13:20:00
414,2024-08-07 13:25:00,27164888714626,27.164888714626,2024-08-07 10:25:00 -03,2024-08-07 13:25:00
415,2024-08-07 13:30:00,27351098904845,27.351098904845,2024-08-07 10:30:00 -03,2024-08-07 13:30:00
416,2024-08-07 13:35:00,27534144230468,27.534144230468,2024-08-07 10:35:00 -03,2024-08-07 13:35:00
417,2024-08-07 13:40:00,28182939710908,28.182939710908,2024-08-07 10:40:00 -03,2024-08-07 13:40:00
418,2024-08-07 13:45:00,28203584825448,28.203584825448,2024-08-07 10:45:00 -03,2024-08-07 13:45:00
419,2024-08-07 13:50:00,28533416556345,28.533416556345,2024-08-07 10:50:00 -03,2024-08-07 13:50:00
420,2024-08-07 13:55:00,28565246544515,28.565246544515,2024-08-07 10:55:00 -03,2024-08-07 13:55:00
421,2024-08-07 14:00:00,28802597493276,28.802597493276,2024-08-07 11:00:00 -03,2024-08-07 14:00:00
422,2024-08-07 14:05:00,28821809696831,28.821809696831,2024-08-07 11:05:00 -03,2024-08-07 14:05:00
423,2024-08-07 14:10:00,29168881954978,29.168881954978,2024-08-07 11:10:00 -03,2024-08-07 14:10:00
424,2024-08-07 14:15:00,29111565133357,29.111565133357,2024-08-07 11:15:00 -03,2024-08-07 14:15:00
425,2024-08-07 14:20:00,29497702584403,29.497702584403,2024-08-07 11:20:00 -03,2024-08-07 14:20:00
426,2024-08-07 14:25:00,29521462310502,29.521462310502,2024-08-07 11:25:00 -03,2024-08-07 14:25:00
427,2024-08-07 14:30:00,29593129808772,29.593129808772,2024-08-07 11:30:00 -03,2024-08-07 14:30:00
428,2024-08-07 14:35:00,29846212708209,29.846212708209,2024-08-07 11:35:00 -03,2024-08-07 14:35:00
429,2024-08-07 14:40:00,30050838867338,30.050838867338,2024-08-07 11:40:00 -03,2024-08-07 14:40:00
430,2024-08-07 14:45:00,30172306319913,30.172306319913,2024-08-07 11:45:00 -03,2024-08-07 14:45:00
431,2024-08-07 14:50:00,30250079850774,30.250079850774,2024-08-07 11:50:00 -03,2024-08-07 14:50:00
432,2024-08-07 14:55:00,30666831494193,30.666831494193,2024-08-07 11:55:00 -03,2024-08-07 14:55:00
433,2024-08-07 15:00:00,30987338384097,30.987338384097,2024-08-07 12:00:00 -03,2024-08-07 15:00:00
434,2024-08-07 15:05:00,31402220474850,31.40222047485,2024-08-07 12:05:00 -03,2024-08-07 15:05:00
435,2024-08-07 15:10:00,31595776000531,31.595776000531,2024-08-07 12:10:00 -03,2024-08-07 15:10:00
436,2024-08-07 15:15:00,31965547037807,31.965547037807,2024-08-07 12:15:00 -03,2024-08-07 15:15:00
437,2024-08-07 15:20:00,32292029550333,32.292029550333,2024-08-07 12:20:00 -03,2024-08-07 15:20:00
438,2024-08-07 15:25:00,32552364295720,32.55236429572,2024-08-07 12:25:00 -03,2024-08-07 15:25:00
439,2024-08-07 15:30:00,32809315815655,32.809315815655,2024-08-07 12:30:00 -03,2024-08-07 15:30:00
440,2024-08-07 15:35:00,32952943883207,32.952943883207,2024-08-07 12:35:00 -03,2024-08-07 15:35:00
441,2024-08-07 15:40:00,33148218179148,33.148218179148,2024-08-07 12:40:00 -03,2024-08-07 15:40:00
442,2024-08-07 15:45:00,33467306977051,33.467306977051,2024-08-07 12:45:00 -03,2024-08-07 15:45:00
443,2024-08-07 15:50:00,33487168096525,33.487168096525,2024-08-07 12:50:00 -03,2024-08-07 15:50:00
444,2024-08-07 15:55:00,33447769690784,33.447769690784,2024-08-07 12:55:00 -03,2024-08-07 15:55:00
445,2024-08-07 16:00:00,33527573300736,33.527573300736,2024-08-07 13:00:00 -03,2024-08-07 16:00:00
446,2024-08-07 16:05:00,33499611646493,33.499611646493,2024-08-07 13:05:00 -03,2024-08-07 16:05:00
447,2024-08-07 16:10:00,33440665162504,33.440665162504,2024-08-07 13:10:00 -03,2024-08-07 16:10:00
448,2024-08-07 16:15:00,33608927788742,33.608927788742,2024-08-07 13:15:00 -03,2024-08-07 16:15:00
449,2024-08-07 16:20:00,33579569887310,33.57956988731,2024-08-07 13:20:00 -03,2024-08-07 16:20:00
450,2024-08-07 16:25:00,33623430146360,33.62343014636,2024-08-07 13:25:00 -03,2024-08-07 16:25:00
451,2024-08-07 16:30:00,33660721139716,33.660721139716,2024-08-07 13:30:00 -03,2024-08-07 16:30:00
452,2024-08-07 16:35:00,34073385868844,34.073385868844,2024-08-07 13:35:00 -03,2024-08-07 16:35:00
453,2024-08-07 16:40:00,33373248675423,33.373248675423,2024-08-07 13:40:00 -03,2024-08-07 16:40:00
454,2024-08-07 16:45:00,34130155709890,34.13015570989,2024-08-07 13:45:00 -03,2024-08-07 16:45:00
455,2024-08-07 16:50:00,34005166829083,34.005166829083,2024-08-07 13:50:00 -03,2024-08-07 16:50:00
456,2024-08-07 16:55:00,34209294570708,34.209294570708,2024-08-07 13:55:00 -03,2024-08-07 16:55:00
457,2024-08-07 17:00:00,34348451245997,34.348451245997,2024-08-07 14:00:00 -03,2024-08-07 17:00:00
458,2024-08-07 17:05:00,34148488233119,34.148488233119,2024-08-07 14:05:00 -03,2024-08-07 17:05:00
459,2024-08-07 17:10:00,34154991733186,34.154991733186,2024-08-07 14:10:00 -03,2024-08-07 17:10:00
460,2024-08-07 17:15:00,33807395499484,33.807395499484,2024-08-07 14:15:00 -03,2024-08-07 17:15:00
461,2024-08-07 17:20:00,33768831452056,33.768831452056,2024-08-07 14:20:00 -03,2024-08-07 17:20:00
462,2024-08-07 17:25:00,33922251406695,33.922251406695,2024-08-07 14:25:00 -03,2024-08-07 17:25:00
463,2024-08-07 17:30:00,33815860731782,33.815860731782,2024-08-07 14:30:00 -03,2024-08-07 17:30:00
464,2024-08-07 17:35:00,34090295254198,34.090295254198,2024-08-07 14:35:00 -03,2024-08-07 17:35:00
465,2024-08-07 17:40:00,34030651442273,34.030651442273,2024-08-07 14:40:00 -03,2024-08-07 17:40:00
466,2024-08-07 17:45:00,33937090598973,33.937090598973,2024-08-07 14:45:00 -03,2024-08-07 17:45:00
467,2024-08-07 17:50:00,34043191155754,34.043191155754,2024-08-07 14:50:00 -03,2024-08-07 17:50:00
468,2024-08-07 17:55:00,33984725949120,33.98472594912,2024-08-07 14:55:00 -03,2024-08-07 17:55:00
469,2024-08-07 18:00:00,33983498346411,33.983498346411,2024-08-07 15:00:00 -03,2024-08-07 18:00:00
470,2024-08-07 18:05:00,33972543824303,33.972543824303,2024-08-07 15:05:00 -03,2024-08-07 18:05:00
471,2024-08-07 18:10:00,34140796420844,34.140796420844,2024-08-07 15:10:00 -03,2024-08-07 18:10:00
472,2024-08-07 18:15:00,33967290482885,33.967290482885,2024-08-07 15:15:00 -03,2024-08-07 18:15:00
473,2024-08-07 18:20:00,34139712104167,34.139712104167,2024-08-07 15:20:00 -03,2024-08-07 18:20:00
474,2024-08-07 18:25:00,34254739899375,34.254739899375,2024-08-07 15:25:00 -03,2024-08-07 18:25:00
475,2024-08-07 18:30:00,34266926821070,34.26692682107,2024-08-07 15:30:00 -03,2024-08-07 18:30:00
476,2024-08-07 18:35:00,34444322920112,34.444322920112,2024-08-07 15:35:00 -03,2024-08-07 18:35:00
477,2024-08-07 18:40:00,34368743101453,34.368743101453,2024-08-07 15:40:00 -03,2024-08-07 18:40:00
478,2024-08-07 18:45:00,34425744136389,34.425744136389,2024-08-07 15:45:00 -03,2024-08-07 18:45:00
479,2024-08-07 18:50:00,34649290961289,34.649290961289,2024-08-07 15:50:00 -03,2024-08-07 18:50:00
480,2024-08-07 18:55:00,34676914828229,34.676914828229,2024-08-07 15:55:00 -03,2024-08-07 18:55:00
481,2024-08-07 19:00:00,34632565146269,34.632565146269,2024-08-07 16:00:00 -03,2024-08-07 19:00:00
482,2024-08-07 19:05:00,34530461068537,34.530461068537,2024-08-07 16:05:00 -03,2024-08-07 19:05:00
483,2024-08-07 19:10:00,34651827150653,34.651827150653,2024-08-07 16:10:00 -03,2024-08-07 19:10:00
484,2024-08-07 19:15:00,34672292054574,34.672292054574,2024-08-07 16:15:00 -03,2024-08-07 19:15:00
485,2024-08-07 19:20:00,34822795742259,34.822795742259,2024-08-07 16:20:00 -03,2024-08-07 19:20:00
486,2024-08-07 19:25:00,34811207596309,34.811207596309,2024-08-07 16:25:00 -03,2024-08-07 19:25:00
487,2024-08-07 19:30:00,34739104641388,34.739104641388,2024-08-07 16:30:00 -03,2024-08-07 19:30:00
488,2024-08-07 19:35:00,34986743049536,34.986743049536,2024-08-07 16:35:00 -03,2024-08-07 19:35:00
489,2024-08-07 19:40:00,34969355469353,34.969355469353,2024-08-07 16:40:00 -03,2024-08-07 19:40:00
490,2024-08-07 19:45:00,34982157767173,34.982157767173,2024-08-07 16:45:00 -03,2024-08-07 19:45:00
491,2024-08-07 19:50:00,35060293218105,35.060293218105,2024-08-07 16:50:00 -03,2024-08-07 19:50:00
492,2024-08-07 19:55:00,35233281246862,35.233281246862,2024-08-07 16:55:00 -03,2024-08-07 19:55:00
493,2024-08-07 20:00:00,36174268573945,36.174268573945,2024-08-07 17:00:00 -03,2024-08-07 20:00:00
494,2024-08-07 20:05:00,55973873405967,55.973873405967,2024-08-07 17:05:00 -03,2024-08-07 20:05:00
495,2024-08-07 20:10:00,57910201600779,57.910201600779,2024-08-07 17:10:00 -03,2024-08-07 20:10:00
496,2024-08-07 20:15:00,57473739679435,57.473739679435,2024-08-07 17:15:00 -03,2024-08-07 20:15:00
497,2024-08-07 20:20:00,57315443363058,57.315443363058,2024-08-07 17:20:00 -03,2024-08-07 20:20:00
498,2024-08-07 20:25:00,57592340404158,57.592340404158,2024-08-07 17:25:00 -03,2024-08-07 20:25:00
499,2024-08-07 20:30:00,58007823504474,58.007823504474,2024-08-07 17:30:00 -03,2024-08-07 20:30:00
500,2024-08-07 20:35:00,58281413633583,58.281413633583,2024-08-07 17:35:00 -03,2024-08-07 20:35:00
501,2024-08-07 20:40:00,58474725774236,58.474725774236,2024-08-07 17:40:00 -03,2024-08-07 20:40:00
502,2024-08-07 20:45:00,58694021286288,58.694021286288,2024-08-07 17:45:00 -03,2024-08-07 20:45:00
503,2024-08-07 20:50:00,59553388750156,59.553388750156,2024-08-07 17:50:00 -03,2024-08-07 20:50:00
504,2024-08-07 20:55:00,59834691586812,59.834691586812,2024-08-07 17:55:00 -03,2024-08-07 20:55:00
505,2024-08-07 21:00:00,60204744082163,60.204744082163,2024-08-07 18:00:00 -03,2024-08-07 21:00:00
506,2024-08-07 21:05:00,59234159450445,59.234159450445,2024-08-07 18:05:00 -03,2024-08-07 21:05:00
507,2024-08-07 21:10:00,61560594034340,61.56059403434,2024-08-07 18:10:00 -03,2024-08-07 21:10:00
508,2024-08-07 21:15:00,61193884462739,61.193884462739,2024-08-07 18:15:00 -03,2024-08-07 21:15:00
509,2024-08-07 21:20:00,61504360957619,61.504360957619,2024-08-07 18:20:00 -03,2024-08-07 21:20:00
510,2024-08-07 21:25:00,62265159160438,62.265159160438,2024-08-07 18:25:00 -03,2024-08-07 21:25:00
511,2024-08-07 21:30:00,62515318255307,62.515318255307,2024-08-07 18:30:00 -03,2024-08-07 21:30:00
512,2024-08-07 21:35:00,64059747390187,64.059747390187,2024-08-07 18:35:00 -03,2024-08-07 21:35:00
513,2024-08-07 21:40:00,64428203662336,64.428203662336,2024-08-07 18:40:00 -03,2024-08-07 21:40:00
514,2024-08-07 21:45:00,64971920696289,64.971920696289,2024-08-07 18:45:00 -03,2024-08-07 21:45:00
515,2024-08-07 21:50:00,65098303756828,65.098303756828,2024-08-07 18:50:00 -03,2024-08-07 21:50:00
516,2024-08-07 21:55:00,65575159284725,65.575159284725,2024-08-07 18:55:00 -03,2024-08-07 21:55:00
517,2024-08-07 22:00:00,66737622720910,66.73762272091,2024-08-07 19:00:00 -03,2024-08-07 22:00:00
518,2024-08-07 22:05:00,66679001340364,66.679001340364,2024-08-07 19:05:00 -03,2024-08-07 22:05:00
519,2024-08-07 22:10:00,69017496802496,69.017496802496,2024-08-07 19:10:00 -03,2024-08-07 22:10:00
520,2024-08-07 22:15:00,69283016770775,69.283016770775,2024-08-07 19:15:00 -03,2024-08-07 22:15:00
521,2024-08-07 22:20:00,70153208932266,70.153208932266,2024-08-07 19:20:00 -03,2024-08-07 22:20:00
522,2024-08-07 22:25:00,68143027768946,68.143027768946,2024-08-07 19:25:00 -03,2024-08-07 22:25:00
523,2024-08-07 22:30:00,68036498868840,68.03649886884,2024-08-07 19:30:00 -03,2024-08-07 22:30:00
524,2024-08-07 22:35:00,68074622874175,68.074622874175,2024-08-07 19:35:00 -03,2024-08-07 22:35:00
525,2024-08-07 22:40:00,63536309911088,63.536309911088,2024-08-07 19:40:00 -03,2024-08-07 22:40:00
526,2024-08-07 22:45:00,33314581468730,33.31458146873,2024-08-07 19:45:00 -03,2024-08-07 22:45:00
527,2024-08-07 22:50:00,50187571747702,50.187571747702,2024-08-07 19:50:00 -03,2024-08-07 22:50:00
528,2024-08-07 22:55:00,71446481181226,71.446481181226,2024-08-07 19:55:00 -03,2024-08-07 22:55:00
529,2024-08-07 23:00:00,71898981318196,71.898981318196,2024-08-07 20:00:00 -03,2024-08-07 23:00:00
530,2024-08-07 23:05:00,71848975748448,71.848975748448,2024-08-07 20:05:00 -03,2024-08-07 23:05:00
531,2024-08-07 23:10:00,53124710639495,53.124710639495,2024-08-07 20:10:00 -03,2024-08-07 23:10:00
532,2024-08-07 23:15:00,75198901449072,75.198901449072,2024-08-07 20:15:00 -03,2024-08-07 23:15:00
533,2024-08-07 23:20:00,53058769761837,53.058769761837,2024-08-07 20:20:00 -03,2024-08-07 23:20:00
534,2024-08-07 23:25:00,53507661097241,53.507661097241,2024-08-07 20:25:00 -03,2024-08-07 23:25:00
535,2024-08-07 23:30:00,53681331972213,53.681331972213,2024-08-07 20:30:00 -03,2024-08-07 23:30:00
536,2024-08-07 23:35:00,53373068192664,53.373068192664,2024-08-07 20:35:00 -03,2024-08-07 23:35:00
537,2024-08-07 23:40:00,53575637657037,53.575637657037,2024-08-07 20:40:00 -03,2024-08-07 23:40:00
538,2024-08-07 23:45:00,55187942264768,55.187942264768,2024-08-07 20:45:00 -03,2024-08-07 23:45:00
539,2024-08-07 23:50:00,53734852916048,53.734852916048,2024-08-07 20:50:00 -03,2024-08-07 23:50:00
540,2024-08-07 23:55:00,53417080703090,53.41708070309,2024-08-07 20:55:00 -03,2024-08-07 23:55:00
541,2024-08-08 00:00:00,50111302007917,50.111302007917,2024-08-07 21:00:00 -03,2024-08-08 00:00:00
542,2024-08-08 00:05:00,49786639515932,49.786639515932,2024-08-07 21:05:00 -03,2024-08-08 00:05:00
543,2024-08-08 00:10:00,49774613936540,49.77461393654,2024-08-07 21:10:00 -03,2024-08-08 00:10:00
544,2024-08-08 00:15:00,49885039627933,49.885039627933,2024-08-07 21:15:00 -03,2024-08-08 00:15:00
545,2024-08-08 00:20:00,50240196274362,50.240196274362,2024-08-07 21:20:00 -03,2024-08-08 00:20:00
546,2024-08-08 00:25:00,50508208760569,50.508208760569,2024-08-07 21:25:00 -03,2024-08-08 00:25:00
547,2024-08-08 00:30:00,51518886028811,51.518886028811,2024-08-07 21:30:00 -03,2024-08-08 00:30:00
548,2024-08-08 00:35:00,51718530143585,51.718530143585,2024-08-07 21:35:00 -03,2024-08-08 00:35:00
549,2024-08-08 00:40:00,52226615898021,52.226615898021,2024-08-07 21:40:00 -03,2024-08-08 00:40:00
550,2024-08-08 00:45:00,52004574223991,52.004574223991,2024-08-07 21:45:00 -03,2024-08-08 00:45:00
551,2024-08-08 00:50:00,52131774478991,52.131774478991,2024-08-07 21:50:00 -03,2024-08-08 00:50:00
552,2024-08-08 00:55:00,51521369392555,51.521369392555,2024-08-07 21:55:00 -03,2024-08-08 00:55:00
553,2024-08-08 01:00:00,51617402835745,51.617402835745,2024-08-07 22:00:00 -03,2024-08-08 01:00:00
554,2024-08-08 01:05:00,51690763569752,51.690763569752,2024-08-07 22:05:00 -03,2024-08-08 01:05:00
555,2024-08-08 01:10:00,51537607463518,51.537607463518,2024-08-07 22:10:00 -03,2024-08-08 01:10:00
556,2024-08-08 01:15:00,49765733950390,49.76573395039,2024-08-07 22:15:00 -03,2024-08-08 01:15:00
557,2024-08-08 01:20:00,49531544121869,49.531544121869,2024-08-07 22:20:00 -03,2024-08-08 01:20:00
558,2024-08-08 01:25:00,48809191628641,48.809191628641,2024-08-07 22:25:00 -03,2024-08-08 01:25:00
559,2024-08-08 01:30:00,47801424338281,47.801424338281,2024-08-07 22:30:00 -03,2024-08-08 01:30:00
560,2024-08-08 01:35:00,47886489852655,47.886489852655,2024-08-07 22:35:00 -03,2024-08-08 01:35:00
561,2024-08-08 01:40:00,47931893278425,47.931893278425,2024-08-07 22:40:00 -03,2024-08-08 01:40:00
562,2024-08-08 01:45:00,47700367657392,47.700367657392,2024-08-07 22:45:00 -03,2024-08-08 01:45:00
563,2024-08-08 01:50:00,46373680101223,46.373680101223,2024-08-07 22:50:00 -03,2024-08-08 01:50:00
564,2024-08-08 01:55:00,45953357828690,45.95335782869,2024-08-07 22:55:00 -03,2024-08-08 01:55:00
565,2024-08-08 02:00:00,46377713959394,46.377713959394,2024-08-07 23:00:00 -03,2024-08-08 02:00:00
566,2024-08-08 02:05:00,45906918373056,45.906918373056,2024-08-07 23:05:00 -03,2024-08-08 02:05:00
567,2024-08-08 02:10:00,45622889109231,45.622889109231,2024-08-07 23:10:00 -03,2024-08-08 02:10:00
568,2024-08-08 02:15:00,44493695054011,44.493695054011,2024-08-07 23:15:00 -03,2024-08-08 02:15:00
569,2024-08-08 02:20:00,43917038882751,43.917038882751,2024-08-07 23:20:00 -03,2024-08-08 02:20:00
570,2024-08-08 02:25:00,42926840177239,42.926840177239,2024-08-07 23:25:00 -03,2024-08-08 02:25:00
571,2024-08-08 02:30:00,42472499053584,42.472499053584,2024-08-07 23:30:00 -03,2024-08-08 02:30:00
572,2024-08-08 02:35:00,42036922129404,42.036922129404,2024-08-07 23:35:00 -03,2024-08-08 02:35:00
573,2024-08-08 02:40:00,41788118052349,41.788118052349,2024-08-07 23:40:00 -03,2024-08-08 02:40:00
574,2024-08-08 02:45:00,41264613846713,41.264613846713,2024-08-07 23:45:00 -03,2024-08-08 02:45:00
575,2024-08-08 02:50:00,34880879256330,34.88087925633,2024-08-07 23:50:00 -03,2024-08-08 02:50:00
576,2024-08-08 02:55:00,42196881537349,42.196881537349,2024-08-07 23:55:00 -03,2024-08-08 02:55:00
577,2024-08-08 03:00:00,40558352372720,40.55835237272,2024-08-08 00:00:00 -03,2024-08-08 03:00:00
578,2024-08-08 03:05:00,35166988840014,35.166988840014,2024-08-08 00:05:00 -03,2024-08-08 03:05:00
579,2024-08-08 03:10:00,34400731720334,34.400731720334,2024-08-08 00:10:00 -03,2024-08-08 03:10:00
580,2024-08-08 03:15:00,33256403361081,33.256403361081,2024-08-08 00:15:00 -03,2024-08-08 03:15:00
581,2024-08-08 03:20:00,32374036276723,32.374036276723,2024-08-08 00:20:00 -03,2024-08-08 03:20:00
582,2024-08-08 03:25:00,31733044370816,31.733044370816,2024-08-08 00:25:00 -03,2024-08-08 03:25:00
583,2024-08-08 03:30:00,30706492098391,30.706492098391,2024-08-08 00:30:00 -03,2024-08-08 03:30:00
584,2024-08-08 03:35:00,30068181677452,30.068181677452,2024-08-08 00:35:00 -03,2024-08-08 03:35:00
585,2024-08-08 03:40:00,29495558976903,29.495558976903,2024-08-08 00:40:00 -03,2024-08-08 03:40:00
586,2024-08-08 03:45:00,28535989473297,28.535989473297,2024-08-08 00:45:00 -03,2024-08-08 03:45:00
587,2024-08-08 03:50:00,27416886288236,27.416886288236,2024-08-08 00:50:00 -03,2024-08-08 03:50:00
588,2024-08-08 03:55:00,27086916329381,27.086916329381,2024-08-08 00:55:00 -03,2024-08-08 03:55:00
589,2024-08-08 04:00:00,26333679769574,26.333679769574,2024-08-08 01:00:00 -03,2024-08-08 04:00:00
590,2024-08-08 04:05:00,25464570144379,25.464570144379,2024-08-08 01:05:00 -03,2024-08-08 04:05:00
591,2024-08-08 04:10:00,25153183249810,25.15318324981,2024-08-08 01:10:00 -03,2024-08-08 04:10:00
592,2024-08-08 04:15:00,24314905710666,24.314905710666,2024-08-08 01:15:00 -03,2024-08-08 04:15:00
593,2024-08-08 04:20:00,23710693210932,23.710693210932,2024-08-08 01:20:00 -03,2024-08-08 04:20:00
594,2024-08-08 04:25:00,23210064173617,23.210064173617,2024-08-08 01:25:00 -03,2024-08-08 04:25:00
595,2024-08-08 04:30:00,22402302282775,22.402302282775,2024-08-08 01:30:00 -03,2024-08-08 04:30:00
596,2024-08-08 04:35:00,21894003384474,21.894003384474,2024-08-08 01:35:00 -03,2024-08-08 04:35:00
597,2024-08-08 04:40:00,21268972970540,21.26897297054,2024-08-08 01:40:00 -03,2024-08-08 04:40:00
598,2024-08-08 04:45:00,20649849644381,20.649849644381,2024-08-08 01:45:00 -03,2024-08-08 04:45:00
599,2024-08-08 04:50:00,20488591621013,20.488591621013,2024-08-08 01:50:00 -03,2024-08-08 04:50:00
600,2024-08-08 04:55:00,19942446200556,19.942446200556,2024-08-08 01:55:00 -03,2024-08-08 04:55:00
601,2024-08-08 05:00:00,19424647533789,19.424647533789,2024-08-08 02:00:00 -03,2024-08-08 05:00:00
602,2024-08-08 05:05:00,18805035213597,18.805035213597,2024-08-08 02:05:00 -03,2024-08-08 05:05:00
603,2024-08-08 05:10:00,18317808041410,18.31780804141,2024-08-08 02:10:00 -03,2024-08-08 05:10:00
604,2024-08-08 05:15:00,18018126935194,18.018126935194,2024-08-08 02:15:00 -03,2024-08-08 05:15:00
605,2024-08-08 05:20:00,17631336886787,17.631336886787,2024-08-08 02:20:00 -03,2024-08-08 05:20:00
606,2024-08-08 05:25:00,17283330186478,17.283330186478,2024-08-08 02:25:00 -03,2024-08-08 05:25:00
607,2024-08-08 05:30:00,16836450624040,16.83645062404,2024-08-08 02:30:00 -03,2024-08-08 05:30:00
608,2024-08-08 05:35:00,16660173272296,16.660173272296,2024-08-08 02:35:00 -03,2024-08-08 05:35:00
609,2024-08-08 05:40:00,16254311324592,16.254311324592,2024-08-08 02:40:00 -03,2024-08-08 05:40:00
610,2024-08-08 05:45:00,15847727970973,15.847727970973,2024-08-08 02:45:00 -03,2024-08-08 05:45:00
611,2024-08-08 05:50:00,15527624744800,15.5276247448,2024-08-08 02:50:00 -03,2024-08-08 05:50:00
612,2024-08-08 05:55:00,15333082066088,15.333082066088,2024-08-08 02:55:00 -03,2024-08-08 05:55:00
613,2024-08-08 06:00:00,14882363895853,14.882363895853,2024-08-08 03:00:00 -03,2024-08-08 06:00:00
614,2024-08-08 06:05:00,14384672878774,14.384672878774,2024-08-08 03:05:00 -03,2024-08-08 06:05:00
615,2024-08-08 06:10:00,14222493821211,14.222493821211,2024-08-08 03:10:00 -03,2024-08-08 06:10:00
616,2024-08-08 06:15:00,13928833699646,13.928833699646,2024-08-08 03:15:00 -03,2024-08-08 06:15:00
617,2024-08-08 06:20:00,13703300415693,13.703300415693,2024-08-08 03:20:00 -03,2024-08-08 06:20:00
618,2024-08-08 06:25:00,13494456119416,13.494456119416,2024-08-08 03:25:00 -03,2024-08-08 06:25:00
619,2024-08-08 06:30:00,13244857634856,13.244857634856,2024-08-08 03:30:00 -03,2024-08-08 06:30:00
620,2024-08-08 06:35:00,12916844863124,12.916844863124,2024-08-08 03:35:00 -03,2024-08-08 06:35:00
621,2024-08-08 06:40:00,12782408919984,12.782408919984,2024-08-08 03:40:00 -03,2024-08-08 06:40:00
622,2024-08-08 06:45:00,12700793967852,12.700793967852,2024-08-08 03:45:00 -03,2024-08-08 06:45:00
623,2024-08-08 06:50:00,13675257741861,13.675257741861,2024-08-08 03:50:00 -03,2024-08-08 06:50:00
624,2024-08-08 06:55:00,12240044338480,12.24004433848,2024-08-08 03:55:00 -03,2024-08-08 06:55:00
625,2024-08-08 07:00:00,12000343243436,12.000343243436,2024-08-08 04:00:00 -03,2024-08-08 07:00:00
626,2024-08-08 07:05:00,11969755643657,11.969755643657,2024-08-08 04:05:00 -03,2024-08-08 07:05:00
627,2024-08-08 07:10:00,11791217131457,11.791217131457,2024-08-08 04:10:00 -03,2024-08-08 07:10:00
628,2024-08-08 07:15:00,11652209164708,11.652209164708,2024-08-08 04:15:00 -03,2024-08-08 07:15:00
629,2024-08-08 07:20:00,11574674268239,11.574674268239,2024-08-08 04:20:00 -03,2024-08-08 07:20:00
630,2024-08-08 07:25:00,11496191280367,11.496191280367,2024-08-08 04:25:00 -03,2024-08-08 07:25:00
631,2024-08-08 07:30:00,11257969623937,11.257969623937,2024-08-08 04:30:00 -03,2024-08-08 07:30:00
632,2024-08-08 07:35:00,11153478965403,11.153478965403,2024-08-08 04:35:00 -03,2024-08-08 07:35:00
633,2024-08-08 07:40:00,11083103201371,11.083103201371,2024-08-08 04:40:00 -03,2024-08-08 07:40:00
634,2024-08-08 07:45:00,12935217343678,12.935217343678,2024-08-08 04:45:00 -03,2024-08-08 07:45:00
635,2024-08-08 07:50:00,12954877891574,12.954877891574,2024-08-08 04:50:00 -03,2024-08-08 07:50:00
636,2024-08-08 07:55:00,10939315325312,10.939315325312,2024-08-08 04:55:00 -03,2024-08-08 07:55:00
637,2024-08-08 08:00:00,10975386584236,10.975386584236,2024-08-08 05:00:00 -03,2024-08-08 08:00:00
638,2024-08-08 08:05:00,10986945312365,10.986945312365,2024-08-08 05:05:00 -03,2024-08-08 08:05:00
639,2024-08-08 08:10:00,11148108086168,11.148108086168,2024-08-08 05:10:00 -03,2024-08-08 08:10:00
640,2024-08-08 08:15:00,11195382456986,11.195382456986,2024-08-08 05:15:00 -03,2024-08-08 08:15:00
641,2024-08-08 08:20:00,11223575549182,11.223575549182,2024-08-08 05:20:00 -03,2024-08-08 08:20:00
642,2024-08-08 08:25:00,11494735472617,11.494735472617,2024-08-08 05:25:00 -03,2024-08-08 08:25:00
643,2024-08-08 08:30:00,11609053484524,11.609053484524,2024-08-08 05:30:00 -03,2024-08-08 08:30:00
644,2024-08-08 08:35:00,11741482561376,11.741482561376,2024-08-08 05:35:00 -03,2024-08-08 08:35:00
645,2024-08-08 08:40:00,11831742707306,11.831742707306,2024-08-08 05:40:00 -03,2024-08-08 08:40:00
646,2024-08-08 08:45:00,11945172647267,11.945172647267,2024-08-08 05:45:00 -03,2024-08-08 08:45:00
647,2024-08-08 08:50:00,12116954951850,12.11695495185,2024-08-08 05:50:00 -03,2024-08-08 08:50:00
648,2024-08-08 08:55:00,12198429849586,12.198429849586,2024-08-08 05:55:00 -03,2024-08-08 08:55:00
649,2024-08-08 09:00:00,12248873469740,12.24887346974,2024-08-08 06:00:00 -03,2024-08-08 09:00:00
650,2024-08-08 09:05:00,12590952937031,12.590952937031,2024-08-08 06:05:00 -03,2024-08-08 09:05:00
651,2024-08-08 09:10:00,12892367539718,12.892367539718,2024-08-08 06:10:00 -03,2024-08-08 09:10:00
652,2024-08-08 09:15:00,13303140020567,13.303140020567,2024-08-08 06:15:00 -03,2024-08-08 09:15:00
653,2024-08-08 09:20:00,13575234693378,13.575234693378,2024-08-08 06:20:00 -03,2024-08-08 09:20:00
654,2024-08-08 09:25:00,13891519244188,13.891519244188,2024-08-08 06:25:00 -03,2024-08-08 09:25:00
655,2024-08-08 09:30:00,14282119661763,14.282119661763,2024-08-08 06:30:00 -03,2024-08-08 09:30:00
656,2024-08-08 09:35:00,14669943797782,14.669943797782,2024-08-08 06:35:00 -03,2024-08-08 09:35:00
657,2024-08-08 09:40:00,14788053839400,14.7880538394,2024-08-08 06:40:00 -03,2024-08-08 09:40:00
658,2024-08-08 09:45:00,14943026483833,14.943026483833,2024-08-08 06:45:00 -03,2024-08-08 09:45:00
659,2024-08-08 09:50:00,15265617189549,15.265617189549,2024-08-08 06:50:00 -03,2024-08-08 09:50:00
660,2024-08-08 09:55:00,15398076093501,15.398076093501,2024-08-08 06:55:00 -03,2024-08-08 09:55:00
661,2024-08-08 10:00:00,15522550158708,15.522550158708,2024-08-08 07:00:00 -03,2024-08-08 10:00:00
662,2024-08-08 10:05:00,15675046496010,15.67504649601,2024-08-08 07:05:00 -03,2024-08-08 10:05:00
663,2024-08-08 10:10:00,15866181457956,15.866181457956,2024-08-08 07:10:00 -03,2024-08-08 10:10:00
664,2024-08-08 10:15:00,16258995350114,16.258995350114,2024-08-08 07:15:00 -03,2024-08-08 10:15:00
665,2024-08-08 10:20:00,16566844136713,16.566844136713,2024-08-08 07:20:00 -03,2024-08-08 10:20:00
666,2024-08-08 10:25:00,16961559481052,16.961559481052,2024-08-08 07:25:00 -03,2024-08-08 10:25:00
667,2024-08-08 10:30:00,17389950193355,17.389950193355,2024-08-08 07:30:00 -03,2024-08-08 10:30:00
668,2024-08-08 10:35:00,17640490024628,17.640490024628,2024-08-08 07:35:00 -03,2024-08-08 10:35:00
669,2024-08-08 10:40:00,17778903039650,17.77890303965,2024-08-08 07:40:00 -03,2024-08-08 10:40:00
670,2024-08-08 10:45:00,18103912545069,18.103912545069,2024-08-08 07:45:00 -03,2024-08-08 10:45:00
671,2024-08-08 10:50:00,18371848686096,18.371848686096,2024-08-08 07:50:00 -03,2024-08-08 10:50:00
672,2024-08-08 10:55:00,18470791001565,18.470791001565,2024-08-08 07:55:00 -03,2024-08-08 10:55:00
673,2024-08-08 11:00:00,18773721494793,18.773721494793,2024-08-08 08:00:00 -03,2024-08-08 11:00:00
674,2024-08-08 11:05:00,19113722645622,19.113722645622,2024-08-08 08:05:00 -03,2024-08-08 11:05:00
675,2024-08-08 11:10:00,19361761416124,19.361761416124,2024-08-08 08:10:00 -03,2024-08-08 11:10:00
676,2024-08-08 11:15:00,20190662821708,20.190662821708,2024-08-08 08:15:00 -03,2024-08-08 11:15:00
677,2024-08-08 11:20:00,20445428542987,20.445428542987,2024-08-08 08:20:00 -03,2024-08-08 11:20:00
678,2024-08-08 11:25:00,20494226844403,20.494226844403,2024-08-08 08:25:00 -03,2024-08-08 11:25:00
679,2024-08-08 11:30:00,20848110710597,20.848110710597,2024-08-08 08:30:00 -03,2024-08-08 11:30:00
680,2024-08-08 11:35:00,20955993478672,20.955993478672,2024-08-08 08:35:00 -03,2024-08-08 11:35:00
681,2024-08-08 11:40:00,21369636635555,21.369636635555,2024-08-08 08:40:00 -03,2024-08-08 11:40:00
682,2024-08-08 11:45:00,21590698808283,21.590698808283,2024-08-08 08:45:00 -03,2024-08-08 11:45:00
683,2024-08-08 11:50:00,21767382736363,21.767382736363,2024-08-08 08:50:00 -03,2024-08-08 11:50:00
684,2024-08-08 11:55:00,22189502104937,22.189502104937,2024-08-08 08:55:00 -03,2024-08-08 11:55:00
685,2024-08-08 12:00:00,22269352249272,22.269352249272,2024-08-08 09:00:00 -03,2024-08-08 12:00:00
686,2024-08-08 12:05:00,22469023590254,22.469023590254,2024-08-08 09:05:00 -03,2024-08-08 12:05:00
687,2024-08-08 12:10:00,22727464382137,22.727464382137,2024-08-08 09:10:00 -03,2024-08-08 12:10:00
688,2024-08-08 12:15:00,22747342565578,22.747342565578,2024-08-08 09:15:00 -03,2024-08-08 12:15:00
689,2024-08-08 12:20:00,23206631306804,23.206631306804,2024-08-08 09:20:00 -03,2024-08-08 12:20:00
690,2024-08-08 12:25:00,23673944316977,23.673944316977,2024-08-08 09:25:00 -03,2024-08-08 12:25:00
691,2024-08-08 12:30:00,24688593799001,24.688593799001,2024-08-08 09:30:00 -03,2024-08-08 12:30:00
692,2024-08-08 12:35:00,24703954488231,24.703954488231,2024-08-08 09:35:00 -03,2024-08-08 12:35:00
693,2024-08-08 12:40:00,24223400535275,24.223400535275,2024-08-08 09:40:00 -03,2024-08-08 12:40:00
694,2024-08-08 12:45:00,24522128290952,24.522128290952,2024-08-08 09:45:00 -03,2024-08-08 12:45:00
695,2024-08-08 12:50:00,24568479880052,24.568479880052,2024-08-08 09:50:00 -03,2024-08-08 12:50:00
696,2024-08-08 12:55:00,24963205425064,24.963205425064,2024-08-08 09:55:00 -03,2024-08-08 12:55:00
697,2024-08-08 13:00:00,25116342503629,25.116342503629,2024-08-08 10:00:00 -03,2024-08-08 13:00:00
698,2024-08-08 13:05:00,26832596282207,26.832596282207,2024-08-08 10:05:00 -03,2024-08-08 13:05:00
699,2024-08-08 13:10:00,27102148614110,27.10214861411,2024-08-08 10:10:00 -03,2024-08-08 13:10:00
700,2024-08-08 13:15:00,26377428142551,26.377428142551,2024-08-08 10:15:00 -03,2024-08-08 13:15:00
701,2024-08-08 13:20:00,26365643937082,26.365643937082,2024-08-08 10:20:00 -03,2024-08-08 13:20:00
702,2024-08-08 13:25:00,26322115183776,26.322115183776,2024-08-08 10:25:00 -03,2024-08-08 13:25:00
703,2024-08-08 13:30:00,26337386587802,26.337386587802,2024-08-08 10:30:00 -03,2024-08-08 13:30:00
704,2024-08-08 13:35:00,26419281206390,26.41928120639,2024-08-08 10:35:00 -03,2024-08-08 13:35:00
705,2024-08-08 13:40:00,26505294212318,26.505294212318,2024-08-08 10:40:00 -03,2024-08-08 13:40:00
706,2024-08-08 13:45:00,27506456603500,27.5064566035,2024-08-08 10:45:00 -03,2024-08-08 13:45:00
707,2024-08-08 13:50:00,27214437493902,27.214437493902,2024-08-08 10:50:00 -03,2024-08-08 13:50:00
708,2024-08-08 13:55:00,27351159374811,27.351159374811,2024-08-08 10:55:00 -03,2024-08-08 13:55:00
709,2024-08-08 14:00:00,27584649244271,27.584649244271,2024-08-08 11:00:00 -03,2024-08-08 14:00:00
710,2024-08-08 14:05:00,27905234770107,27.905234770107,2024-08-08 11:05:00 -03,2024-08-08 14:05:00
711,2024-08-08 14:10:00,28183864818179,28.183864818179,2024-08-08 11:10:00 -03,2024-08-08 14:10:00
712,2024-08-08 14:15:00,28241311150715,28.241311150715,2024-08-08 11:15:00 -03,2024-08-08 14:15:00
713,2024-08-08 14:20:00,28524645941728,28.524645941728,2024-08-08 11:20:00 -03,2024-08-08 14:20:00
714,2024-08-08 14:25:00,28808780199184,28.808780199184,2024-08-08 11:25:00 -03,2024-08-08 14:25:00
715,2024-08-08 14:30:00,28919752894870,28.91975289487,2024-08-08 11:30:00 -03,2024-08-08 14:30:00
716,2024-08-08 14:35:00,29027641847600,29.0276418476,2024-08-08 11:35:00 -03,2024-08-08 14:35:00
717,2024-08-08 14:40:00,29325703897754,29.325703897754,2024-08-08 11:40:00 -03,2024-08-08 14:40:00
718,2024-08-08 14:45:00,29555962707847,29.555962707847,2024-08-08 11:45:00 -03,2024-08-08 14:45:00
719,2024-08-08 14:50:00,30476215409210,30.47621540921,2024-08-08 11:50:00 -03,2024-08-08 14:50:00
720,2024-08-08 14:55:00,31107922728561,31.107922728561,2024-08-08 11:55:00 -03,2024-08-08 14:55:00
721,2024-08-08 15:00:00,30590575768353,30.590575768353,2024-08-08 12:00:00 -03,2024-08-08 15:00:00
722,2024-08-08 15:05:00,32348242447976,32.348242447976,2024-08-08 12:05:00 -03,2024-08-08 15:05:00
723,2024-08-08 15:10:00,34144627114007,34.144627114007,2024-08-08 12:10:00 -03,2024-08-08 15:10:00
724,2024-08-08 15:15:00,33634577770009,33.634577770009,2024-08-08 12:15:00 -03,2024-08-08 15:15:00
725,2024-08-08 15:20:00,33555671645959,33.555671645959,2024-08-08 12:20:00 -03,2024-08-08 15:20:00
726,2024-08-08 15:25:00,34637906618303,34.637906618303,2024-08-08 12:25:00 -03,2024-08-08 15:25:00
727,2024-08-08 15:30:00,33877504637348,33.877504637348,2024-08-08 12:30:00 -03,2024-08-08 15:30:00
728,2024-08-08 15:35:00,33931268846740,33.93126884674,2024-08-08 12:35:00 -03,2024-08-08 15:35:00
729,2024-08-08 15:40:00,33359878187762,33.359878187762,2024-08-08 12:40:00 -03,2024-08-08 15:40:00
730,2024-08-08 15:45:00,33057226429906,33.057226429906,2024-08-08 12:45:00 -03,2024-08-08 15:45:00
731,2024-08-08 15:50:00,32976547336849,32.976547336849,2024-08-08 12:50:00 -03,2024-08-08 15:50:00
732,2024-08-08 15:55:00,33136572995353,33.136572995353,2024-08-08 12:55:00 -03,2024-08-08 15:55:00
733,2024-08-08 16:00:00,33167637187630,33.16763718763,2024-08-08 13:00:00 -03,2024-08-08 16:00:00
734,2024-08-08 16:05:00,33186300985644,33.186300985644,2024-08-08 13:05:00 -03,2024-08-08 16:05:00
735,2024-08-08 16:10:00,33277839020070,33.27783902007,2024-08-08 13:10:00 -03,2024-08-08 16:10:00
736,2024-08-08 16:15:00,33258126041008,33.258126041008,2024-08-08 13:15:00 -03,2024-08-08 16:15:00
737,2024-08-08 16:20:00,33542147115854,33.542147115854,2024-08-08 13:20:00 -03,2024-08-08 16:20:00
738,2024-08-08 16:25:00,33497973682939,33.497973682939,2024-08-08 13:25:00 -03,2024-08-08 16:25:00
739,2024-08-08 16:30:00,33490359263221,33.490359263221,2024-08-08 13:30:00 -03,2024-08-08 16:30:00
740,2024-08-08 16:35:00,33524574873171,33.524574873171,2024-08-08 13:35:00 -03,2024-08-08 16:35:00
741,2024-08-08 16:40:00,33618542599093,33.618542599093,2024-08-08 13:40:00 -03,2024-08-08 16:40:00
742,2024-08-08 16:45:00,33453663155243,33.453663155243,2024-08-08 13:45:00 -03,2024-08-08 16:45:00
743,2024-08-08 16:50:00,33524418687558,33.524418687558,2024-08-08 13:50:00 -03,2024-08-08 16:50:00
744,2024-08-08 16:55:00,33571733826089,33.571733826089,2024-08-08 13:55:00 -03,2024-08-08 16:55:00
745,2024-08-08 17:00:00,33233086267671,33.233086267671,2024-08-08 14:00:00 -03,2024-08-08 17:00:00
746,2024-08-08 17:05:00,33424189485574,33.424189485574,2024-08-08 14:05:00 -03,2024-08-08 17:05:00
747,2024-08-08 17:10:00,33257006026511,33.257006026511,2024-08-08 14:10:00 -03,2024-08-08 17:10:00
748,2024-08-08 17:15:00,33371307107531,33.371307107531,2024-08-08 14:15:00 -03,2024-08-08 17:15:00
749,2024-08-08 17:20:00,33359456261993,33.359456261993,2024-08-08 14:20:00 -03,2024-08-08 17:20:00
750,2024-08-08 17:25:00,33320952813697,33.320952813697,2024-08-08 14:25:00 -03,2024-08-08 17:25:00
751,2024-08-08 17:30:00,33084602060104,33.084602060104,2024-08-08 14:30:00 -03,2024-08-08 17:30:00
752,2024-08-08 17:35:00,33118005730191,33.118005730191,2024-08-08 14:35:00 -03,2024-08-08 17:35:00
753,2024-08-08 17:40:00,33090939586556,33.090939586556,2024-08-08 14:40:00 -03,2024-08-08 17:40:00
754,2024-08-08 17:45:00,33244018372472,33.244018372472,2024-08-08 14:45:00 -03,2024-08-08 17:45:00
755,2024-08-08 17:50:00,33528964749322,33.528964749322,2024-08-08 14:50:00 -03,2024-08-08 17:50:00
756,2024-08-08 17:55:00,33693077673424,33.693077673424,2024-08-08 14:55:00 -03,2024-08-08 17:55:00
757,2024-08-08 18:00:00,33943288568364,33.943288568364,2024-08-08 15:00:00 -03,2024-08-08 18:00:00
758,2024-08-08 18:05:00,33997655722396,33.997655722396,2024-08-08 15:05:00 -03,2024-08-08 18:05:00
759,2024-08-08 18:10:00,33923659615438,33.923659615438,2024-08-08 15:10:00 -03,2024-08-08 18:10:00
760,2024-08-08 18:15:00,34052658960388,34.052658960388,2024-08-08 15:15:00 -03,2024-08-08 18:15:00
761,2024-08-08 18:20:00,34154725476929,34.154725476929,2024-08-08 15:20:00 -03,2024-08-08 18:20:00
762,2024-08-08 18:25:00,34152893696022,34.152893696022,2024-08-08 15:25:00 -03,2024-08-08 18:25:00
763,2024-08-08 18:30:00,33987204450889,33.987204450889,2024-08-08 15:30:00 -03,2024-08-08 18:30:00
764,2024-08-08 18:35:00,34128463598133,34.128463598133,2024-08-08 15:35:00 -03,2024-08-08 18:35:00
765,2024-08-08 18:40:00,34245409470033,34.245409470033,2024-08-08 15:40:00 -03,2024-08-08 18:40:00
766,2024-08-08 18:45:00,34183658422346,34.183658422346,2024-08-08 15:45:00 -03,2024-08-08 18:45:00
767,2024-08-08 18:50:00,34125715148767,34.125715148767,2024-08-08 15:50:00 -03,2024-08-08 18:50:00
768,2024-08-08 18:55:00,34435654098784,34.435654098784,2024-08-08 15:55:00 -03,2024-08-08 18:55:00
769,2024-08-08 19:00:00,34251873294571,34.251873294571,2024-08-08 16:00:00 -03,2024-08-08 19:00:00
770,2024-08-08 19:05:00,34193837029279,34.193837029279,2024-08-08 16:05:00 -03,2024-08-08 19:05:00
771,2024-08-08 19:10:00,34233141648370,34.23314164837,2024-08-08 16:10:00 -03,2024-08-08 19:10:00
772,2024-08-08 19:15:00,34092003484263,34.092003484263,2024-08-08 16:15:00 -03,2024-08-08 19:15:00
773,2024-08-08 19:20:00,34129050027682,34.129050027682,2024-08-08 16:20:00 -03,2024-08-08 19:20:00
774,2024-08-08 19:25:00,34314131974459,34.314131974459,2024-08-08 16:25:00 -03,2024-08-08 19:25:00
775,2024-08-08 19:30:00,32183472690045,32.183472690045,2024-08-08 16:30:00 -03,2024-08-08 19:30:00
776,2024-08-08 19:35:00,32396645967104,32.396645967104,2024-08-08 16:35:00 -03,2024-08-08 19:35:00
777,2024-08-08 19:40:00,32842850908172,32.842850908172,2024-08-08 16:40:00 -03,2024-08-08 19:40:00
778,2024-08-08 19:45:00,34608041127745,34.608041127745,2024-08-08 16:45:00 -03,2024-08-08 19:45:00
779,2024-08-08 19:50:00,35080285527943,35.080285527943,2024-08-08 16:50:00 -03,2024-08-08 19:50:00
780,2024-08-08 19:55:00,35133135124317,35.133135124317,2024-08-08 16:55:00 -03,2024-08-08 19:55:00
781,2024-08-08 20:00:00,35051665104073,35.051665104073,2024-08-08 17:00:00 -03,2024-08-08 20:00:00
782,2024-08-08 20:05:00,35175073152503,35.175073152503,2024-08-08 17:05:00 -03,2024-08-08 20:05:00
783,2024-08-08 20:10:00,35281373525890,35.28137352589,2024-08-08 17:10:00 -03,2024-08-08 20:10:00
784,2024-08-08 20:15:00,35084733161372,35.084733161372,2024-08-08 17:15:00 -03,2024-08-08 20:15:00
785,2024-08-08 20:20:00,35166887298881,35.166887298881,2024-08-08 17:20:00 -03,2024-08-08 20:20:00
786,2024-08-08 20:25:00,35593868312485,35.593868312485,2024-08-08 17:25:00 -03,2024-08-08 20:25:00
787,2024-08-08 20:30:00,35608689069178,35.608689069178,2024-08-08 17:30:00 -03,2024-08-08 20:30:00
788,2024-08-08 20:35:00,35945022868678,35.945022868678,2024-08-08 17:35:00 -03,2024-08-08 20:35:00
789,2024-08-08 20:40:00,36371303888320,36.37130388832,2024-08-08 17:40:00 -03,2024-08-08 20:40:00
790,2024-08-08 20:45:00,36340833192723,36.340833192723,2024-08-08 17:45:00 -03,2024-08-08 20:45:00
791,2024-08-08 20:50:00,36363323453022,36.363323453022,2024-08-08 17:50:00 -03,2024-08-08 20:50:00
792,2024-08-08 20:55:00,37084593274520,37.08459327452,2024-08-08 17:55:00 -03,2024-08-08 20:55:00
793,2024-08-08 21:00:00,37263128293514,37.263128293514,2024-08-08 18:00:00 -03,2024-08-08 21:00:00
794,2024-08-08 21:05:00,37208524771308,37.208524771308,2024-08-08 18:05:00 -03,2024-08-08 21:05:00
795,2024-08-08 21:10:00,37400852017633,37.400852017633,2024-08-08 18:10:00 -03,2024-08-08 21:10:00
796,2024-08-08 21:15:00,37515684394378,37.515684394378,2024-08-08 18:15:00 -03,2024-08-08 21:15:00
797,2024-08-08 21:20:00,38549026737519,38.549026737519,2024-08-08 18:20:00 -03,2024-08-08 21:20:00
798,2024-08-08 21:25:00,38862289983013,38.862289983013,2024-08-08 18:25:00 -03,2024-08-08 21:25:00
799,2024-08-08 21:30:00,39130806753132,39.130806753132,2024-08-08 18:30:00 -03,2024-08-08 21:30:00
800,2024-08-08 21:35:00,39360628390974,39.360628390974,2024-08-08 18:35:00 -03,2024-08-08 21:35:00
801,2024-08-08 21:40:00,39858511096155,39.858511096155,2024-08-08 18:40:00 -03,2024-08-08 21:40:00
802,2024-08-08 21:45:00,39928110008522,39.928110008522,2024-08-08 18:45:00 -03,2024-08-08 21:45:00
803,2024-08-08 21:50:00,40129304308757,40.129304308757,2024-08-08 18:50:00 -03,2024-08-08 21:50:00
804,2024-08-08 21:55:00,40371866635613,40.371866635613,2024-08-08 18:55:00 -03,2024-08-08 21:55:00
805,2024-08-08 22:00:00,40421079231334,40.421079231334,2024-08-08 19:00:00 -03,2024-08-08 22:00:00
806,2024-08-08 22:05:00,40598954910365,40.598954910365,2024-08-08 19:05:00 -03,2024-08-08 22:05:00
807,2024-08-08 22:10:00,41355263841559,41.355263841559,2024-08-08 19:10:00 -03,2024-08-08 22:10:00
808,2024-08-08 22:15:00,41680049777341,41.680049777341,2024-08-08 19:15:00 -03,2024-08-08 22:15:00
809,2024-08-08 22:20:00,41649481067158,41.649481067158,2024-08-08 19:20:00 -03,2024-08-08 22:20:00
810,2024-08-08 22:25:00,41709805249884,41.709805249884,2024-08-08 19:25:00 -03,2024-08-08 22:25:00
811,2024-08-08 22:30:00,41630691583677,41.630691583677,2024-08-08 19:30:00 -03,2024-08-08 22:30:00
812,2024-08-08 22:35:00,42034780006673,42.034780006673,2024-08-08 19:35:00 -03,2024-08-08 22:35:00
813,2024-08-08 22:40:00,42251799463021,42.251799463021,2024-08-08 19:40:00 -03,2024-08-08 22:40:00
814,2024-08-08 22:45:00,42435544738656,42.435544738656,2024-08-08 19:45:00 -03,2024-08-08 22:45:00
815,2024-08-08 22:50:00,42836432889112,42.836432889112,2024-08-08 19:50:00 -03,2024-08-08 22:50:00
816,2024-08-08 22:55:00,43082454078651,43.082454078651,2024-08-08 19:55:00 -03,2024-08-08 22:55:00
817,2024-08-08 23:00:00,43413660855644,43.413660855644,2024-08-08 20:00:00 -03,2024-08-08 23:00:00
818,2024-08-08 23:05:00,43390113999154,43.390113999154,2024-08-08 20:05:00 -03,2024-08-08 23:05:00
819,2024-08-08 23:10:00,44496179087123,44.496179087123,2024-08-08 20:10:00 -03,2024-08-08 23:10:00
820,2024-08-08 23:15:00,44608761585072,44.608761585072,2024-08-08 20:15:00 -03,2024-08-08 23:15:00
821,2024-08-08 23:20:00,44932814919537,44.932814919537,2024-08-08 20:20:00 -03,2024-08-08 23:20:00
822,2024-08-08 23:25:00,45659236900361,45.659236900361,2024-08-08 20:25:00 -03,2024-08-08 23:25:00
823,2024-08-08 23:30:00,45734170524380,45.73417052438,2024-08-08 20:30:00 -03,2024-08-08 23:30:00
824,2024-08-08 23:35:00,46388348680117,46.388348680117,2024-08-08 20:35:00 -03,2024-08-08 23:35:00
825,2024-08-08 23:40:00,46496894424050,46.49689442405,2024-08-08 20:40:00 -03,2024-08-08 23:40:00
826,2024-08-08 23:45:00,46758321773116,46.758321773116,2024-08-08 20:45:00 -03,2024-08-08 23:45:00
827,2024-08-08 23:50:00,47238123954060,47.23812395406,2024-08-08 20:50:00 -03,2024-08-08 23:50:00
828,2024-08-08 23:55:00,47152654347737,47.152654347737,2024-08-08 20:55:00 -03,2024-08-08 23:55:00
829,2024-08-09 00:00:00,47345475447177,47.345475447177,2024-08-08 21:00:00 -03,2024-08-09 00:00:00
830,2024-08-09 00:05:00,47248162958973,47.248162958973,2024-08-08 21:05:00 -03,2024-08-09 00:05:00
831,2024-08-09 00:10:00,47429386178750,47.42938617875,2024-08-08 21:10:00 -03,2024-08-09 00:10:00
832,2024-08-09 00:15:00,47504630086395,47.504630086395,2024-08-08 21:15:00 -03,2024-08-09 00:15:00
833,2024-08-09 00:20:00,47392081739858,47.392081739858,2024-08-08 21:20:00 -03,2024-08-09 00:20:00
834,2024-08-09 00:25:00,47662818253312,47.662818253312,2024-08-08 21:25:00 -03,2024-08-09 00:25:00
835,2024-08-09 00:30:00,48335688441638,48.335688441638,2024-08-08 21:30:00 -03,2024-08-09 00:30:00
836,2024-08-09 00:35:00,48524617001202,48.524617001202,2024-08-08 21:35:00 -03,2024-08-09 00:35:00
837,2024-08-09 00:40:00,48171931113446,48.171931113446,2024-08-08 21:40:00 -03,2024-08-09 00:40:00
838,2024-08-09 00:45:00,47969118061332,47.969118061332,2024-08-08 21:45:00 -03,2024-08-09 00:45:00
839,2024-08-09 00:50:00,47953459650220,47.95345965022,2024-08-08 21:50:00 -03,2024-08-09 00:50:00
840,2024-08-09 00:55:00,47901863828681,47.901863828681,2024-08-08 21:55:00 -03,2024-08-09 00:55:00
841,2024-08-09 01:00:00,45126776362168,45.126776362168,2024-08-08 22:00:00 -03,2024-08-09 01:00:00
842,2024-08-09 01:05:00,47337562054893,47.337562054893,2024-08-08 22:05:00 -03,2024-08-09 01:05:00
843,2024-08-09 01:10:00,50397911014247,50.397911014247,2024-08-08 22:10:00 -03,2024-08-09 01:10:00
844,2024-08-09 01:15:00,46801641014379,46.801641014379,2024-08-08 22:15:00 -03,2024-08-09 01:15:00
845,2024-08-09 01:20:00,47718053229368,47.718053229368,2024-08-08 22:20:00 -03,2024-08-09 01:20:00
846,2024-08-09 01:25:00,49257642227966,49.257642227966,2024-08-08 22:25:00 -03,2024-08-09 01:25:00
847,2024-08-09 01:30:00,47888966156583,47.888966156583,2024-08-08 22:30:00 -03,2024-08-09 01:30:00
848,2024-08-09 01:35:00,47797297515524,47.797297515524,2024-08-08 22:35:00 -03,2024-08-09 01:35:00
849,2024-08-09 01:40:00,48379160780716,48.379160780716,2024-08-08 22:40:00 -03,2024-08-09 01:40:00
850,2024-08-09 01:45:00,45306982130687,45.306982130687,2024-08-08 22:45:00 -03,2024-08-09 01:45:00
851,2024-08-09 01:50:00,46408137124824,46.408137124824,2024-08-08 22:50:00 -03,2024-08-09 01:50:00
852,2024-08-09 01:55:00,46259148696929,46.259148696929,2024-08-08 22:55:00 -03,2024-08-09 01:55:00
853,2024-08-09 02:00:00,44920290154011,44.920290154011,2024-08-08 23:00:00 -03,2024-08-09 02:00:00
854,2024-08-09 02:05:00,44871207969002,44.871207969002,2024-08-08 23:05:00 -03,2024-08-09 02:05:00
855,2024-08-09 02:10:00,44315897776609,44.315897776609,2024-08-08 23:10:00 -03,2024-08-09 02:10:00
856,2024-08-09 02:15:00,44985030978836,44.985030978836,2024-08-08 23:15:00 -03,2024-08-09 02:15:00
857,2024-08-09 02:20:00,43418643506642,43.418643506642,2024-08-08 23:20:00 -03,2024-08-09 02:20:00
858,2024-08-09 02:25:00,41967765940613,41.967765940613,2024-08-08 23:25:00 -03,2024-08-09 02:25:00
859,2024-08-09 02:30:00,41301396353780,41.30139635378,2024-08-08 23:30:00 -03,2024-08-09 02:30:00
860,2024-08-09 02:35:00,40504008486777,40.504008486777,2024-08-08 23:35:00 -03,2024-08-09 02:35:00
861,2024-08-09 02:40:00,41409265659371,41.409265659371,2024-08-08 23:40:00 -03,2024-08-09 02:40:00
862,2024-08-09 02:45:00,40400204287426,40.400204287426,2024-08-08 23:45:00 -03,2024-08-09 02:45:00
863,2024-08-09 02:50:00,41649269762413,41.649269762413,2024-08-08 23:50:00 -03,2024-08-09 02:50:00
864,2024-08-09 02:55:00,39250180126649,39.250180126649,2024-08-08 23:55:00 -03,2024-08-09 02:55:00


==> figures/outliers/south_america/data/reality.csv <==
sequence,five_min_interval,total_traffic,total_traffic_tb,local_time,utc_time
1,2024-04-03 03:00:00,36787438808184,36.787438808184,2024-04-03 00:00:00 -03,2024-04-03 03:00:00
2,2024-04-03 03:05:00,36309095763702,36.309095763702,2024-04-03 00:05:00 -03,2024-04-03 03:05:00
3,2024-04-03 03:10:00,38855662302013,38.855662302013,2024-04-03 00:10:00 -03,2024-04-03 03:10:00
4,2024-04-03 03:15:00,33726608445306,33.726608445306,2024-04-03 00:15:00 -03,2024-04-03 03:15:00
5,2024-04-03 03:20:00,33143347050617,33.143347050617,2024-04-03 00:20:00 -03,2024-04-03 03:20:00
6,2024-04-03 03:25:00,32112847230976,32.112847230976,2024-04-03 00:25:00 -03,2024-04-03 03:25:00
7,2024-04-03 03:30:00,31320661256638,31.320661256638,2024-04-03 00:30:00 -03,2024-04-03 03:30:00
8,2024-04-03 03:35:00,29922854015641,29.922854015641,2024-04-03 00:35:00 -03,2024-04-03 03:35:00
9,2024-04-03 03:40:00,29216077106186,29.216077106186,2024-04-03 00:40:00 -03,2024-04-03 03:40:00
10,2024-04-03 03:45:00,28423249452109,28.423249452109,2024-04-03 00:45:00 -03,2024-04-03 03:45:00
11,2024-04-03 03:50:00,27644521913464,27.644521913464,2024-04-03 00:50:00 -03,2024-04-03 03:50:00
12,2024-04-03 03:55:00,27064674391896,27.064674391896,2024-04-03 00:55:00 -03,2024-04-03 03:55:00
13,2024-04-03 04:00:00,25921274736974,25.921274736974,2024-04-03 01:00:00 -03,2024-04-03 04:00:00
14,2024-04-03 04:05:00,25272928052225,25.272928052225,2024-04-03 01:05:00 -03,2024-04-03 04:05:00
15,2024-04-03 04:10:00,24430295391471,24.430295391471,2024-04-03 01:10:00 -03,2024-04-03 04:10:00
16,2024-04-03 04:15:00,23597620658276,23.597620658276,2024-04-03 01:15:00 -03,2024-04-03 04:15:00
17,2024-04-03 04:20:00,23579272880824,23.579272880824,2024-04-03 01:20:00 -03,2024-04-03 04:20:00
18,2024-04-03 04:25:00,22288676608674,22.288676608674,2024-04-03 01:25:00 -03,2024-04-03 04:25:00
19,2024-04-03 04:30:00,21670203196506,21.670203196506,2024-04-03 01:30:00 -03,2024-04-03 04:30:00
20,2024-04-03 04:35:00,20733527657730,20.73352765773,2024-04-03 01:35:00 -03,2024-04-03 04:35:00
21,2024-04-03 04:40:00,20038406766992,20.038406766992,2024-04-03 01:40:00 -03,2024-04-03 04:40:00
22,2024-04-03 04:45:00,19352129177510,19.35212917751,2024-04-03 01:45:00 -03,2024-04-03 04:45:00
23,2024-04-03 04:50:00,18534358179294,18.534358179294,2024-04-03 01:50:00 -03,2024-04-03 04:50:00
24,2024-04-03 04:55:00,18358317737965,18.358317737965,2024-04-03 01:55:00 -03,2024-04-03 04:55:00
25,2024-04-03 05:00:00,17984514849638,17.984514849638,2024-04-03 02:00:00 -03,2024-04-03 05:00:00
26,2024-04-03 05:05:00,17509342541743,17.509342541743,2024-04-03 02:05:00 -03,2024-04-03 05:05:00
27,2024-04-03 05:10:00,17379272137958,17.379272137958,2024-04-03 02:10:00 -03,2024-04-03 05:10:00
28,2024-04-03 05:15:00,17188653894971,17.188653894971,2024-04-03 02:15:00 -03,2024-04-03 05:15:00
29,2024-04-03 05:20:00,16884246726818,16.884246726818,2024-04-03 02:20:00 -03,2024-04-03 05:20:00
30,2024-04-03 05:25:00,16493263908460,16.49326390846,2024-04-03 02:25:00 -03,2024-04-03 05:25:00
31,2024-04-03 05:30:00,16319475630321,16.319475630321,2024-04-03 02:30:00 -03,2024-04-03 05:30:00
32,2024-04-03 05:35:00,16098483908469,16.098483908469,2024-04-03 02:35:00 -03,2024-04-03 05:35:00
33,2024-04-03 05:40:00,15913712194134,15.913712194134,2024-04-03 02:40:00 -03,2024-04-03 05:40:00
34,2024-04-03 05:45:00,15812534450660,15.81253445066,2024-04-03 02:45:00 -03,2024-04-03 05:45:00
35,2024-04-03 05:50:00,15829931832046,15.829931832046,2024-04-03 02:50:00 -03,2024-04-03 05:50:00
36,2024-04-03 05:55:00,15109857652549,15.109857652549,2024-04-03 02:55:00 -03,2024-04-03 05:55:00
37,2024-04-03 06:00:00,15047626978202,15.047626978202,2024-04-03 03:00:00 -03,2024-04-03 06:00:00
38,2024-04-03 06:05:00,14661866200099,14.661866200099,2024-04-03 03:05:00 -03,2024-04-03 06:05:00
39,2024-04-03 06:10:00,14196631703650,14.19663170365,2024-04-03 03:10:00 -03,2024-04-03 06:10:00
40,2024-04-03 06:15:00,13328784404969,13.328784404969,2024-04-03 03:15:00 -03,2024-04-03 06:15:00
41,2024-04-03 06:20:00,14503532591139,14.503532591139,2024-04-03 03:20:00 -03,2024-04-03 06:20:00
42,2024-04-03 06:25:00,13461780181250,13.46178018125,2024-04-03 03:25:00 -03,2024-04-03 06:25:00
43,2024-04-03 06:30:00,13216538207208,13.216538207208,2024-04-03 03:30:00 -03,2024-04-03 06:30:00
44,2024-04-03 06:35:00,12973933642282,12.973933642282,2024-04-03 03:35:00 -03,2024-04-03 06:35:00
45,2024-04-03 06:40:00,12709067484236,12.709067484236,2024-04-03 03:40:00 -03,2024-04-03 06:40:00
46,2024-04-03 06:45:00,11980390345595,11.980390345595,2024-04-03 03:45:00 -03,2024-04-03 06:45:00
47,2024-04-03 06:50:00,12991297979273,12.991297979273,2024-04-03 03:50:00 -03,2024-04-03 06:50:00
48,2024-04-03 06:55:00,12829608648774,12.829608648774,2024-04-03 03:55:00 -03,2024-04-03 06:55:00
49,2024-04-03 07:00:00,12121248529512,12.121248529512,2024-04-03 04:00:00 -03,2024-04-03 07:00:00
50,2024-04-03 07:05:00,12040855830075,12.040855830075,2024-04-03 04:05:00 -03,2024-04-03 07:05:00
51,2024-04-03 07:10:00,11893028361265,11.893028361265,2024-04-03 04:10:00 -03,2024-04-03 07:10:00
52,2024-04-03 07:15:00,11773011967362,11.773011967362,2024-04-03 04:15:00 -03,2024-04-03 07:15:00
53,2024-04-03 07:20:00,11646969479005,11.646969479005,2024-04-03 04:20:00 -03,2024-04-03 07:20:00
54,2024-04-03 07:25:00,11569524944490,11.56952494449,2024-04-03 04:25:00 -03,2024-04-03 07:25:00
55,2024-04-03 07:30:00,11469487057520,11.46948705752,2024-04-03 04:30:00 -03,2024-04-03 07:30:00
56,2024-04-03 07:35:00,11471408740768,11.471408740768,2024-04-03 04:35:00 -03,2024-04-03 07:35:00
57,2024-04-03 07:40:00,11404006116620,11.40400611662,2024-04-03 04:40:00 -03,2024-04-03 07:40:00
58,2024-04-03 07:45:00,11407784912128,11.407784912128,2024-04-03 04:45:00 -03,2024-04-03 07:45:00
59,2024-04-03 07:50:00,11396644681839,11.396644681839,2024-04-03 04:50:00 -03,2024-04-03 07:50:00
60,2024-04-03 07:55:00,11301995021693,11.301995021693,2024-04-03 04:55:00 -03,2024-04-03 07:55:00
61,2024-04-03 08:00:00,11335587350501,11.335587350501,2024-04-03 05:00:00 -03,2024-04-03 08:00:00
62,2024-04-03 08:05:00,11473439499366,11.473439499366,2024-04-03 05:05:00 -03,2024-04-03 08:05:00
63,2024-04-03 08:10:00,11559741140347,11.559741140347,2024-04-03 05:10:00 -03,2024-04-03 08:10:00
64,2024-04-03 08:15:00,11639756136754,11.639756136754,2024-04-03 05:15:00 -03,2024-04-03 08:15:00
65,2024-04-03 08:20:00,11716394729759,11.716394729759,2024-04-03 05:20:00 -03,2024-04-03 08:20:00
66,2024-04-03 08:25:00,11492661389525,11.492661389525,2024-04-03 05:25:00 -03,2024-04-03 08:25:00
67,2024-04-03 08:30:00,11580260227917,11.580260227917,2024-04-03 05:30:00 -03,2024-04-03 08:30:00
68,2024-04-03 08:35:00,11678018733949,11.678018733949,2024-04-03 05:35:00 -03,2024-04-03 08:35:00
69,2024-04-03 08:40:00,12091783450801,12.091783450801,2024-04-03 05:40:00 -03,2024-04-03 08:40:00
70,2024-04-03 08:45:00,12356778870010,12.35677887001,2024-04-03 05:45:00 -03,2024-04-03 08:45:00
71,2024-04-03 08:50:00,12567477211075,12.567477211075,2024-04-03 05:50:00 -03,2024-04-03 08:50:00
72,2024-04-03 08:55:00,12737137312616,12.737137312616,2024-04-03 05:55:00 -03,2024-04-03 08:55:00
73,2024-04-03 09:00:00,12912392400884,12.912392400884,2024-04-03 06:00:00 -03,2024-04-03 09:00:00
74,2024-04-03 09:05:00,13087523319059,13.087523319059,2024-04-03 06:05:00 -03,2024-04-03 09:05:00
75,2024-04-03 09:10:00,13934442187317,13.934442187317,2024-04-03 06:10:00 -03,2024-04-03 09:10:00
76,2024-04-03 09:15:00,14383757968477,14.383757968477,2024-04-03 06:15:00 -03,2024-04-03 09:15:00
77,2024-04-03 09:20:00,14684685017917,14.684685017917,2024-04-03 06:20:00 -03,2024-04-03 09:20:00
78,2024-04-03 09:25:00,14791480687106,14.791480687106,2024-04-03 06:25:00 -03,2024-04-03 09:25:00
79,2024-04-03 09:30:00,15378931963742,15.378931963742,2024-04-03 06:30:00 -03,2024-04-03 09:30:00
80,2024-04-03 09:35:00,15638408508992,15.638408508992,2024-04-03 06:35:00 -03,2024-04-03 09:35:00
81,2024-04-03 09:40:00,15985258186563,15.985258186563,2024-04-03 06:40:00 -03,2024-04-03 09:40:00
82,2024-04-03 09:45:00,16216997267589,16.216997267589,2024-04-03 06:45:00 -03,2024-04-03 09:45:00
83,2024-04-03 09:50:00,16499471220846,16.499471220846,2024-04-03 06:50:00 -03,2024-04-03 09:50:00
84,2024-04-03 09:55:00,16817941690659,16.817941690659,2024-04-03 06:55:00 -03,2024-04-03 09:55:00
85,2024-04-03 10:00:00,17096544851273,17.096544851273,2024-04-03 07:00:00 -03,2024-04-03 10:00:00
86,2024-04-03 10:05:00,17159751248881,17.159751248881,2024-04-03 07:05:00 -03,2024-04-03 10:05:00
87,2024-04-03 10:10:00,17643534657877,17.643534657877,2024-04-03 07:10:00 -03,2024-04-03 10:10:00
88,2024-04-03 10:15:00,18006266622935,18.006266622935,2024-04-03 07:15:00 -03,2024-04-03 10:15:00
89,2024-04-03 10:20:00,18368399395366,18.368399395366,2024-04-03 07:20:00 -03,2024-04-03 10:20:00
90,2024-04-03 10:25:00,18714890844213,18.714890844213,2024-04-03 07:25:00 -03,2024-04-03 10:25:00
91,2024-04-03 10:30:00,19015531396449,19.015531396449,2024-04-03 07:30:00 -03,2024-04-03 10:30:00
92,2024-04-03 10:35:00,19339236452430,19.33923645243,2024-04-03 07:35:00 -03,2024-04-03 10:35:00
93,2024-04-03 10:40:00,19579287959389,19.579287959389,2024-04-03 07:40:00 -03,2024-04-03 10:40:00
94,2024-04-03 10:45:00,19713187844128,19.713187844128,2024-04-03 07:45:00 -03,2024-04-03 10:45:00
95,2024-04-03 10:50:00,19947146692825,19.947146692825,2024-04-03 07:50:00 -03,2024-04-03 10:50:00
96,2024-04-03 10:55:00,20267895205074,20.267895205074,2024-04-03 07:55:00 -03,2024-04-03 10:55:00
97,2024-04-03 11:00:00,20415082849924,20.415082849924,2024-04-03 08:00:00 -03,2024-04-03 11:00:00
98,2024-04-03 11:05:00,20905902378188,20.905902378188,2024-04-03 08:05:00 -03,2024-04-03 11:05:00
99,2024-04-03 11:10:00,21216215043010,21.21621504301,2024-04-03 08:10:00 -03,2024-04-03 11:10:00
100,2024-04-03 11:15:00,20841156753431,20.841156753431,2024-04-03 08:15:00 -03,2024-04-03 11:15:00
101,2024-04-03 11:20:00,22316338321116,22.316338321116,2024-04-03 08:20:00 -03,2024-04-03 11:20:00
102,2024-04-03 11:25:00,22094937832610,22.09493783261,2024-04-03 08:25:00 -03,2024-04-03 11:25:00
103,2024-04-03 11:30:00,22244532251238,22.244532251238,2024-04-03 08:30:00 -03,2024-04-03 11:30:00
104,2024-04-03 11:35:00,22631982921772,22.631982921772,2024-04-03 08:35:00 -03,2024-04-03 11:35:00
105,2024-04-03 11:40:00,22866939763966,22.866939763966,2024-04-03 08:40:00 -03,2024-04-03 11:40:00
106,2024-04-03 11:45:00,23036025837140,23.03602583714,2024-04-03 08:45:00 -03,2024-04-03 11:45:00
107,2024-04-03 11:50:00,23373079099424,23.373079099424,2024-04-03 08:50:00 -03,2024-04-03 11:50:00
108,2024-04-03 11:55:00,23614885330739,23.614885330739,2024-04-03 08:55:00 -03,2024-04-03 11:55:00
109,2024-04-03 12:00:00,23687931404153,23.687931404153,2024-04-03 09:00:00 -03,2024-04-03 12:00:00
110,2024-04-03 12:05:00,23759569542757,23.759569542757,2024-04-03 09:05:00 -03,2024-04-03 12:05:00
111,2024-04-03 12:10:00,24316084577016,24.316084577016,2024-04-03 09:10:00 -03,2024-04-03 12:10:00
112,2024-04-03 12:15:00,24545246334622,24.545246334622,2024-04-03 09:15:00 -03,2024-04-03 12:15:00
113,2024-04-03 12:20:00,25026332819899,25.026332819899,2024-04-03 09:20:00 -03,2024-04-03 12:20:00
114,2024-04-03 12:25:00,24962952882476,24.962952882476,2024-04-03 09:25:00 -03,2024-04-03 12:25:00
115,2024-04-03 12:30:00,25152582645708,25.152582645708,2024-04-03 09:30:00 -03,2024-04-03 12:30:00
116,2024-04-03 12:35:00,24885711503360,24.88571150336,2024-04-03 09:35:00 -03,2024-04-03 12:35:00
117,2024-04-03 12:40:00,25507461241751,25.507461241751,2024-04-03 09:40:00 -03,2024-04-03 12:40:00
118,2024-04-03 12:45:00,25676556564186,25.676556564186,2024-04-03 09:45:00 -03,2024-04-03 12:45:00
119,2024-04-03 12:50:00,25771614427160,25.77161442716,2024-04-03 09:50:00 -03,2024-04-03 12:50:00
120,2024-04-03 12:55:00,26004002349822,26.004002349822,2024-04-03 09:55:00 -03,2024-04-03 12:55:00
121,2024-04-03 13:00:00,26218848596433,26.218848596433,2024-04-03 10:00:00 -03,2024-04-03 13:00:00
122,2024-04-03 13:05:00,26377273988102,26.377273988102,2024-04-03 10:05:00 -03,2024-04-03 13:05:00
123,2024-04-03 13:10:00,26754462656746,26.754462656746,2024-04-03 10:10:00 -03,2024-04-03 13:10:00
124,2024-04-03 13:15:00,26827264624090,26.82726462409,2024-04-03 10:15:00 -03,2024-04-03 13:15:00
125,2024-04-03 13:20:00,26960950617517,26.960950617517,2024-04-03 10:20:00 -03,2024-04-03 13:20:00
126,2024-04-03 13:25:00,27087601492105,27.087601492105,2024-04-03 10:25:00 -03,2024-04-03 13:25:00
127,2024-04-03 13:30:00,27093050010404,27.093050010404,2024-04-03 10:30:00 -03,2024-04-03 13:30:00
128,2024-04-03 13:35:00,27183043419785,27.183043419785,2024-04-03 10:35:00 -03,2024-04-03 13:35:00
129,2024-04-03 13:40:00,27858044219809,27.858044219809,2024-04-03 10:40:00 -03,2024-04-03 13:40:00
130,2024-04-03 13:45:00,28154764312712,28.154764312712,2024-04-03 10:45:00 -03,2024-04-03 13:45:00
131,2024-04-03 13:50:00,28462409944612,28.462409944612,2024-04-03 10:50:00 -03,2024-04-03 13:50:00
132,2024-04-03 13:55:00,28492241224443,28.492241224443,2024-04-03 10:55:00 -03,2024-04-03 13:55:00
133,2024-04-03 14:00:00,28468067876962,28.468067876962,2024-04-03 11:00:00 -03,2024-04-03 14:00:00
134,2024-04-03 14:05:00,28593379323655,28.593379323655,2024-04-03 11:05:00 -03,2024-04-03 14:05:00
135,2024-04-03 14:10:00,28921284835132,28.921284835132,2024-04-03 11:10:00 -03,2024-04-03 14:10:00
136,2024-04-03 14:15:00,29146125476444,29.146125476444,2024-04-03 11:15:00 -03,2024-04-03 14:15:00
137,2024-04-03 14:20:00,29262283934243,29.262283934243,2024-04-03 11:20:00 -03,2024-04-03 14:20:00
138,2024-04-03 14:25:00,29471390862717,29.471390862717,2024-04-03 11:25:00 -03,2024-04-03 14:25:00
139,2024-04-03 14:30:00,29641536428542,29.641536428542,2024-04-03 11:30:00 -03,2024-04-03 14:30:00
140,2024-04-03 14:35:00,29910899177878,29.910899177878,2024-04-03 11:35:00 -03,2024-04-03 14:35:00
141,2024-04-03 14:40:00,30156939746882,30.156939746882,2024-04-03 11:40:00 -03,2024-04-03 14:40:00
142,2024-04-03 14:45:00,30435964159605,30.435964159605,2024-04-03 11:45:00 -03,2024-04-03 14:45:00
143,2024-04-03 14:50:00,30693079907657,30.693079907657,2024-04-03 11:50:00 -03,2024-04-03 14:50:00
144,2024-04-03 14:55:00,31027914800673,31.027914800673,2024-04-03 11:55:00 -03,2024-04-03 14:55:00
145,2024-04-03 15:00:00,31384764710029,31.384764710029,2024-04-03 12:00:00 -03,2024-04-03 15:00:00
146,2024-04-03 15:05:00,31539289316827,31.539289316827,2024-04-03 12:05:00 -03,2024-04-03 15:05:00
147,2024-04-03 15:10:00,31140878918345,31.140878918345,2024-04-03 12:10:00 -03,2024-04-03 15:10:00
148,2024-04-03 15:15:00,31562045942387,31.562045942387,2024-04-03 12:15:00 -03,2024-04-03 15:15:00
149,2024-04-03 15:20:00,32697443799289,32.697443799289,2024-04-03 12:20:00 -03,2024-04-03 15:20:00
150,2024-04-03 15:25:00,32729889881405,32.729889881405,2024-04-03 12:25:00 -03,2024-04-03 15:25:00
151,2024-04-03 15:30:00,32904102257832,32.904102257832,2024-04-03 12:30:00 -03,2024-04-03 15:30:00
152,2024-04-03 15:35:00,33277176715558,33.277176715558,2024-04-03 12:35:00 -03,2024-04-03 15:35:00
153,2024-04-03 15:40:00,33357123926755,33.357123926755,2024-04-03 12:40:00 -03,2024-04-03 15:40:00
154,2024-04-03 15:45:00,34118589799197,34.118589799197,2024-04-03 12:45:00 -03,2024-04-03 15:45:00
155,2024-04-03 15:50:00,34161402199897,34.161402199897,2024-04-03 12:50:00 -03,2024-04-03 15:50:00
156,2024-04-03 15:55:00,34208346250956,34.208346250956,2024-04-03 12:55:00 -03,2024-04-03 15:55:00
157,2024-04-03 16:00:00,34060653703649,34.060653703649,2024-04-03 13:00:00 -03,2024-04-03 16:00:00
158,2024-04-03 16:05:00,34124257231240,34.12425723124,2024-04-03 13:05:00 -03,2024-04-03 16:05:00
159,2024-04-03 16:10:00,34342192102956,34.342192102956,2024-04-03 13:10:00 -03,2024-04-03 16:10:00
160,2024-04-03 16:15:00,34965770551574,34.965770551574,2024-04-03 13:15:00 -03,2024-04-03 16:15:00
161,2024-04-03 16:20:00,35399684555381,35.399684555381,2024-04-03 13:20:00 -03,2024-04-03 16:20:00
162,2024-04-03 16:25:00,44529972173605,44.529972173605,2024-04-03 13:25:00 -03,2024-04-03 16:25:00
163,2024-04-03 16:30:00,36009342188927,36.009342188927,2024-04-03 13:30:00 -03,2024-04-03 16:30:00
164,2024-04-03 16:35:00,36220439621231,36.220439621231,2024-04-03 13:35:00 -03,2024-04-03 16:35:00
165,2024-04-03 16:40:00,36449459117860,36.44945911786,2024-04-03 13:40:00 -03,2024-04-03 16:40:00
166,2024-04-03 16:45:00,36488343777233,36.488343777233,2024-04-03 13:45:00 -03,2024-04-03 16:45:00
167,2024-04-03 16:50:00,36457612872916,36.457612872916,2024-04-03 13:50:00 -03,2024-04-03 16:50:00
168,2024-04-03 16:55:00,36512310308196,36.512310308196,2024-04-03 13:55:00 -03,2024-04-03 16:55:00
169,2024-04-03 17:00:00,36477821032247,36.477821032247,2024-04-03 14:00:00 -03,2024-04-03 17:00:00
170,2024-04-03 17:05:00,36425273278034,36.425273278034,2024-04-03 14:05:00 -03,2024-04-03 17:05:00
171,2024-04-03 17:10:00,36270831681751,36.270831681751,2024-04-03 14:10:00 -03,2024-04-03 17:10:00
172,2024-04-03 17:15:00,36099930881588,36.099930881588,2024-04-03 14:15:00 -03,2024-04-03 17:15:00
173,2024-04-03 17:20:00,36083997893730,36.08399789373,2024-04-03 14:20:00 -03,2024-04-03 17:20:00
174,2024-04-03 17:25:00,35989009955745,35.989009955745,2024-04-03 14:25:00 -03,2024-04-03 17:25:00
175,2024-04-03 17:30:00,35969854652238,35.969854652238,2024-04-03 14:30:00 -03,2024-04-03 17:30:00
176,2024-04-03 17:35:00,36184343700706,36.184343700706,2024-04-03 14:35:00 -03,2024-04-03 17:35:00
177,2024-04-03 17:40:00,36149079838474,36.149079838474,2024-04-03 14:40:00 -03,2024-04-03 17:40:00
178,2024-04-03 17:45:00,36106767584209,36.106767584209,2024-04-03 14:45:00 -03,2024-04-03 17:45:00
179,2024-04-03 17:50:00,36070986948607,36.070986948607,2024-04-03 14:50:00 -03,2024-04-03 17:50:00
180,2024-04-03 17:55:00,35841274321908,35.841274321908,2024-04-03 14:55:00 -03,2024-04-03 17:55:00
181,2024-04-03 18:00:00,35801981594838,35.801981594838,2024-04-03 15:00:00 -03,2024-04-03 18:00:00
182,2024-04-03 18:05:00,35902490937652,35.902490937652,2024-04-03 15:05:00 -03,2024-04-03 18:05:00
183,2024-04-03 18:10:00,36059378970334,36.059378970334,2024-04-03 15:10:00 -03,2024-04-03 18:10:00
184,2024-04-03 18:15:00,36192200527037,36.192200527037,2024-04-03 15:15:00 -03,2024-04-03 18:15:00
185,2024-04-03 18:20:00,36128696851640,36.12869685164,2024-04-03 15:20:00 -03,2024-04-03 18:20:00
186,2024-04-03 18:25:00,36117412915094,36.117412915094,2024-04-03 15:25:00 -03,2024-04-03 18:25:00
187,2024-04-03 18:30:00,36463590879600,36.4635908796,2024-04-03 15:30:00 -03,2024-04-03 18:30:00
188,2024-04-03 18:35:00,36763235792179,36.763235792179,2024-04-03 15:35:00 -03,2024-04-03 18:35:00
189,2024-04-03 18:40:00,36501123133216,36.501123133216,2024-04-03 15:40:00 -03,2024-04-03 18:40:00
190,2024-04-03 18:45:00,36625929660979,36.625929660979,2024-04-03 15:45:00 -03,2024-04-03 18:45:00
191,2024-04-03 18:50:00,37267348623976,37.267348623976,2024-04-03 15:50:00 -03,2024-04-03 18:50:00
192,2024-04-03 18:55:00,37301382900551,37.301382900551,2024-04-03 15:55:00 -03,2024-04-03 18:55:00
193,2024-04-03 19:00:00,37372396616644,37.372396616644,2024-04-03 16:00:00 -03,2024-04-03 19:00:00
194,2024-04-03 19:05:00,37327286405242,37.327286405242,2024-04-03 16:05:00 -03,2024-04-03 19:05:00
195,2024-04-03 19:10:00,37494590406186,37.494590406186,2024-04-03 16:10:00 -03,2024-04-03 19:10:00
196,2024-04-03 19:15:00,37697845727266,37.697845727266,2024-04-03 16:15:00 -03,2024-04-03 19:15:00
197,2024-04-03 19:20:00,37587533109936,37.587533109936,2024-04-03 16:20:00 -03,2024-04-03 19:20:00
198,2024-04-03 19:25:00,37644470158675,37.644470158675,2024-04-03 16:25:00 -03,2024-04-03 19:25:00
199,2024-04-03 19:30:00,37921894696536,37.921894696536,2024-04-03 16:30:00 -03,2024-04-03 19:30:00
200,2024-04-03 19:35:00,37910401917203,37.910401917203,2024-04-03 16:35:00 -03,2024-04-03 19:35:00
201,2024-04-03 19:40:00,37984516392903,37.984516392903,2024-04-03 16:40:00 -03,2024-04-03 19:40:00
202,2024-04-03 19:45:00,38051990530114,38.051990530114,2024-04-03 16:45:00 -03,2024-04-03 19:45:00
203,2024-04-03 19:50:00,38182692278160,38.18269227816,2024-04-03 16:50:00 -03,2024-04-03 19:50:00
204,2024-04-03 19:55:00,38359607881455,38.359607881455,2024-04-03 16:55:00 -03,2024-04-03 19:55:00
205,2024-04-03 20:00:00,38529493988710,38.52949398871,2024-04-03 17:00:00 -03,2024-04-03 20:00:00
206,2024-04-03 20:05:00,38404871264572,38.404871264572,2024-04-03 17:05:00 -03,2024-04-03 20:05:00
207,2024-04-03 20:10:00,38562261625809,38.562261625809,2024-04-03 17:10:00 -03,2024-04-03 20:10:00
208,2024-04-03 20:15:00,38092021500699,38.092021500699,2024-04-03 17:15:00 -03,2024-04-03 20:15:00
209,2024-04-03 20:20:00,39330221688161,39.330221688161,2024-04-03 17:20:00 -03,2024-04-03 20:20:00
210,2024-04-03 20:25:00,38968308049870,38.96830804987,2024-04-03 17:25:00 -03,2024-04-03 20:25:00
211,2024-04-03 20:30:00,39310091292388,39.310091292388,2024-04-03 17:30:00 -03,2024-04-03 20:30:00
212,2024-04-03 20:35:00,39487528693183,39.487528693183,2024-04-03 17:35:00 -03,2024-04-03 20:35:00
213,2024-04-03 20:40:00,39715564926879,39.715564926879,2024-04-03 17:40:00 -03,2024-04-03 20:40:00
214,2024-04-03 20:45:00,40316122053386,40.316122053386,2024-04-03 17:45:00 -03,2024-04-03 20:45:00
215,2024-04-03 20:50:00,40176917923866,40.176917923866,2024-04-03 17:50:00 -03,2024-04-03 20:50:00
216,2024-04-03 20:55:00,40491001660271,40.491001660271,2024-04-03 17:55:00 -03,2024-04-03 20:55:00
217,2024-04-03 21:00:00,40817668338930,40.81766833893,2024-04-03 18:00:00 -03,2024-04-03 21:00:00
218,2024-04-03 21:05:00,40651605349337,40.651605349337,2024-04-03 18:05:00 -03,2024-04-03 21:05:00
219,2024-04-03 21:10:00,39839598709883,39.839598709883,2024-04-03 18:10:00 -03,2024-04-03 21:10:00
220,2024-04-03 21:15:00,41376135615271,41.376135615271,2024-04-03 18:15:00 -03,2024-04-03 21:15:00
221,2024-04-03 21:20:00,41160205601508,41.160205601508,2024-04-03 18:20:00 -03,2024-04-03 21:20:00
222,2024-04-03 21:25:00,41418688315314,41.418688315314,2024-04-03 18:25:00 -03,2024-04-03 21:25:00
223,2024-04-03 21:30:00,41682558487572,41.682558487572,2024-04-03 18:30:00 -03,2024-04-03 21:30:00
224,2024-04-03 21:35:00,41823279588270,41.82327958827,2024-04-03 18:35:00 -03,2024-04-03 21:35:00
225,2024-04-03 21:40:00,42162707926739,42.162707926739,2024-04-03 18:40:00 -03,2024-04-03 21:40:00
226,2024-04-03 21:45:00,42199197471172,42.199197471172,2024-04-03 18:45:00 -03,2024-04-03 21:45:00
227,2024-04-03 21:50:00,42386676363047,42.386676363047,2024-04-03 18:50:00 -03,2024-04-03 21:50:00
228,2024-04-03 21:55:00,42706217646653,42.706217646653,2024-04-03 18:55:00 -03,2024-04-03 21:55:00
229,2024-04-03 22:00:00,42988172179457,42.988172179457,2024-04-03 19:00:00 -03,2024-04-03 22:00:00
230,2024-04-03 22:05:00,43285422636605,43.285422636605,2024-04-03 19:05:00 -03,2024-04-03 22:05:00
231,2024-04-03 22:10:00,43539608461938,43.539608461938,2024-04-03 19:10:00 -03,2024-04-03 22:10:00
232,2024-04-03 22:15:00,44187817858189,44.187817858189,2024-04-03 19:15:00 -03,2024-04-03 22:15:00
233,2024-04-03 22:20:00,44559376797468,44.559376797468,2024-04-03 19:20:00 -03,2024-04-03 22:20:00
234,2024-04-03 22:25:00,44980718878288,44.980718878288,2024-04-03 19:25:00 -03,2024-04-03 22:25:00
235,2024-04-03 22:30:00,45571623928343,45.571623928343,2024-04-03 19:30:00 -03,2024-04-03 22:30:00
236,2024-04-03 22:35:00,45707951163921,45.707951163921,2024-04-03 19:35:00 -03,2024-04-03 22:35:00
237,2024-04-03 22:40:00,45726055020955,45.726055020955,2024-04-03 19:40:00 -03,2024-04-03 22:40:00
238,2024-04-03 22:45:00,46452736103763,46.452736103763,2024-04-03 19:45:00 -03,2024-04-03 22:45:00
239,2024-04-03 22:50:00,46453822614545,46.453822614545,2024-04-03 19:50:00 -03,2024-04-03 22:50:00
240,2024-04-03 22:55:00,46754191236659,46.754191236659,2024-04-03 19:55:00 -03,2024-04-03 22:55:00
241,2024-04-03 23:00:00,46911943518125,46.911943518125,2024-04-03 20:00:00 -03,2024-04-03 23:00:00
242,2024-04-03 23:05:00,47095748606959,47.095748606959,2024-04-03 20:05:00 -03,2024-04-03 23:05:00
243,2024-04-03 23:10:00,47234803350691,47.234803350691,2024-04-03 20:10:00 -03,2024-04-03 23:10:00
244,2024-04-03 23:15:00,47806207495715,47.806207495715,2024-04-03 20:15:00 -03,2024-04-03 23:15:00
245,2024-04-03 23:20:00,47901443023599,47.901443023599,2024-04-03 20:20:00 -03,2024-04-03 23:20:00
246,2024-04-03 23:25:00,48137815965435,48.137815965435,2024-04-03 20:25:00 -03,2024-04-03 23:25:00
247,2024-04-03 23:30:00,48482296043802,48.482296043802,2024-04-03 20:30:00 -03,2024-04-03 23:30:00
248,2024-04-03 23:35:00,49134474719165,49.134474719165,2024-04-03 20:35:00 -03,2024-04-03 23:35:00
249,2024-04-03 23:40:00,49289782419285,49.289782419285,2024-04-03 20:40:00 -03,2024-04-03 23:40:00
250,2024-04-03 23:45:00,49530516317083,49.530516317083,2024-04-03 20:45:00 -03,2024-04-03 23:45:00
251,2024-04-03 23:50:00,49337221634285,49.337221634285,2024-04-03 20:50:00 -03,2024-04-03 23:50:00
252,2024-04-03 23:55:00,49626292195749,49.626292195749,2024-04-03 20:55:00 -03,2024-04-03 23:55:00
253,2024-04-04 00:00:00,50021999959052,50.021999959052,2024-04-03 21:00:00 -03,2024-04-04 00:00:00
254,2024-04-04 00:05:00,49748993880035,49.748993880035,2024-04-03 21:05:00 -03,2024-04-04 00:05:00
255,2024-04-04 00:10:00,50025451047907,50.025451047907,2024-04-03 21:10:00 -03,2024-04-04 00:10:00
256,2024-04-04 00:15:00,49480081258334,49.480081258334,2024-04-03 21:15:00 -03,2024-04-04 00:15:00
257,2024-04-04 00:20:00,50990364376960,50.99036437696,2024-04-03 21:20:00 -03,2024-04-04 00:20:00
258,2024-04-04 00:25:00,50318386355526,50.318386355526,2024-04-03 21:25:00 -03,2024-04-04 00:25:00
259,2024-04-04 00:30:00,50377195128267,50.377195128267,2024-04-03 21:30:00 -03,2024-04-04 00:30:00
260,2024-04-04 00:35:00,50539147683206,50.539147683206,2024-04-03 21:35:00 -03,2024-04-04 00:35:00
261,2024-04-04 00:40:00,50904839532112,50.904839532112,2024-04-03 21:40:00 -03,2024-04-04 00:40:00
262,2024-04-04 00:45:00,51106653174031,51.106653174031,2024-04-03 21:45:00 -03,2024-04-04 00:45:00
263,2024-04-04 00:50:00,51395450151636,51.395450151636,2024-04-03 21:50:00 -03,2024-04-04 00:50:00
264,2024-04-04 00:55:00,51199404517492,51.199404517492,2024-04-03 21:55:00 -03,2024-04-04 00:55:00
265,2024-04-04 01:00:00,50935758302151,50.935758302151,2024-04-03 22:00:00 -03,2024-04-04 01:00:00
266,2024-04-04 01:05:00,50610116941543,50.610116941543,2024-04-03 22:05:00 -03,2024-04-04 01:05:00
267,2024-04-04 01:10:00,50299312743748,50.299312743748,2024-04-03 22:10:00 -03,2024-04-04 01:10:00
268,2024-04-04 01:15:00,50909389602647,50.909389602647,2024-04-03 22:15:00 -03,2024-04-04 01:15:00
269,2024-04-04 01:20:00,49925294911029,49.925294911029,2024-04-03 22:20:00 -03,2024-04-04 01:20:00
270,2024-04-04 01:25:00,49995704291286,49.995704291286,2024-04-03 22:25:00 -03,2024-04-04 01:25:00
271,2024-04-04 01:30:00,50077528771638,50.077528771638,2024-04-03 22:30:00 -03,2024-04-04 01:30:00
272,2024-04-04 01:35:00,48913897524552,48.913897524552,2024-04-03 22:35:00 -03,2024-04-04 01:35:00
273,2024-04-04 01:40:00,48271214940982,48.271214940982,2024-04-03 22:40:00 -03,2024-04-04 01:40:00
274,2024-04-04 01:45:00,50991467036759,50.991467036759,2024-04-03 22:45:00 -03,2024-04-04 01:45:00
275,2024-04-04 01:50:00,50308456391407,50.308456391407,2024-04-03 22:50:00 -03,2024-04-04 01:50:00
276,2024-04-04 01:55:00,50126818932581,50.126818932581,2024-04-03 22:55:00 -03,2024-04-04 01:55:00
277,2024-04-04 02:00:00,49259984453867,49.259984453867,2024-04-03 23:00:00 -03,2024-04-04 02:00:00
278,2024-04-04 02:05:00,48970782448086,48.970782448086,2024-04-03 23:05:00 -03,2024-04-04 02:05:00
279,2024-04-04 02:10:00,47820049792430,47.82004979243,2024-04-03 23:10:00 -03,2024-04-04 02:10:00
280,2024-04-04 02:15:00,46422179746306,46.422179746306,2024-04-03 23:15:00 -03,2024-04-04 02:15:00
281,2024-04-04 02:20:00,47399665207859,47.399665207859,2024-04-03 23:20:00 -03,2024-04-04 02:20:00
282,2024-04-04 02:25:00,46532432443513,46.532432443513,2024-04-03 23:25:00 -03,2024-04-04 02:25:00
283,2024-04-04 02:30:00,45610733338149,45.610733338149,2024-04-03 23:30:00 -03,2024-04-04 02:30:00
284,2024-04-04 02:35:00,43800797817069,43.800797817069,2024-04-03 23:35:00 -03,2024-04-04 02:35:00
285,2024-04-04 02:40:00,42470865086119,42.470865086119,2024-04-03 23:40:00 -03,2024-04-04 02:40:00
286,2024-04-04 02:45:00,41536089806738,41.536089806738,2024-04-03 23:45:00 -03,2024-04-04 02:45:00
287,2024-04-04 02:50:00,38296980313929,38.296980313929,2024-04-03 23:50:00 -03,2024-04-04 02:50:00
288,2024-04-04 02:55:00,37305592532524,37.305592532524,2024-04-03 23:55:00 -03,2024-04-04 02:55:00
289,2024-04-04 03:00:00,36883689805904,36.883689805904,2024-04-04 00:00:00 -03,2024-04-04 03:00:00
290,2024-04-04 03:05:00,36470238675939,36.470238675939,2024-04-04 00:05:00 -03,2024-04-04 03:05:00
291,2024-04-04 03:10:00,37262799678444,37.262799678444,2024-04-04 00:10:00 -03,2024-04-04 03:10:00
292,2024-04-04 03:15:00,37118530117430,37.11853011743,2024-04-04 00:15:00 -03,2024-04-04 03:15:00
293,2024-04-04 03:20:00,32599683150125,32.599683150125,2024-04-04 00:20:00 -03,2024-04-04 03:20:00
294,2024-04-04 03:25:00,31892892291824,31.892892291824,2024-04-04 00:25:00 -03,2024-04-04 03:25:00
295,2024-04-04 03:30:00,30305984198806,30.305984198806,2024-04-04 00:30:00 -03,2024-04-04 03:30:00
296,2024-04-04 03:35:00,29138913783972,29.138913783972,2024-04-04 00:35:00 -03,2024-04-04 03:35:00
297,2024-04-04 03:40:00,28305803789129,28.305803789129,2024-04-04 00:40:00 -03,2024-04-04 03:40:00
298,2024-04-04 03:45:00,27621210836329,27.621210836329,2024-04-04 00:45:00 -03,2024-04-04 03:45:00
299,2024-04-04 03:50:00,27031157705171,27.031157705171,2024-04-04 00:50:00 -03,2024-04-04 03:50:00
300,2024-04-04 03:55:00,25963646222767,25.963646222767,2024-04-04 00:55:00 -03,2024-04-04 03:55:00
301,2024-04-04 04:00:00,25177797204216,25.177797204216,2024-04-04 01:00:00 -03,2024-04-04 04:00:00
302,2024-04-04 04:05:00,24708159100227,24.708159100227,2024-04-04 01:05:00 -03,2024-04-04 04:05:00
303,2024-04-04 04:10:00,23691612931639,23.691612931639,2024-04-04 01:10:00 -03,2024-04-04 04:10:00
304,2024-04-04 04:15:00,23761952420287,23.761952420287,2024-04-04 01:15:00 -03,2024-04-04 04:15:00
305,2024-04-04 04:20:00,22989310102523,22.989310102523,2024-04-04 01:20:00 -03,2024-04-04 04:20:00
306,2024-04-04 04:25:00,22281033829832,22.281033829832,2024-04-04 01:25:00 -03,2024-04-04 04:25:00
307,2024-04-04 04:30:00,21483466401756,21.483466401756,2024-04-04 01:30:00 -03,2024-04-04 04:30:00
308,2024-04-04 04:35:00,20798515095571,20.798515095571,2024-04-04 01:35:00 -03,2024-04-04 04:35:00
309,2024-04-04 04:40:00,20242720835306,20.242720835306,2024-04-04 01:40:00 -03,2024-04-04 04:40:00
310,2024-04-04 04:45:00,19605887679630,19.60588767963,2024-04-04 01:45:00 -03,2024-04-04 04:45:00
311,2024-04-04 04:50:00,19068373614316,19.068373614316,2024-04-04 01:50:00 -03,2024-04-04 04:50:00
312,2024-04-04 04:55:00,18537399800427,18.537399800427,2024-04-04 01:55:00 -03,2024-04-04 04:55:00
313,2024-04-04 05:00:00,18088565277765,18.088565277765,2024-04-04 02:00:00 -03,2024-04-04 05:00:00
314,2024-04-04 05:05:00,17622142585472,17.622142585472,2024-04-04 02:05:00 -03,2024-04-04 05:05:00
315,2024-04-04 05:10:00,17461536260069,17.461536260069,2024-04-04 02:10:00 -03,2024-04-04 05:10:00
316,2024-04-04 05:15:00,17487233938554,17.487233938554,2024-04-04 02:15:00 -03,2024-04-04 05:15:00
317,2024-04-04 05:20:00,16907396998725,16.907396998725,2024-04-04 02:20:00 -03,2024-04-04 05:20:00
318,2024-04-04 05:25:00,16697812553894,16.697812553894,2024-04-04 02:25:00 -03,2024-04-04 05:25:00
319,2024-04-04 05:30:00,16299336993139,16.299336993139,2024-04-04 02:30:00 -03,2024-04-04 05:30:00
320,2024-04-04 05:35:00,16007669325955,16.007669325955,2024-04-04 02:35:00 -03,2024-04-04 05:35:00
321,2024-04-04 05:40:00,15638314307992,15.638314307992,2024-04-04 02:40:00 -03,2024-04-04 05:40:00
322,2024-04-04 05:45:00,15310926999892,15.310926999892,2024-04-04 02:45:00 -03,2024-04-04 05:45:00
323,2024-04-04 05:50:00,15014743524000,15.014743524,2024-04-04 02:50:00 -03,2024-04-04 05:50:00
324,2024-04-04 05:55:00,14650643039478,14.650643039478,2024-04-04 02:55:00 -03,2024-04-04 05:55:00
325,2024-04-04 06:00:00,14443097091105,14.443097091105,2024-04-04 03:00:00 -03,2024-04-04 06:00:00
326,2024-04-04 06:05:00,14232272853388,14.232272853388,2024-04-04 03:05:00 -03,2024-04-04 06:05:00
327,2024-04-04 06:10:00,13769031024034,13.769031024034,2024-04-04 03:10:00 -03,2024-04-04 06:10:00
328,2024-04-04 06:15:00,13711847638169,13.711847638169,2024-04-04 03:15:00 -03,2024-04-04 06:15:00
329,2024-04-04 06:20:00,13458428817711,13.458428817711,2024-04-04 03:20:00 -03,2024-04-04 06:20:00
330,2024-04-04 06:25:00,13122113809211,13.122113809211,2024-04-04 03:25:00 -03,2024-04-04 06:25:00
331,2024-04-04 06:30:00,13065494837960,13.06549483796,2024-04-04 03:30:00 -03,2024-04-04 06:30:00
332,2024-04-04 06:35:00,12802559246262,12.802559246262,2024-04-04 03:35:00 -03,2024-04-04 06:35:00
333,2024-04-04 06:40:00,12822355905808,12.822355905808,2024-04-04 03:40:00 -03,2024-04-04 06:40:00
334,2024-04-04 06:45:00,11844681252523,11.844681252523,2024-04-04 03:45:00 -03,2024-04-04 06:45:00
335,2024-04-04 06:50:00,12764027470560,12.76402747056,2024-04-04 03:50:00 -03,2024-04-04 06:50:00
336,2024-04-04 06:55:00,12771799034949,12.771799034949,2024-04-04 03:55:00 -03,2024-04-04 06:55:00
337,2024-04-04 07:00:00,12090692660632,12.090692660632,2024-04-04 04:00:00 -03,2024-04-04 07:00:00
338,2024-04-04 07:05:00,11899469638703,11.899469638703,2024-04-04 04:05:00 -03,2024-04-04 07:05:00
339,2024-04-04 07:10:00,11808864026240,11.80886402624,2024-04-04 04:10:00 -03,2024-04-04 07:10:00
340,2024-04-04 07:15:00,11765731387811,11.765731387811,2024-04-04 04:15:00 -03,2024-04-04 07:15:00
341,2024-04-04 07:20:00,11619532559733,11.619532559733,2024-04-04 04:20:00 -03,2024-04-04 07:20:00
342,2024-04-04 07:25:00,11476171944208,11.476171944208,2024-04-04 04:25:00 -03,2024-04-04 07:25:00
343,2024-04-04 07:30:00,11405178243317,11.405178243317,2024-04-04 04:30:00 -03,2024-04-04 07:30:00
344,2024-04-04 07:35:00,11365477002158,11.365477002158,2024-04-04 04:35:00 -03,2024-04-04 07:35:00
345,2024-04-04 07:40:00,11412423196292,11.412423196292,2024-04-04 04:40:00 -03,2024-04-04 07:40:00
346,2024-04-04 07:45:00,11363435729477,11.363435729477,2024-04-04 04:45:00 -03,2024-04-04 07:45:00
347,2024-04-04 07:50:00,11216320237487,11.216320237487,2024-04-04 04:50:00 -03,2024-04-04 07:50:00
348,2024-04-04 07:55:00,11258493509001,11.258493509001,2024-04-04 04:55:00 -03,2024-04-04 07:55:00
349,2024-04-04 08:00:00,11222636693195,11.222636693195,2024-04-04 05:00:00 -03,2024-04-04 08:00:00
350,2024-04-04 08:05:00,11390036042560,11.39003604256,2024-04-04 05:05:00 -03,2024-04-04 08:05:00
351,2024-04-04 08:10:00,11482831817534,11.482831817534,2024-04-04 05:10:00 -03,2024-04-04 08:10:00
352,2024-04-04 08:15:00,11622178023272,11.622178023272,2024-04-04 05:15:00 -03,2024-04-04 08:15:00
353,2024-04-04 08:20:00,11778828261486,11.778828261486,2024-04-04 05:20:00 -03,2024-04-04 08:20:00
354,2024-04-04 08:25:00,11739701676533,11.739701676533,2024-04-04 05:25:00 -03,2024-04-04 08:25:00
355,2024-04-04 08:30:00,11742513014550,11.74251301455,2024-04-04 05:30:00 -03,2024-04-04 08:30:00
356,2024-04-04 08:35:00,11780039576793,11.780039576793,2024-04-04 05:35:00 -03,2024-04-04 08:35:00
357,2024-04-04 08:40:00,12097940619304,12.097940619304,2024-04-04 05:40:00 -03,2024-04-04 08:40:00
358,2024-04-04 08:45:00,12264760603412,12.264760603412,2024-04-04 05:45:00 -03,2024-04-04 08:45:00
359,2024-04-04 08:50:00,12511541107479,12.511541107479,2024-04-04 05:50:00 -03,2024-04-04 08:50:00
360,2024-04-04 08:55:00,12686858886341,12.686858886341,2024-04-04 05:55:00 -03,2024-04-04 08:55:00
361,2024-04-04 09:00:00,12998317480215,12.998317480215,2024-04-04 06:00:00 -03,2024-04-04 09:00:00
362,2024-04-04 09:05:00,13173873983475,13.173873983475,2024-04-04 06:05:00 -03,2024-04-04 09:05:00
363,2024-04-04 09:10:00,13494922724370,13.49492272437,2024-04-04 06:10:00 -03,2024-04-04 09:10:00
364,2024-04-04 09:15:00,14054910731579,14.054910731579,2024-04-04 06:15:00 -03,2024-04-04 09:15:00
365,2024-04-04 09:20:00,14766620696733,14.766620696733,2024-04-04 06:20:00 -03,2024-04-04 09:20:00
366,2024-04-04 09:25:00,14940529724937,14.940529724937,2024-04-04 06:25:00 -03,2024-04-04 09:25:00
367,2024-04-04 09:30:00,15425086281335,15.425086281335,2024-04-04 06:30:00 -03,2024-04-04 09:30:00
368,2024-04-04 09:35:00,15799207925095,15.799207925095,2024-04-04 06:35:00 -03,2024-04-04 09:35:00
369,2024-04-04 09:40:00,16185249307188,16.185249307188,2024-04-04 06:40:00 -03,2024-04-04 09:40:00
370,2024-04-04 09:45:00,16331297341885,16.331297341885,2024-04-04 06:45:00 -03,2024-04-04 09:45:00
371,2024-04-04 09:50:00,16675282866435,16.675282866435,2024-04-04 06:50:00 -03,2024-04-04 09:50:00
372,2024-04-04 09:55:00,16887390487980,16.88739048798,2024-04-04 06:55:00 -03,2024-04-04 09:55:00
373,2024-04-04 10:00:00,17300427096675,17.300427096675,2024-04-04 07:00:00 -03,2024-04-04 10:00:00
374,2024-04-04 10:05:00,17450369653965,17.450369653965,2024-04-04 07:05:00 -03,2024-04-04 10:05:00
375,2024-04-04 10:10:00,17784610057654,17.784610057654,2024-04-04 07:10:00 -03,2024-04-04 10:10:00
376,2024-04-04 10:15:00,17803746931917,17.803746931917,2024-04-04 07:15:00 -03,2024-04-04 10:15:00
377,2024-04-04 10:20:00,18396004765718,18.396004765718,2024-04-04 07:20:00 -03,2024-04-04 10:20:00
378,2024-04-04 10:25:00,18803724804519,18.803724804519,2024-04-04 07:25:00 -03,2024-04-04 10:25:00
379,2024-04-04 10:30:00,20157597363999,20.157597363999,2024-04-04 07:30:00 -03,2024-04-04 10:30:00
380,2024-04-04 10:35:00,20308507421411,20.308507421411,2024-04-04 07:35:00 -03,2024-04-04 10:35:00
381,2024-04-04 10:40:00,19282630418355,19.282630418355,2024-04-04 07:40:00 -03,2024-04-04 10:40:00
382,2024-04-04 10:45:00,19516019650007,19.516019650007,2024-04-04 07:45:00 -03,2024-04-04 10:45:00
383,2024-04-04 10:50:00,20074388569857,20.074388569857,2024-04-04 07:50:00 -03,2024-04-04 10:50:00
384,2024-04-04 10:55:00,20175489098035,20.175489098035,2024-04-04 07:55:00 -03,2024-04-04 10:55:00
385,2024-04-04 11:00:00,20371890134859,20.371890134859,2024-04-04 08:00:00 -03,2024-04-04 11:00:00
386,2024-04-04 11:05:00,20685714771568,20.685714771568,2024-04-04 08:05:00 -03,2024-04-04 11:05:00
387,2024-04-04 11:10:00,20982996632722,20.982996632722,2024-04-04 08:10:00 -03,2024-04-04 11:10:00
388,2024-04-04 11:15:00,21393626875976,21.393626875976,2024-04-04 08:15:00 -03,2024-04-04 11:15:00
389,2024-04-04 11:20:00,21727862483475,21.727862483475,2024-04-04 08:20:00 -03,2024-04-04 11:20:00
390,2024-04-04 11:25:00,21977688289448,21.977688289448,2024-04-04 08:25:00 -03,2024-04-04 11:25:00
391,2024-04-04 11:30:00,22554610806540,22.55461080654,2024-04-04 08:30:00 -03,2024-04-04 11:30:00
392,2024-04-04 11:35:00,22723217050456,22.723217050456,2024-04-04 08:35:00 -03,2024-04-04 11:35:00
393,2024-04-04 11:40:00,23063276351063,23.063276351063,2024-04-04 08:40:00 -03,2024-04-04 11:40:00
394,2024-04-04 11:45:00,23258400469768,23.258400469768,2024-04-04 08:45:00 -03,2024-04-04 11:45:00
395,2024-04-04 11:50:00,23410535395307,23.410535395307,2024-04-04 08:50:00 -03,2024-04-04 11:50:00
396,2024-04-04 11:55:00,23858216144898,23.858216144898,2024-04-04 08:55:00 -03,2024-04-04 11:55:00
397,2024-04-04 12:00:00,24065190842382,24.065190842382,2024-04-04 09:00:00 -03,2024-04-04 12:00:00
398,2024-04-04 12:05:00,24075135990011,24.075135990011,2024-04-04 09:05:00 -03,2024-04-04 12:05:00
399,2024-04-04 12:10:00,24615296018998,24.615296018998,2024-04-04 09:10:00 -03,2024-04-04 12:10:00
400,2024-04-04 12:15:00,25048833968199,25.048833968199,2024-04-04 09:15:00 -03,2024-04-04 12:15:00
401,2024-04-04 12:20:00,25130071809469,25.130071809469,2024-04-04 09:20:00 -03,2024-04-04 12:20:00
402,2024-04-04 12:25:00,25453743172236,25.453743172236,2024-04-04 09:25:00 -03,2024-04-04 12:25:00
403,2024-04-04 12:30:00,25620111952446,25.620111952446,2024-04-04 09:30:00 -03,2024-04-04 12:30:00
404,2024-04-04 12:35:00,25812928481961,25.812928481961,2024-04-04 09:35:00 -03,2024-04-04 12:35:00
405,2024-04-04 12:40:00,25911307218127,25.911307218127,2024-04-04 09:40:00 -03,2024-04-04 12:40:00
406,2024-04-04 12:45:00,26154669459822,26.154669459822,2024-04-04 09:45:00 -03,2024-04-04 12:45:00
407,2024-04-04 12:50:00,26500557356344,26.500557356344,2024-04-04 09:50:00 -03,2024-04-04 12:50:00
408,2024-04-04 12:55:00,26561903773579,26.561903773579,2024-04-04 09:55:00 -03,2024-04-04 12:55:00
409,2024-04-04 13:00:00,26636994731518,26.636994731518,2024-04-04 10:00:00 -03,2024-04-04 13:00:00
410,2024-04-04 13:05:00,26883966068391,26.883966068391,2024-04-04 10:05:00 -03,2024-04-04 13:05:00
411,2024-04-04 13:10:00,27342378160790,27.34237816079,2024-04-04 10:10:00 -03,2024-04-04 13:10:00
412,2024-04-04 13:15:00,27574789613817,27.574789613817,2024-04-04 10:15:00 -03,2024-04-04 13:15:00
413,2024-04-04 13:20:00,27635509514421,27.635509514421,2024-04-04 10:20:00 -03,2024-04-04 13:20:00
414,2024-04-04 13:25:00,27622797584190,27.62279758419,2024-04-04 10:25:00 -03,2024-04-04 13:25:00
415,2024-04-04 13:30:00,27748325480813,27.748325480813,2024-04-04 10:30:00 -03,2024-04-04 13:30:00
416,2024-04-04 13:35:00,27818246921749,27.818246921749,2024-04-04 10:35:00 -03,2024-04-04 13:35:00
417,2024-04-04 13:40:00,27917482289511,27.917482289511,2024-04-04 10:40:00 -03,2024-04-04 13:40:00
418,2024-04-04 13:45:00,28336987796957,28.336987796957,2024-04-04 10:45:00 -03,2024-04-04 13:45:00
419,2024-04-04 13:50:00,28653485043183,28.653485043183,2024-04-04 10:50:00 -03,2024-04-04 13:50:00
420,2024-04-04 13:55:00,28608793868111,28.608793868111,2024-04-04 10:55:00 -03,2024-04-04 13:55:00
421,2024-04-04 14:00:00,28541783234674,28.541783234674,2024-04-04 11:00:00 -03,2024-04-04 14:00:00
422,2024-04-04 14:05:00,28630055458495,28.630055458495,2024-04-04 11:05:00 -03,2024-04-04 14:05:00
423,2024-04-04 14:10:00,29095367892513,29.095367892513,2024-04-04 11:10:00 -03,2024-04-04 14:10:00
424,2024-04-04 14:15:00,29197382453314,29.197382453314,2024-04-04 11:15:00 -03,2024-04-04 14:15:00
425,2024-04-04 14:20:00,29228921150304,29.228921150304,2024-04-04 11:20:00 -03,2024-04-04 14:20:00
426,2024-04-04 14:25:00,29517705381904,29.517705381904,2024-04-04 11:25:00 -03,2024-04-04 14:25:00
427,2024-04-04 14:30:00,29779022791210,29.77902279121,2024-04-04 11:30:00 -03,2024-04-04 14:30:00
428,2024-04-04 14:35:00,29982987961103,29.982987961103,2024-04-04 11:35:00 -03,2024-04-04 14:35:00
429,2024-04-04 14:40:00,30203186275819,30.203186275819,2024-04-04 11:40:00 -03,2024-04-04 14:40:00
430,2024-04-04 14:45:00,30396825792992,30.396825792992,2024-04-04 11:45:00 -03,2024-04-04 14:45:00
431,2024-04-04 14:50:00,30626108061450,30.62610806145,2024-04-04 11:50:00 -03,2024-04-04 14:50:00
432,2024-04-04 14:55:00,30816274728444,30.816274728444,2024-04-04 11:55:00 -03,2024-04-04 14:55:00
433,2024-04-04 15:00:00,31203133624977,31.203133624977,2024-04-04 12:00:00 -03,2024-04-04 15:00:00
434,2024-04-04 15:05:00,31270724878257,31.270724878257,2024-04-04 12:05:00 -03,2024-04-04 15:05:00
435,2024-04-04 15:10:00,31757590197351,31.757590197351,2024-04-04 12:10:00 -03,2024-04-04 15:10:00
436,2024-04-04 15:15:00,31269244011684,31.269244011684,2024-04-04 12:15:00 -03,2024-04-04 15:15:00
437,2024-04-04 15:20:00,32772228850623,32.772228850623,2024-04-04 12:20:00 -03,2024-04-04 15:20:00
438,2024-04-04 15:25:00,32560485722388,32.560485722388,2024-04-04 12:25:00 -03,2024-04-04 15:25:00
439,2024-04-04 15:30:00,32714241984533,32.714241984533,2024-04-04 12:30:00 -03,2024-04-04 15:30:00
440,2024-04-04 15:35:00,32799787152817,32.799787152817,2024-04-04 12:35:00 -03,2024-04-04 15:35:00
441,2024-04-04 15:40:00,33309406097014,33.309406097014,2024-04-04 12:40:00 -03,2024-04-04 15:40:00
442,2024-04-04 15:45:00,33505453313943,33.505453313943,2024-04-04 12:45:00 -03,2024-04-04 15:45:00
443,2024-04-04 15:50:00,33532895150374,33.532895150374,2024-04-04 12:50:00 -03,2024-04-04 15:50:00
444,2024-04-04 15:55:00,33464280854665,33.464280854665,2024-04-04 12:55:00 -03,2024-04-04 15:55:00
445,2024-04-04 16:00:00,33640327950148,33.640327950148,2024-04-04 13:00:00 -03,2024-04-04 16:00:00
446,2024-04-04 16:05:00,33694685416399,33.694685416399,2024-04-04 13:05:00 -03,2024-04-04 16:05:00
447,2024-04-04 16:10:00,33704407686452,33.704407686452,2024-04-04 13:10:00 -03,2024-04-04 16:10:00
448,2024-04-04 16:15:00,33726786105699,33.726786105699,2024-04-04 13:15:00 -03,2024-04-04 16:15:00
449,2024-04-04 16:20:00,33861269731422,33.861269731422,2024-04-04 13:20:00 -03,2024-04-04 16:20:00
450,2024-04-04 16:25:00,33998151275979,33.998151275979,2024-04-04 13:25:00 -03,2024-04-04 16:25:00
451,2024-04-04 16:30:00,34004457510109,34.004457510109,2024-04-04 13:30:00 -03,2024-04-04 16:30:00
452,2024-04-04 16:35:00,34263672060158,34.263672060158,2024-04-04 13:35:00 -03,2024-04-04 16:35:00
453,2024-04-04 16:40:00,34328340220015,34.328340220015,2024-04-04 13:40:00 -03,2024-04-04 16:40:00
454,2024-04-04 16:45:00,34302793554049,34.302793554049,2024-04-04 13:45:00 -03,2024-04-04 16:45:00
455,2024-04-04 16:50:00,34550361633994,34.550361633994,2024-04-04 13:50:00 -03,2024-04-04 16:50:00
456,2024-04-04 16:55:00,34523135636718,34.523135636718,2024-04-04 13:55:00 -03,2024-04-04 16:55:00
457,2024-04-04 17:00:00,34460230107884,34.460230107884,2024-04-04 14:00:00 -03,2024-04-04 17:00:00
458,2024-04-04 17:05:00,34432705443609,34.432705443609,2024-04-04 14:05:00 -03,2024-04-04 17:05:00
459,2024-04-04 17:10:00,34433900138562,34.433900138562,2024-04-04 14:10:00 -03,2024-04-04 17:10:00
460,2024-04-04 17:15:00,34473326709657,34.473326709657,2024-04-04 14:15:00 -03,2024-04-04 17:15:00
461,2024-04-04 17:20:00,34678368202671,34.678368202671,2024-04-04 14:20:00 -03,2024-04-04 17:20:00
462,2024-04-04 17:25:00,34557044118255,34.557044118255,2024-04-04 14:25:00 -03,2024-04-04 17:25:00
463,2024-04-04 17:30:00,34514655016152,34.514655016152,2024-04-04 14:30:00 -03,2024-04-04 17:30:00
464,2024-04-04 17:35:00,34494194984098,34.494194984098,2024-04-04 14:35:00 -03,2024-04-04 17:35:00
465,2024-04-04 17:40:00,34838517697024,34.838517697024,2024-04-04 14:40:00 -03,2024-04-04 17:40:00
466,2024-04-04 17:45:00,34743646057662,34.743646057662,2024-04-04 14:45:00 -03,2024-04-04 17:45:00
467,2024-04-04 17:50:00,34749579482431,34.749579482431,2024-04-04 14:50:00 -03,2024-04-04 17:50:00
468,2024-04-04 17:55:00,34757211350420,34.75721135042,2024-04-04 14:55:00 -03,2024-04-04 17:55:00
469,2024-04-04 18:00:00,34796116945338,34.796116945338,2024-04-04 15:00:00 -03,2024-04-04 18:00:00
470,2024-04-04 18:05:00,34730029132446,34.730029132446,2024-04-04 15:05:00 -03,2024-04-04 18:05:00
471,2024-04-04 18:10:00,34904856508190,34.90485650819,2024-04-04 15:10:00 -03,2024-04-04 18:10:00
472,2024-04-04 18:15:00,34901011506601,34.901011506601,2024-04-04 15:15:00 -03,2024-04-04 18:15:00
473,2024-04-04 18:20:00,34879167287024,34.879167287024,2024-04-04 15:20:00 -03,2024-04-04 18:20:00
474,2024-04-04 18:25:00,34814935307448,34.814935307448,2024-04-04 15:25:00 -03,2024-04-04 18:25:00
475,2024-04-04 18:30:00,34761983191476,34.761983191476,2024-04-04 15:30:00 -03,2024-04-04 18:30:00
476,2024-04-04 18:35:00,34863773181327,34.863773181327,2024-04-04 15:35:00 -03,2024-04-04 18:35:00
477,2024-04-04 18:40:00,34670158878754,34.670158878754,2024-04-04 15:40:00 -03,2024-04-04 18:40:00
478,2024-04-04 18:45:00,34857575587166,34.857575587166,2024-04-04 15:45:00 -03,2024-04-04 18:45:00
479,2024-04-04 18:50:00,35295228562894,35.295228562894,2024-04-04 15:50:00 -03,2024-04-04 18:50:00
480,2024-04-04 18:55:00,35307538842197,35.307538842197,2024-04-04 15:55:00 -03,2024-04-04 18:55:00
481,2024-04-04 19:00:00,35463494419273,35.463494419273,2024-04-04 16:00:00 -03,2024-04-04 19:00:00
482,2024-04-04 19:05:00,35577206963351,35.577206963351,2024-04-04 16:05:00 -03,2024-04-04 19:05:00
483,2024-04-04 19:10:00,35768297672939,35.768297672939,2024-04-04 16:10:00 -03,2024-04-04 19:10:00
484,2024-04-04 19:15:00,35297872846200,35.2978728462,2024-04-04 16:15:00 -03,2024-04-04 19:15:00
485,2024-04-04 19:20:00,36834121883531,36.834121883531,2024-04-04 16:20:00 -03,2024-04-04 19:20:00
486,2024-04-04 19:25:00,36524469562457,36.524469562457,2024-04-04 16:25:00 -03,2024-04-04 19:25:00
487,2024-04-04 19:30:00,36591403248887,36.591403248887,2024-04-04 16:30:00 -03,2024-04-04 19:30:00
488,2024-04-04 19:35:00,36735272087928,36.735272087928,2024-04-04 16:35:00 -03,2024-04-04 19:35:00
489,2024-04-04 19:40:00,36934776114850,36.93477611485,2024-04-04 16:40:00 -03,2024-04-04 19:40:00
490,2024-04-04 19:45:00,37395954484430,37.39595448443,2024-04-04 16:45:00 -03,2024-04-04 19:45:00
491,2024-04-04 19:50:00,37286244268649,37.286244268649,2024-04-04 16:50:00 -03,2024-04-04 19:50:00
492,2024-04-04 19:55:00,37277382080861,37.277382080861,2024-04-04 16:55:00 -03,2024-04-04 19:55:00
493,2024-04-04 20:00:00,37306062200036,37.306062200036,2024-04-04 17:00:00 -03,2024-04-04 20:00:00
494,2024-04-04 20:05:00,37248467167239,37.248467167239,2024-04-04 17:05:00 -03,2024-04-04 20:05:00
495,2024-04-04 20:10:00,37002384369137,37.002384369137,2024-04-04 17:10:00 -03,2024-04-04 20:10:00
496,2024-04-04 20:15:00,38347356772953,38.347356772953,2024-04-04 17:15:00 -03,2024-04-04 20:15:00
497,2024-04-04 20:20:00,38479955160963,38.479955160963,2024-04-04 17:20:00 -03,2024-04-04 20:20:00
498,2024-04-04 20:25:00,38639603305915,38.639603305915,2024-04-04 17:25:00 -03,2024-04-04 20:25:00
499,2024-04-04 20:30:00,42450968715079,42.450968715079,2024-04-04 17:30:00 -03,2024-04-04 20:30:00
500,2024-04-04 20:35:00,50323878969112,50.323878969112,2024-04-04 17:35:00 -03,2024-04-04 20:35:00
501,2024-04-04 20:40:00,50591807108714,50.591807108714,2024-04-04 17:40:00 -03,2024-04-04 20:40:00
502,2024-04-04 20:45:00,46427580411909,46.427580411909,2024-04-04 17:45:00 -03,2024-04-04 20:45:00
503,2024-04-04 20:50:00,46328802810094,46.328802810094,2024-04-04 17:50:00 -03,2024-04-04 20:50:00
504,2024-04-04 20:55:00,47109965372818,47.109965372818,2024-04-04 17:55:00 -03,2024-04-04 20:55:00
505,2024-04-04 21:00:00,47259976984573,47.259976984573,2024-04-04 18:00:00 -03,2024-04-04 21:00:00
506,2024-04-04 21:05:00,47348339590234,47.348339590234,2024-04-04 18:05:00 -03,2024-04-04 21:05:00
507,2024-04-04 21:10:00,47812318730123,47.812318730123,2024-04-04 18:10:00 -03,2024-04-04 21:10:00
508,2024-04-04 21:15:00,48011073473071,48.011073473071,2024-04-04 18:15:00 -03,2024-04-04 21:15:00
509,2024-04-04 21:20:00,47901444977773,47.901444977773,2024-04-04 18:20:00 -03,2024-04-04 21:20:00
510,2024-04-04 21:25:00,48426961046168,48.426961046168,2024-04-04 18:25:00 -03,2024-04-04 21:25:00
511,2024-04-04 21:30:00,48689414180825,48.689414180825,2024-04-04 18:30:00 -03,2024-04-04 21:30:00
512,2024-04-04 21:35:00,48815017582009,48.815017582009,2024-04-04 18:35:00 -03,2024-04-04 21:35:00
513,2024-04-04 21:40:00,48664241685761,48.664241685761,2024-04-04 18:40:00 -03,2024-04-04 21:40:00
514,2024-04-04 21:45:00,45476851203391,45.476851203391,2024-04-04 18:45:00 -03,2024-04-04 21:45:00
515,2024-04-04 21:50:00,45842619823831,45.842619823831,2024-04-04 18:50:00 -03,2024-04-04 21:50:00
516,2024-04-04 21:55:00,46299884569835,46.299884569835,2024-04-04 18:55:00 -03,2024-04-04 21:55:00
517,2024-04-04 22:00:00,50004492012563,50.004492012563,2024-04-04 19:00:00 -03,2024-04-04 22:00:00
518,2024-04-04 22:05:00,50727917856142,50.727917856142,2024-04-04 19:05:00 -03,2024-04-04 22:05:00
519,2024-04-04 22:10:00,50973750383910,50.97375038391,2024-04-04 19:10:00 -03,2024-04-04 22:10:00
520,2024-04-04 22:15:00,51335005078470,51.33500507847,2024-04-04 19:15:00 -03,2024-04-04 22:15:00
521,2024-04-04 22:20:00,48417507210145,48.417507210145,2024-04-04 19:20:00 -03,2024-04-04 22:20:00
522,2024-04-04 22:25:00,57238684877008,57.238684877008,2024-04-04 19:25:00 -03,2024-04-04 22:25:00
523,2024-04-04 22:30:00,52617083121325,52.617083121325,2024-04-04 19:30:00 -03,2024-04-04 22:30:00
524,2024-04-04 22:35:00,53326058546632,53.326058546632,2024-04-04 19:35:00 -03,2024-04-04 22:35:00
525,2024-04-04 22:40:00,53875461369492,53.875461369492,2024-04-04 19:40:00 -03,2024-04-04 22:40:00
526,2024-04-04 22:45:00,53865978842179,53.865978842179,2024-04-04 19:45:00 -03,2024-04-04 22:45:00
527,2024-04-04 22:50:00,54071268092612,54.071268092612,2024-04-04 19:50:00 -03,2024-04-04 22:50:00
528,2024-04-04 22:55:00,50289335716620,50.28933571662,2024-04-04 19:55:00 -03,2024-04-04 22:55:00
529,2024-04-04 23:00:00,53897831207210,53.89783120721,2024-04-04 20:00:00 -03,2024-04-04 23:00:00
530,2024-04-04 23:05:00,54061601101597,54.061601101597,2024-04-04 20:05:00 -03,2024-04-04 23:05:00
531,2024-04-04 23:10:00,54269445734263,54.269445734263,2024-04-04 20:10:00 -03,2024-04-04 23:10:00
532,2024-04-04 23:15:00,55406160402546,55.406160402546,2024-04-04 20:15:00 -03,2024-04-04 23:15:00
533,2024-04-04 23:20:00,54890608223492,54.890608223492,2024-04-04 20:20:00 -03,2024-04-04 23:20:00
534,2024-04-04 23:25:00,55717030139791,55.717030139791,2024-04-04 20:25:00 -03,2024-04-04 23:25:00
535,2024-04-04 23:30:00,56152387736897,56.152387736897,2024-04-04 20:30:00 -03,2024-04-04 23:30:00
536,2024-04-04 23:35:00,56507132061267,56.507132061267,2024-04-04 20:35:00 -03,2024-04-04 23:35:00
537,2024-04-04 23:40:00,56585814642971,56.585814642971,2024-04-04 20:40:00 -03,2024-04-04 23:40:00
538,2024-04-04 23:45:00,57108765693728,57.108765693728,2024-04-04 20:45:00 -03,2024-04-04 23:45:00
539,2024-04-04 23:50:00,57445458684203,57.445458684203,2024-04-04 20:50:00 -03,2024-04-04 23:50:00
540,2024-04-04 23:55:00,57352132955391,57.352132955391,2024-04-04 20:55:00 -03,2024-04-04 23:55:00
541,2024-04-05 00:00:00,57831568193593,57.831568193593,2024-04-04 21:00:00 -03,2024-04-05 00:00:00
542,2024-04-05 00:05:00,57870319609113,57.870319609113,2024-04-04 21:05:00 -03,2024-04-05 00:05:00
543,2024-04-05 00:10:00,58017708618940,58.01770861894,2024-04-04 21:10:00 -03,2024-04-05 00:10:00
544,2024-04-05 00:15:00,58476728819133,58.476728819133,2024-04-04 21:15:00 -03,2024-04-05 00:15:00
545,2024-04-05 00:20:00,58421446407504,58.421446407504,2024-04-04 21:20:00 -03,2024-04-05 00:20:00
546,2024-04-05 00:25:00,58723242071270,58.72324207127,2024-04-04 21:25:00 -03,2024-04-05 00:25:00
547,2024-04-05 00:30:00,58826073210368,58.826073210368,2024-04-04 21:30:00 -03,2024-04-05 00:30:00
548,2024-04-05 00:35:00,58957175269759,58.957175269759,2024-04-04 21:35:00 -03,2024-04-05 00:35:00
549,2024-04-05 00:40:00,59060421187408,59.060421187408,2024-04-04 21:40:00 -03,2024-04-05 00:40:00
550,2024-04-05 00:45:00,58875414031810,58.87541403181,2024-04-04 21:45:00 -03,2024-04-05 00:45:00
551,2024-04-05 00:50:00,55155982766720,55.15598276672,2024-04-04 21:50:00 -03,2024-04-05 00:50:00
552,2024-04-05 00:55:00,55245308229662,55.245308229662,2024-04-04 21:55:00 -03,2024-04-05 00:55:00
553,2024-04-05 01:00:00,59061915068710,59.06191506871,2024-04-04 22:00:00 -03,2024-04-05 01:00:00
554,2024-04-05 01:05:00,54456794207223,54.456794207223,2024-04-04 22:05:00 -03,2024-04-05 01:05:00
555,2024-04-05 01:10:00,62841314985873,62.841314985873,2024-04-04 22:10:00 -03,2024-04-05 01:10:00
556,2024-04-05 01:15:00,57676470073289,57.676470073289,2024-04-04 22:15:00 -03,2024-04-05 01:15:00
557,2024-04-05 01:20:00,46851250306509,46.851250306509,2024-04-04 22:20:00 -03,2024-04-05 01:20:00
558,2024-04-05 01:25:00,64395918740142,64.395918740142,2024-04-04 22:25:00 -03,2024-04-05 01:25:00
559,2024-04-05 01:30:00,57480965193372,57.480965193372,2024-04-04 22:30:00 -03,2024-04-05 01:30:00
560,2024-04-05 01:35:00,57505398015024,57.505398015024,2024-04-04 22:35:00 -03,2024-04-05 01:35:00
561,2024-04-05 01:40:00,56779758403659,56.779758403659,2024-04-04 22:40:00 -03,2024-04-05 01:40:00
562,2024-04-05 01:45:00,55037736844987,55.037736844987,2024-04-04 22:45:00 -03,2024-04-05 01:45:00
563,2024-04-05 01:50:00,55095367233918,55.095367233918,2024-04-04 22:50:00 -03,2024-04-05 01:50:00
564,2024-04-05 01:55:00,57696478121130,57.69647812113,2024-04-04 22:55:00 -03,2024-04-05 01:55:00
565,2024-04-05 02:00:00,56955705640162,56.955705640162,2024-04-04 23:00:00 -03,2024-04-05 02:00:00
566,2024-04-05 02:05:00,56614616409130,56.61461640913,2024-04-04 23:05:00 -03,2024-04-05 02:05:00
567,2024-04-05 02:10:00,55818234090584,55.818234090584,2024-04-04 23:10:00 -03,2024-04-05 02:10:00
568,2024-04-05 02:15:00,50203765295964,50.203765295964,2024-04-04 23:15:00 -03,2024-04-05 02:15:00
569,2024-04-05 02:20:00,57957681582531,57.957681582531,2024-04-04 23:20:00 -03,2024-04-05 02:20:00
570,2024-04-05 02:25:00,57187713064062,57.187713064062,2024-04-04 23:25:00 -03,2024-04-05 02:25:00
571,2024-04-05 02:30:00,50600076179055,50.600076179055,2024-04-04 23:30:00 -03,2024-04-05 02:30:00
572,2024-04-05 02:35:00,49797545099964,49.797545099964,2024-04-04 23:35:00 -03,2024-04-05 02:35:00
573,2024-04-05 02:40:00,48564543304970,48.56454330497,2024-04-04 23:40:00 -03,2024-04-05 02:40:00
574,2024-04-05 02:45:00,44054643904903,44.054643904903,2024-04-04 23:45:00 -03,2024-04-05 02:45:00
575,2024-04-05 02:50:00,38216764821482,38.216764821482,2024-04-04 23:50:00 -03,2024-04-05 02:50:00
576,2024-04-05 02:55:00,43353026391421,43.353026391421,2024-04-04 23:55:00 -03,2024-04-05 02:55:00
577,2024-04-05 03:00:00,45475549567123,45.475549567123,2024-04-05 00:00:00 -03,2024-04-05 03:00:00
578,2024-04-05 03:05:00,45729390587000,45.729390587,2024-04-05 00:05:00 -03,2024-04-05 03:05:00
579,2024-04-05 03:10:00,40125691640885,40.125691640885,2024-04-05 00:10:00 -03,2024-04-05 03:10:00
580,2024-04-05 03:15:00,36840824676524,36.840824676524,2024-04-05 00:15:00 -03,2024-04-05 03:15:00
581,2024-04-05 03:20:00,43267274298924,43.267274298924,2024-04-05 00:20:00 -03,2024-04-05 03:20:00
582,2024-04-05 03:25:00,36971149096343,36.971149096343,2024-04-05 00:25:00 -03,2024-04-05 03:25:00
583,2024-04-05 03:30:00,36188515495450,36.18851549545,2024-04-05 00:30:00 -03,2024-04-05 03:30:00
584,2024-04-05 03:35:00,34503054047322,34.503054047322,2024-04-05 00:35:00 -03,2024-04-05 03:35:00
585,2024-04-05 03:40:00,33770083253560,33.77008325356,2024-04-05 00:40:00 -03,2024-04-05 03:40:00
586,2024-04-05 03:45:00,32891628538811,32.891628538811,2024-04-05 00:45:00 -03,2024-04-05 03:45:00
587,2024-04-05 03:50:00,29582634496991,29.582634496991,2024-04-05 00:50:00 -03,2024-04-05 03:50:00
588,2024-04-05 03:55:00,29117423836375,29.117423836375,2024-04-05 00:55:00 -03,2024-04-05 03:55:00
589,2024-04-05 04:00:00,29651404419628,29.651404419628,2024-04-05 01:00:00 -03,2024-04-05 04:00:00
590,2024-04-05 04:05:00,29145355622328,29.145355622328,2024-04-05 01:05:00 -03,2024-04-05 04:05:00
591,2024-04-05 04:10:00,28282319388828,28.282319388828,2024-04-05 01:10:00 -03,2024-04-05 04:10:00
592,2024-04-05 04:15:00,27385722335672,27.385722335672,2024-04-05 01:15:00 -03,2024-04-05 04:15:00
593,2024-04-05 04:20:00,26896093253392,26.896093253392,2024-04-05 01:20:00 -03,2024-04-05 04:20:00
594,2024-04-05 04:25:00,25791422567384,25.791422567384,2024-04-05 01:25:00 -03,2024-04-05 04:25:00
595,2024-04-05 04:30:00,24788208259840,24.78820825984,2024-04-05 01:30:00 -03,2024-04-05 04:30:00
596,2024-04-05 04:35:00,23937762937252,23.937762937252,2024-04-05 01:35:00 -03,2024-04-05 04:35:00
597,2024-04-05 04:40:00,23335672001848,23.335672001848,2024-04-05 01:40:00 -03,2024-04-05 04:40:00
598,2024-04-05 04:45:00,22693364525321,22.693364525321,2024-04-05 01:45:00 -03,2024-04-05 04:45:00
599,2024-04-05 04:50:00,22403473503598,22.403473503598,2024-04-05 01:50:00 -03,2024-04-05 04:50:00
600,2024-04-05 04:55:00,21896159722014,21.896159722014,2024-04-05 01:55:00 -03,2024-04-05 04:55:00
601,2024-04-05 05:00:00,21266965499408,21.266965499408,2024-04-05 02:00:00 -03,2024-04-05 05:00:00
602,2024-04-05 05:05:00,20607563312737,20.607563312737,2024-04-05 02:05:00 -03,2024-04-05 05:05:00
603,2024-04-05 05:10:00,20143705664573,20.143705664573,2024-04-05 02:10:00 -03,2024-04-05 05:10:00
604,2024-04-05 05:15:00,19921483723130,19.92148372313,2024-04-05 02:15:00 -03,2024-04-05 05:15:00
605,2024-04-05 05:20:00,19246376742835,19.246376742835,2024-04-05 02:20:00 -03,2024-04-05 05:20:00
606,2024-04-05 05:25:00,18852761682473,18.852761682473,2024-04-05 02:25:00 -03,2024-04-05 05:25:00
607,2024-04-05 05:30:00,18062612106315,18.062612106315,2024-04-05 02:30:00 -03,2024-04-05 05:30:00
608,2024-04-05 05:35:00,18362809970364,18.362809970364,2024-04-05 02:35:00 -03,2024-04-05 05:35:00
609,2024-04-05 05:40:00,17928011295496,17.928011295496,2024-04-05 02:40:00 -03,2024-04-05 05:40:00
610,2024-04-05 05:45:00,17598112642305,17.598112642305,2024-04-05 02:45:00 -03,2024-04-05 05:45:00
611,2024-04-05 05:50:00,17053528664135,17.053528664135,2024-04-05 02:50:00 -03,2024-04-05 05:50:00
612,2024-04-05 05:55:00,16442511915835,16.442511915835,2024-04-05 02:55:00 -03,2024-04-05 05:55:00
613,2024-04-05 06:00:00,16341973563729,16.341973563729,2024-04-05 03:00:00 -03,2024-04-05 06:00:00
614,2024-04-05 06:05:00,16160101687505,16.160101687505,2024-04-05 03:05:00 -03,2024-04-05 06:05:00
615,2024-04-05 06:10:00,15673121026107,15.673121026107,2024-04-05 03:10:00 -03,2024-04-05 06:10:00
616,2024-04-05 06:15:00,15353870056536,15.353870056536,2024-04-05 03:15:00 -03,2024-04-05 06:15:00
617,2024-04-05 06:20:00,14297772248136,14.297772248136,2024-04-05 03:20:00 -03,2024-04-05 06:20:00
618,2024-04-05 06:25:00,19260793371008,19.260793371008,2024-04-05 03:25:00 -03,2024-04-05 06:25:00
619,2024-04-05 06:30:00,14501716149172,14.501716149172,2024-04-05 03:30:00 -03,2024-04-05 06:30:00
620,2024-04-05 06:35:00,14278054359974,14.278054359974,2024-04-05 03:35:00 -03,2024-04-05 06:35:00
621,2024-04-05 06:40:00,13296400417447,13.296400417447,2024-04-05 03:40:00 -03,2024-04-05 06:40:00
622,2024-04-05 06:45:00,13287142026656,13.287142026656,2024-04-05 03:45:00 -03,2024-04-05 06:45:00
623,2024-04-05 06:50:00,13485336915983,13.485336915983,2024-04-05 03:50:00 -03,2024-04-05 06:50:00
624,2024-04-05 06:55:00,13337962414853,13.337962414853,2024-04-05 03:55:00 -03,2024-04-05 06:55:00
625,2024-04-05 07:00:00,12571268013000,12.571268013,2024-04-05 04:00:00 -03,2024-04-05 07:00:00
626,2024-04-05 07:05:00,13777972708638,13.777972708638,2024-04-05 04:05:00 -03,2024-04-05 07:05:00
627,2024-04-05 07:10:00,13602483461681,13.602483461681,2024-04-05 04:10:00 -03,2024-04-05 07:10:00
628,2024-04-05 07:15:00,12984755135679,12.984755135679,2024-04-05 04:15:00 -03,2024-04-05 07:15:00
629,2024-04-05 07:20:00,12669526716147,12.669526716147,2024-04-05 04:20:00 -03,2024-04-05 07:20:00
630,2024-04-05 07:25:00,12624679444585,12.624679444585,2024-04-05 04:25:00 -03,2024-04-05 07:25:00
631,2024-04-05 07:30:00,12511362090600,12.5113620906,2024-04-05 04:30:00 -03,2024-04-05 07:30:00
632,2024-04-05 07:35:00,12462816107025,12.462816107025,2024-04-05 04:35:00 -03,2024-04-05 07:35:00
633,2024-04-05 07:40:00,12429240747646,12.429240747646,2024-04-05 04:40:00 -03,2024-04-05 07:40:00
634,2024-04-05 07:45:00,11831860416769,11.831860416769,2024-04-05 04:45:00 -03,2024-04-05 07:45:00
635,2024-04-05 07:50:00,22149620713065,22.149620713065,2024-04-05 04:50:00 -03,2024-04-05 07:50:00
636,2024-04-05 07:55:00,12265316172804,12.265316172804,2024-04-05 04:55:00 -03,2024-04-05 07:55:00
637,2024-04-05 08:00:00,12382655653034,12.382655653034,2024-04-05 05:00:00 -03,2024-04-05 08:00:00
638,2024-04-05 08:05:00,12614172770277,12.614172770277,2024-04-05 05:05:00 -03,2024-04-05 08:05:00
639,2024-04-05 08:10:00,12765509008791,12.765509008791,2024-04-05 05:10:00 -03,2024-04-05 08:10:00
640,2024-04-05 08:15:00,12821787251705,12.821787251705,2024-04-05 05:15:00 -03,2024-04-05 08:15:00
641,2024-04-05 08:20:00,12225345334854,12.225345334854,2024-04-05 05:20:00 -03,2024-04-05 08:20:00
642,2024-04-05 08:25:00,17592638854945,17.592638854945,2024-04-05 05:25:00 -03,2024-04-05 08:25:00
643,2024-04-05 08:30:00,13061484064956,13.061484064956,2024-04-05 05:30:00 -03,2024-04-05 08:30:00
644,2024-04-05 08:35:00,13307376722790,13.30737672279,2024-04-05 05:35:00 -03,2024-04-05 08:35:00
645,2024-04-05 08:40:00,13370979149032,13.370979149032,2024-04-05 05:40:00 -03,2024-04-05 08:40:00
646,2024-04-05 08:45:00,14055838745634,14.055838745634,2024-04-05 05:45:00 -03,2024-04-05 08:45:00
647,2024-04-05 08:50:00,14186980104413,14.186980104413,2024-04-05 05:50:00 -03,2024-04-05 08:50:00
648,2024-04-05 08:55:00,14312097470003,14.312097470003,2024-04-05 05:55:00 -03,2024-04-05 08:55:00
649,2024-04-05 09:00:00,14726804082972,14.726804082972,2024-04-05 06:00:00 -03,2024-04-05 09:00:00
650,2024-04-05 09:05:00,15069281292438,15.069281292438,2024-04-05 06:05:00 -03,2024-04-05 09:05:00
651,2024-04-05 09:10:00,15690349239076,15.690349239076,2024-04-05 06:10:00 -03,2024-04-05 09:10:00
652,2024-04-05 09:15:00,16377178107475,16.377178107475,2024-04-05 06:15:00 -03,2024-04-05 09:15:00
653,2024-04-05 09:20:00,16248970885160,16.24897088516,2024-04-05 06:20:00 -03,2024-04-05 09:20:00
654,2024-04-05 09:25:00,21675405541549,21.675405541549,2024-04-05 06:25:00 -03,2024-04-05 09:25:00
655,2024-04-05 09:30:00,17791777121928,17.791777121928,2024-04-05 06:30:00 -03,2024-04-05 09:30:00
656,2024-04-05 09:35:00,18101742199261,18.101742199261,2024-04-05 06:35:00 -03,2024-04-05 09:35:00
657,2024-04-05 09:40:00,18661245340914,18.661245340914,2024-04-05 06:40:00 -03,2024-04-05 09:40:00
658,2024-04-05 09:45:00,18779268026055,18.779268026055,2024-04-05 06:45:00 -03,2024-04-05 09:45:00
659,2024-04-05 09:50:00,19189784483574,19.189784483574,2024-04-05 06:50:00 -03,2024-04-05 09:50:00
660,2024-04-05 09:55:00,19512635026871,19.512635026871,2024-04-05 06:55:00 -03,2024-04-05 09:55:00
661,2024-04-05 10:00:00,19791079168673,19.791079168673,2024-04-05 07:00:00 -03,2024-04-05 10:00:00
662,2024-04-05 10:05:00,20022713137749,20.022713137749,2024-04-05 07:05:00 -03,2024-04-05 10:05:00
663,2024-04-05 10:10:00,20495771076746,20.495771076746,2024-04-05 07:10:00 -03,2024-04-05 10:10:00
664,2024-04-05 10:15:00,20714802850394,20.714802850394,2024-04-05 07:15:00 -03,2024-04-05 10:15:00
665,2024-04-05 10:20:00,23039949554853,23.039949554853,2024-04-05 07:20:00 -03,2024-04-05 10:20:00
666,2024-04-05 10:25:00,21883597947954,21.883597947954,2024-04-05 07:25:00 -03,2024-04-05 10:25:00
667,2024-04-05 10:30:00,22163880687579,22.163880687579,2024-04-05 07:30:00 -03,2024-04-05 10:30:00
668,2024-04-05 10:35:00,22452779124296,22.452779124296,2024-04-05 07:35:00 -03,2024-04-05 10:35:00
669,2024-04-05 10:40:00,22507784416966,22.507784416966,2024-04-05 07:40:00 -03,2024-04-05 10:40:00
670,2024-04-05 10:45:00,22949071059623,22.949071059623,2024-04-05 07:45:00 -03,2024-04-05 10:45:00
671,2024-04-05 10:50:00,22031796497374,22.031796497374,2024-04-05 07:50:00 -03,2024-04-05 10:50:00
672,2024-04-05 10:55:00,22202145294173,22.202145294173,2024-04-05 07:55:00 -03,2024-04-05 10:55:00
673,2024-04-05 11:00:00,23721875346896,23.721875346896,2024-04-05 08:00:00 -03,2024-04-05 11:00:00
674,2024-04-05 11:05:00,24259297659639,24.259297659639,2024-04-05 08:05:00 -03,2024-04-05 11:05:00
675,2024-04-05 11:10:00,24559391372876,24.559391372876,2024-04-05 08:10:00 -03,2024-04-05 11:10:00
676,2024-04-05 11:15:00,23517622946147,23.517622946147,2024-04-05 08:15:00 -03,2024-04-05 11:15:00
677,2024-04-05 11:20:00,31161956968384,31.161956968384,2024-04-05 08:20:00 -03,2024-04-05 11:20:00
678,2024-04-05 11:25:00,25707714847992,25.707714847992,2024-04-05 08:25:00 -03,2024-04-05 11:25:00
679,2024-04-05 11:30:00,26123496629099,26.123496629099,2024-04-05 08:30:00 -03,2024-04-05 11:30:00
680,2024-04-05 11:35:00,26375098542847,26.375098542847,2024-04-05 08:35:00 -03,2024-04-05 11:35:00
681,2024-04-05 11:40:00,26812060260696,26.812060260696,2024-04-05 08:40:00 -03,2024-04-05 11:40:00
682,2024-04-05 11:45:00,26920722067189,26.920722067189,2024-04-05 08:45:00 -03,2024-04-05 11:45:00
683,2024-04-05 11:50:00,25926813785308,25.926813785308,2024-04-05 08:50:00 -03,2024-04-05 11:50:00
684,2024-04-05 11:55:00,30167646353372,30.167646353372,2024-04-05 08:55:00 -03,2024-04-05 11:55:00
685,2024-04-05 12:00:00,27894340669779,27.894340669779,2024-04-05 09:00:00 -03,2024-04-05 12:00:00
686,2024-04-05 12:05:00,28156960104635,28.156960104635,2024-04-05 09:05:00 -03,2024-04-05 12:05:00
687,2024-04-05 12:10:00,28753063481292,28.753063481292,2024-04-05 09:10:00 -03,2024-04-05 12:10:00
688,2024-04-05 12:15:00,27713037783194,27.713037783194,2024-04-05 09:15:00 -03,2024-04-05 12:15:00
689,2024-04-05 12:20:00,36017502418858,36.017502418858,2024-04-05 09:20:00 -03,2024-04-05 12:20:00
690,2024-04-05 12:25:00,29449717699523,29.449717699523,2024-04-05 09:25:00 -03,2024-04-05 12:25:00
691,2024-04-05 12:30:00,29724570437984,29.724570437984,2024-04-05 09:30:00 -03,2024-04-05 12:30:00
692,2024-04-05 12:35:00,30101289938574,30.101289938574,2024-04-05 09:35:00 -03,2024-04-05 12:35:00
693,2024-04-05 12:40:00,30188902129561,30.188902129561,2024-04-05 09:40:00 -03,2024-04-05 12:40:00
694,2024-04-05 12:45:00,27814818402158,27.814818402158,2024-04-05 09:45:00 -03,2024-04-05 12:45:00
695,2024-04-05 12:50:00,26385259160141,26.385259160141,2024-04-05 09:50:00 -03,2024-04-05 12:50:00
696,2024-04-05 12:55:00,26536696858049,26.536696858049,2024-04-05 09:55:00 -03,2024-04-05 12:55:00
697,2024-04-05 13:00:00,26465788365976,26.465788365976,2024-04-05 10:00:00 -03,2024-04-05 13:00:00
698,2024-04-05 13:05:00,26087942097583,26.087942097583,2024-04-05 10:05:00 -03,2024-04-05 13:05:00
699,2024-04-05 13:10:00,26194140573052,26.194140573052,2024-04-05 10:10:00 -03,2024-04-05 13:10:00
700,2024-04-05 13:15:00,26447847861467,26.447847861467,2024-04-05 10:15:00 -03,2024-04-05 13:15:00
701,2024-04-05 13:20:00,26567249880883,26.567249880883,2024-04-05 10:20:00 -03,2024-04-05 13:20:00
702,2024-04-05 13:25:00,26913433273946,26.913433273946,2024-04-05 10:25:00 -03,2024-04-05 13:25:00
703,2024-04-05 13:30:00,27091130800356,27.091130800356,2024-04-05 10:30:00 -03,2024-04-05 13:30:00
704,2024-04-05 13:35:00,27144660764382,27.144660764382,2024-04-05 10:35:00 -03,2024-04-05 13:35:00
705,2024-04-05 13:40:00,27346378454362,27.346378454362,2024-04-05 10:40:00 -03,2024-04-05 13:40:00
706,2024-04-05 13:45:00,27396103439279,27.396103439279,2024-04-05 10:45:00 -03,2024-04-05 13:45:00
707,2024-04-05 13:50:00,27749199588069,27.749199588069,2024-04-05 10:50:00 -03,2024-04-05 13:50:00
708,2024-04-05 13:55:00,27825558802942,27.825558802942,2024-04-05 10:55:00 -03,2024-04-05 13:55:00
709,2024-04-05 14:00:00,27665489682717,27.665489682717,2024-04-05 11:00:00 -03,2024-04-05 14:00:00
710,2024-04-05 14:05:00,27899963316400,27.8999633164,2024-04-05 11:05:00 -03,2024-04-05 14:05:00
711,2024-04-05 14:10:00,28199059090676,28.199059090676,2024-04-05 11:10:00 -03,2024-04-05 14:10:00
712,2024-04-05 14:15:00,28401866795884,28.401866795884,2024-04-05 11:15:00 -03,2024-04-05 14:15:00
713,2024-04-05 14:20:00,28299608641784,28.299608641784,2024-04-05 11:20:00 -03,2024-04-05 14:20:00
714,2024-04-05 14:25:00,28437905846888,28.437905846888,2024-04-05 11:25:00 -03,2024-04-05 14:25:00
715,2024-04-05 14:30:00,28760051953710,28.76005195371,2024-04-05 11:30:00 -03,2024-04-05 14:30:00
716,2024-04-05 14:35:00,28993425934833,28.993425934833,2024-04-05 11:35:00 -03,2024-04-05 14:35:00
717,2024-04-05 14:40:00,29009213733305,29.009213733305,2024-04-05 11:40:00 -03,2024-04-05 14:40:00
718,2024-04-05 14:45:00,29142695445682,29.142695445682,2024-04-05 11:45:00 -03,2024-04-05 14:45:00
719,2024-04-05 14:50:00,29242467221234,29.242467221234,2024-04-05 11:50:00 -03,2024-04-05 14:50:00
720,2024-04-05 14:55:00,29936648219393,29.936648219393,2024-04-05 11:55:00 -03,2024-04-05 14:55:00
721,2024-04-05 15:00:00,30127097686636,30.127097686636,2024-04-05 12:00:00 -03,2024-04-05 15:00:00
722,2024-04-05 15:05:00,30269842623319,30.269842623319,2024-04-05 12:05:00 -03,2024-04-05 15:05:00
723,2024-04-05 15:10:00,30666200929350,30.66620092935,2024-04-05 12:10:00 -03,2024-04-05 15:10:00
724,2024-04-05 15:15:00,30756537638840,30.75653763884,2024-04-05 12:15:00 -03,2024-04-05 15:15:00
725,2024-04-05 15:20:00,31023857408292,31.023857408292,2024-04-05 12:20:00 -03,2024-04-05 15:20:00
726,2024-04-05 15:25:00,31534157219205,31.534157219205,2024-04-05 12:25:00 -03,2024-04-05 15:25:00
727,2024-04-05 15:30:00,31683183652692,31.683183652692,2024-04-05 12:30:00 -03,2024-04-05 15:30:00
728,2024-04-05 15:35:00,32122938808622,32.122938808622,2024-04-05 12:35:00 -03,2024-04-05 15:35:00
729,2024-04-05 15:40:00,32150241721667,32.150241721667,2024-04-05 12:40:00 -03,2024-04-05 15:40:00
730,2024-04-05 15:45:00,32327092854373,32.327092854373,2024-04-05 12:45:00 -03,2024-04-05 15:45:00
731,2024-04-05 15:50:00,32348569681078,32.348569681078,2024-04-05 12:50:00 -03,2024-04-05 15:50:00
732,2024-04-05 15:55:00,32366053206282,32.366053206282,2024-04-05 12:55:00 -03,2024-04-05 15:55:00
733,2024-04-05 16:00:00,32568483320051,32.568483320051,2024-04-05 13:00:00 -03,2024-04-05 16:00:00
734,2024-04-05 16:05:00,32409890499699,32.409890499699,2024-04-05 13:05:00 -03,2024-04-05 16:05:00
735,2024-04-05 16:10:00,32407380696144,32.407380696144,2024-04-05 13:10:00 -03,2024-04-05 16:10:00
736,2024-04-05 16:15:00,32397872970410,32.39787297041,2024-04-05 13:15:00 -03,2024-04-05 16:15:00
737,2024-04-05 16:20:00,32411915571696,32.411915571696,2024-04-05 13:20:00 -03,2024-04-05 16:20:00
738,2024-04-05 16:25:00,32549394758546,32.549394758546,2024-04-05 13:25:00 -03,2024-04-05 16:25:00
739,2024-04-05 16:30:00,32884237744650,32.88423774465,2024-04-05 13:30:00 -03,2024-04-05 16:30:00
740,2024-04-05 16:35:00,32900813067660,32.90081306766,2024-04-05 13:35:00 -03,2024-04-05 16:35:00
741,2024-04-05 16:40:00,33094077847961,33.094077847961,2024-04-05 13:40:00 -03,2024-04-05 16:40:00
742,2024-04-05 16:45:00,33416397700438,33.416397700438,2024-04-05 13:45:00 -03,2024-04-05 16:45:00
743,2024-04-05 16:50:00,33277022441693,33.277022441693,2024-04-05 13:50:00 -03,2024-04-05 16:50:00
744,2024-04-05 16:55:00,33526313071415,33.526313071415,2024-04-05 13:55:00 -03,2024-04-05 16:55:00
745,2024-04-05 17:00:00,33701603385005,33.701603385005,2024-04-05 14:00:00 -03,2024-04-05 17:00:00
746,2024-04-05 17:05:00,33788561773485,33.788561773485,2024-04-05 14:05:00 -03,2024-04-05 17:05:00
747,2024-04-05 17:10:00,33951140650679,33.951140650679,2024-04-05 14:10:00 -03,2024-04-05 17:10:00
748,2024-04-05 17:15:00,33893700513448,33.893700513448,2024-04-05 14:15:00 -03,2024-04-05 17:15:00
749,2024-04-05 17:20:00,34175090430423,34.175090430423,2024-04-05 14:20:00 -03,2024-04-05 17:20:00
750,2024-04-05 17:25:00,34307424019407,34.307424019407,2024-04-05 14:25:00 -03,2024-04-05 17:25:00
751,2024-04-05 17:30:00,34421618127688,34.421618127688,2024-04-05 14:30:00 -03,2024-04-05 17:30:00
752,2024-04-05 17:35:00,34586044529019,34.586044529019,2024-04-05 14:35:00 -03,2024-04-05 17:35:00
753,2024-04-05 17:40:00,34675345683417,34.675345683417,2024-04-05 14:40:00 -03,2024-04-05 17:40:00
754,2024-04-05 17:45:00,34831118574823,34.831118574823,2024-04-05 14:45:00 -03,2024-04-05 17:45:00
755,2024-04-05 17:50:00,34826719847320,34.82671984732,2024-04-05 14:50:00 -03,2024-04-05 17:50:00
756,2024-04-05 17:55:00,34810688234802,34.810688234802,2024-04-05 14:55:00 -03,2024-04-05 17:55:00
757,2024-04-05 18:00:00,34799263553793,34.799263553793,2024-04-05 15:00:00 -03,2024-04-05 18:00:00
758,2024-04-05 18:05:00,34762917585937,34.762917585937,2024-04-05 15:05:00 -03,2024-04-05 18:05:00
759,2024-04-05 18:10:00,35151717989889,35.151717989889,2024-04-05 15:10:00 -03,2024-04-05 18:10:00
760,2024-04-05 18:15:00,34396174032613,34.396174032613,2024-04-05 15:15:00 -03,2024-04-05 18:15:00
761,2024-04-05 18:20:00,35768253053781,35.768253053781,2024-04-05 15:20:00 -03,2024-04-05 18:20:00
762,2024-04-05 18:25:00,35189966828229,35.189966828229,2024-04-05 15:25:00 -03,2024-04-05 18:25:00
763,2024-04-05 18:30:00,35144111483802,35.144111483802,2024-04-05 15:30:00 -03,2024-04-05 18:30:00
764,2024-04-05 18:35:00,35182355321405,35.182355321405,2024-04-05 15:35:00 -03,2024-04-05 18:35:00
765,2024-04-05 18:40:00,34889143770086,34.889143770086,2024-04-05 15:40:00 -03,2024-04-05 18:40:00
766,2024-04-05 18:45:00,35163593545810,35.16359354581,2024-04-05 15:45:00 -03,2024-04-05 18:45:00
767,2024-04-05 18:50:00,35490381903363,35.490381903363,2024-04-05 15:50:00 -03,2024-04-05 18:50:00
768,2024-04-05 18:55:00,35337829361674,35.337829361674,2024-04-05 15:55:00 -03,2024-04-05 18:55:00
769,2024-04-05 19:00:00,35355864166625,35.355864166625,2024-04-05 16:00:00 -03,2024-04-05 19:00:00
770,2024-04-05 19:05:00,35832962473048,35.832962473048,2024-04-05 16:05:00 -03,2024-04-05 19:05:00
771,2024-04-05 19:10:00,37218379355084,37.218379355084,2024-04-05 16:10:00 -03,2024-04-05 19:10:00
772,2024-04-05 19:15:00,37111325149846,37.111325149846,2024-04-05 16:15:00 -03,2024-04-05 19:15:00
773,2024-04-05 19:20:00,37211471001578,37.211471001578,2024-04-05 16:20:00 -03,2024-04-05 19:20:00
774,2024-04-05 19:25:00,35555621480989,35.555621480989,2024-04-05 16:25:00 -03,2024-04-05 19:25:00
775,2024-04-05 19:30:00,35609040195012,35.609040195012,2024-04-05 16:30:00 -03,2024-04-05 19:30:00
776,2024-04-05 19:35:00,35616432270506,35.616432270506,2024-04-05 16:35:00 -03,2024-04-05 19:35:00
777,2024-04-05 19:40:00,35704526083815,35.704526083815,2024-04-05 16:40:00 -03,2024-04-05 19:40:00
778,2024-04-05 19:45:00,35852583639362,35.852583639362,2024-04-05 16:45:00 -03,2024-04-05 19:45:00
779,2024-04-05 19:50:00,35771032249953,35.771032249953,2024-04-05 16:50:00 -03,2024-04-05 19:50:00
780,2024-04-05 19:55:00,35729717553401,35.729717553401,2024-04-05 16:55:00 -03,2024-04-05 19:55:00
781,2024-04-05 20:00:00,35802963562428,35.802963562428,2024-04-05 17:00:00 -03,2024-04-05 20:00:00
782,2024-04-05 20:05:00,35630178175941,35.630178175941,2024-04-05 17:05:00 -03,2024-04-05 20:05:00
783,2024-04-05 20:10:00,36029916673382,36.029916673382,2024-04-05 17:10:00 -03,2024-04-05 20:10:00
784,2024-04-05 20:15:00,36239691548509,36.239691548509,2024-04-05 17:15:00 -03,2024-04-05 20:15:00
785,2024-04-05 20:20:00,36481534027557,36.481534027557,2024-04-05 17:20:00 -03,2024-04-05 20:20:00
786,2024-04-05 20:25:00,37094271545072,37.094271545072,2024-04-05 17:25:00 -03,2024-04-05 20:25:00
787,2024-04-05 20:30:00,37171192736497,37.171192736497,2024-04-05 17:30:00 -03,2024-04-05 20:30:00
788,2024-04-05 20:35:00,36591597827545,36.591597827545,2024-04-05 17:35:00 -03,2024-04-05 20:35:00
789,2024-04-05 20:40:00,36289134940257,36.289134940257,2024-04-05 17:40:00 -03,2024-04-05 20:40:00
790,2024-04-05 20:45:00,36455774178066,36.455774178066,2024-04-05 17:45:00 -03,2024-04-05 20:45:00
791,2024-04-05 20:50:00,36707036310405,36.707036310405,2024-04-05 17:50:00 -03,2024-04-05 20:50:00
792,2024-04-05 20:55:00,37003869967727,37.003869967727,2024-04-05 17:55:00 -03,2024-04-05 20:55:00
793,2024-04-05 21:00:00,37326164524752,37.326164524752,2024-04-05 18:00:00 -03,2024-04-05 21:00:00
794,2024-04-05 21:05:00,37403599462117,37.403599462117,2024-04-05 18:05:00 -03,2024-04-05 21:05:00
795,2024-04-05 21:10:00,37175324768044,37.175324768044,2024-04-05 18:10:00 -03,2024-04-05 21:10:00
796,2024-04-05 21:15:00,38463877402625,38.463877402625,2024-04-05 18:15:00 -03,2024-04-05 21:15:00
797,2024-04-05 21:20:00,38476976019335,38.476976019335,2024-04-05 18:20:00 -03,2024-04-05 21:20:00
798,2024-04-05 21:25:00,38190053993367,38.190053993367,2024-04-05 18:25:00 -03,2024-04-05 21:25:00
799,2024-04-05 21:30:00,37883236245466,37.883236245466,2024-04-05 18:30:00 -03,2024-04-05 21:30:00
800,2024-04-05 21:35:00,38263872442635,38.263872442635,2024-04-05 18:35:00 -03,2024-04-05 21:35:00
801,2024-04-05 21:40:00,38269245660430,38.26924566043,2024-04-05 18:40:00 -03,2024-04-05 21:40:00
802,2024-04-05 21:45:00,38555383371299,38.555383371299,2024-04-05 18:45:00 -03,2024-04-05 21:45:00
803,2024-04-05 21:50:00,38950123499351,38.950123499351,2024-04-05 18:50:00 -03,2024-04-05 21:50:00
804,2024-04-05 21:55:00,39326630817050,39.32663081705,2024-04-05 18:55:00 -03,2024-04-05 21:55:00
805,2024-04-05 22:00:00,39257718874940,39.25771887494,2024-04-05 19:00:00 -03,2024-04-05 22:00:00
806,2024-04-05 22:05:00,39441171006290,39.44117100629,2024-04-05 19:05:00 -03,2024-04-05 22:05:00
807,2024-04-05 22:10:00,39765543448418,39.765543448418,2024-04-05 19:10:00 -03,2024-04-05 22:10:00
808,2024-04-05 22:15:00,40031018121290,40.03101812129,2024-04-05 19:15:00 -03,2024-04-05 22:15:00
809,2024-04-05 22:20:00,40015448492792,40.015448492792,2024-04-05 19:20:00 -03,2024-04-05 22:20:00
810,2024-04-05 22:25:00,40420793846358,40.420793846358,2024-04-05 19:25:00 -03,2024-04-05 22:25:00
811,2024-04-05 22:30:00,40504592476620,40.50459247662,2024-04-05 19:30:00 -03,2024-04-05 22:30:00
812,2024-04-05 22:35:00,40665485305074,40.665485305074,2024-04-05 19:35:00 -03,2024-04-05 22:35:00
813,2024-04-05 22:40:00,41108098637236,41.108098637236,2024-04-05 19:40:00 -03,2024-04-05 22:40:00
814,2024-04-05 22:45:00,41254051049485,41.254051049485,2024-04-05 19:45:00 -03,2024-04-05 22:45:00
815,2024-04-05 22:50:00,41329436155933,41.329436155933,2024-04-05 19:50:00 -03,2024-04-05 22:50:00
816,2024-04-05 22:55:00,41417823030477,41.417823030477,2024-04-05 19:55:00 -03,2024-04-05 22:55:00
817,2024-04-05 23:00:00,41515593351926,41.515593351926,2024-04-05 20:00:00 -03,2024-04-05 23:00:00
818,2024-04-05 23:05:00,41768872471501,41.768872471501,2024-04-05 20:05:00 -03,2024-04-05 23:05:00
819,2024-04-05 23:10:00,42127073411906,42.127073411906,2024-04-05 20:10:00 -03,2024-04-05 23:10:00
820,2024-04-05 23:15:00,42262025515309,42.262025515309,2024-04-05 20:15:00 -03,2024-04-05 23:15:00
821,2024-04-05 23:20:00,42779655065393,42.779655065393,2024-04-05 20:20:00 -03,2024-04-05 23:20:00
822,2024-04-05 23:25:00,42726618015239,42.726618015239,2024-04-05 20:25:00 -03,2024-04-05 23:25:00
823,2024-04-05 23:30:00,42897991923247,42.897991923247,2024-04-05 20:30:00 -03,2024-04-05 23:30:00
824,2024-04-05 23:35:00,42939939856590,42.93993985659,2024-04-05 20:35:00 -03,2024-04-05 23:35:00
825,2024-04-05 23:40:00,43517798911667,43.517798911667,2024-04-05 20:40:00 -03,2024-04-05 23:40:00
826,2024-04-05 23:45:00,43640567705358,43.640567705358,2024-04-05 20:45:00 -03,2024-04-05 23:45:00
827,2024-04-05 23:50:00,43765434849241,43.765434849241,2024-04-05 20:50:00 -03,2024-04-05 23:50:00
828,2024-04-05 23:55:00,44152131412884,44.152131412884,2024-04-05 20:55:00 -03,2024-04-05 23:55:00
829,2024-04-06 00:00:00,44223347614629,44.223347614629,2024-04-05 21:00:00 -03,2024-04-06 00:00:00
830,2024-04-06 00:05:00,44356102658683,44.356102658683,2024-04-05 21:05:00 -03,2024-04-06 00:05:00
831,2024-04-06 00:10:00,44787630913302,44.787630913302,2024-04-05 21:10:00 -03,2024-04-06 00:10:00
832,2024-04-06 00:15:00,44443992623978,44.443992623978,2024-04-05 21:15:00 -03,2024-04-06 00:15:00
833,2024-04-06 00:20:00,45113445912421,45.113445912421,2024-04-05 21:20:00 -03,2024-04-06 00:20:00
834,2024-04-06 00:25:00,45403845320227,45.403845320227,2024-04-05 21:25:00 -03,2024-04-06 00:25:00
835,2024-04-06 00:30:00,45161138649086,45.161138649086,2024-04-05 21:30:00 -03,2024-04-06 00:30:00
836,2024-04-06 00:35:00,45278531490018,45.278531490018,2024-04-05 21:35:00 -03,2024-04-06 00:35:00
837,2024-04-06 00:40:00,45592531713329,45.592531713329,2024-04-05 21:40:00 -03,2024-04-06 00:40:00
838,2024-04-06 00:45:00,45710804545970,45.71080454597,2024-04-05 21:45:00 -03,2024-04-06 00:45:00
839,2024-04-06 00:50:00,45508666041530,45.50866604153,2024-04-05 21:50:00 -03,2024-04-06 00:50:00
840,2024-04-06 00:55:00,45509447037589,45.509447037589,2024-04-05 21:55:00 -03,2024-04-06 00:55:00
841,2024-04-06 01:00:00,45471904695743,45.471904695743,2024-04-05 22:00:00 -03,2024-04-06 01:00:00
842,2024-04-06 01:05:00,45432470705244,45.432470705244,2024-04-05 22:05:00 -03,2024-04-06 01:05:00
843,2024-04-06 01:10:00,45197724895316,45.197724895316,2024-04-05 22:10:00 -03,2024-04-06 01:10:00
844,2024-04-06 01:15:00,45169434038662,45.169434038662,2024-04-05 22:15:00 -03,2024-04-06 01:15:00
845,2024-04-06 01:20:00,44957922961286,44.957922961286,2024-04-05 22:20:00 -03,2024-04-06 01:20:00
846,2024-04-06 01:25:00,44992786599520,44.99278659952,2024-04-05 22:25:00 -03,2024-04-06 01:25:00
847,2024-04-06 01:30:00,44980302239230,44.98030223923,2024-04-05 22:30:00 -03,2024-04-06 01:30:00
848,2024-04-06 01:35:00,44923987493946,44.923987493946,2024-04-05 22:35:00 -03,2024-04-06 01:35:00
849,2024-04-06 01:40:00,44556613806439,44.556613806439,2024-04-05 22:40:00 -03,2024-04-06 01:40:00
850,2024-04-06 01:45:00,47137089070979,47.137089070979,2024-04-05 22:45:00 -03,2024-04-06 01:45:00
851,2024-04-06 01:50:00,47011001255473,47.011001255473,2024-04-05 22:50:00 -03,2024-04-06 01:50:00
852,2024-04-06 01:55:00,46385224668547,46.385224668547,2024-04-05 22:55:00 -03,2024-04-06 01:55:00
853,2024-04-06 02:00:00,45510796549180,45.51079654918,2024-04-05 23:00:00 -03,2024-04-06 02:00:00
854,2024-04-06 02:05:00,44787892074044,44.787892074044,2024-04-05 23:05:00 -03,2024-04-06 02:05:00
855,2024-04-06 02:10:00,44153130010969,44.153130010969,2024-04-05 23:10:00 -03,2024-04-06 02:10:00
856,2024-04-06 02:15:00,43933494297535,43.933494297535,2024-04-05 23:15:00 -03,2024-04-06 02:15:00
857,2024-04-06 02:20:00,43360496546339,43.360496546339,2024-04-05 23:20:00 -03,2024-04-06 02:20:00
858,2024-04-06 02:25:00,43039445908928,43.039445908928,2024-04-05 23:25:00 -03,2024-04-06 02:25:00
859,2024-04-06 02:30:00,42729023862138,42.729023862138,2024-04-05 23:30:00 -03,2024-04-06 02:30:00
860,2024-04-06 02:35:00,42442978151672,42.442978151672,2024-04-05 23:35:00 -03,2024-04-06 02:35:00
861,2024-04-06 02:40:00,41779168217471,41.779168217471,2024-04-05 23:40:00 -03,2024-04-06 02:40:00
862,2024-04-06 02:45:00,41427752018117,41.427752018117,2024-04-05 23:45:00 -03,2024-04-06 02:45:00
863,2024-04-06 02:50:00,38941317414127,38.941317414127,2024-04-05 23:50:00 -03,2024-04-06 02:50:00
864,2024-04-06 02:55:00,39866878513372,39.866878513372,2024-04-05 23:55:00 -03,2024-04-06 02:55:00


==> figures/ports/data/namex_rome.csv <==
day,date,capacity
1,2023-01-01,2899.464
8,2023-01-08,2900.464
15,2023-01-15,2910.464
22,2023-01-22,2920.464
29,2023-01-29,2999.464
36,2023-02-05,3010.464
43,2023-02-12,3009.464
50,2023-02-19,3009.464
57,2023-02-26,3010.464
64,2023-03-05,3019.464
71,2023-03-12,3020.464
78,2023-03-19,3039.464
85,2023-03-26,3039.464
92,2023-04-02,3039.464
99,2023-04-09,3039.464
106,2023-04-16,3039.464
113,2023-04-23,3042.464
120,2023-04-30,3062.464
127,2023-05-07,3062.464
134,2023-05-14,3062.464
141,2023-05-21,3060.464
148,2023-05-28,3060.464
155,2023-06-04,3060.464
162,2023-06-11,3058.464
169,2023-06-18,3059.464
176,2023-06-25,3159.464
183,2023-07-02,3159.464
190,2023-07-09,3159.464
197,2023-07-16,3159.464
204,2023-07-23,3159.464
211,2023-07-30,3169.464
218,2023-08-06,3268.464
225,2023-08-13,3287.464
232,2023-08-20,3287.464
239,2023-08-27,3295.464
246,2023-09-03,3295.464
253,2023-09-10,3295.464
260,2023-09-17,3284.464
267,2023-09-24,3284.464
274,2023-10-01,3294.464
281,2023-10-08,3303.464
288,2023-10-15,3303.464
295,2023-10-22,3314.464
302,2023-10-29,3344.464
309,2023-11-05,3353.464
316,2023-11-12,3353.464
323,2023-11-19,3353.464
330,2023-11-26,3353.464
337,2023-12-03,3372.464
344,2023-12-10,3372.464
351,2023-12-17,3382.464
358,2023-12-24,3382.464
365,2023-12-31,3392.364
372,2024-01-07,3392.364
379,2024-01-14,3393.364
386,2024-01-21,3393.364
393,2024-01-28,3402.364
400,2024-02-04,3412.364
407,2024-02-11,3412.364
414,2024-02-18,3412.364
421,2024-02-25,3422.364
428,2024-03-03,3441.364
435,2024-03-10,3521.364
442,2024-03-17,3531.364
449,2024-03-24,3570.364
456,2024-03-31,3569.364
463,2024-04-07,3669.364
470,2024-04-14,3669.364
477,2024-04-21,3669.364
484,2024-04-28,3670.364
491,2024-05-05,3769.364
498,2024-05-12,3769.364
505,2024-05-19,3869.364
512,2024-05-26,3869.364
519,2024-06-02,3889.364
526,2024-06-09,3899.364
533,2024-06-16,3898.364
540,2024-06-23,3908.364
547,2024-06-30,4098.364
554,2024-07-07,4198.364
561,2024-07-14,4208.364
568,2024-07-21,4218.364
575,2024-07-28,4238.364
582,2024-08-04,4238.364
589,2024-08-11,4238.364
596,2024-08-18,4248.364
603,2024-08-25,4248.364
610,2024-09-01,4248.364
617,2024-09-08,4358.364
624,2024-09-15,4368.364
631,2024-09-22,4368.364
638,2024-09-29,4368.364
645,2024-10-06,4668.364
652,2024-10-13,4668.364
659,2024-10-20,4568.364
666,2024-10-27,4568.364
673,2024-11-03,4569.364
680,2024-11-10,4770.364
687,2024-11-17,4800.364
694,2024-11-24,4818.364
701,2024-12-01,4788.364
708,2024-12-08,4688.364
715,2024-12-15,4697.364
722,2024-12-22,4917.364
729,2024-12-29,4917.364


==> figures/ports/data/swiss_ix.csv <==
day,date,capacity
1,2023-01-01,4315.6
8,2023-01-08,4304.6
15,2023-01-15,4314.6
22,2023-01-22,4303.6
29,2023-01-29,4294.6
36,2023-02-05,4294.6
43,2023-02-12,4294.6
50,2023-02-19,4294.6
57,2023-02-26,4294.6
64,2023-03-05,4295.6
71,2023-03-12,4295.6
78,2023-03-19,4305.6
85,2023-03-26,4375.6
92,2023-04-02,4593.6
99,2023-04-09,4573.6
106,2023-04-16,4582.6
113,2023-04-23,4582.6
120,2023-04-30,4581.6
127,2023-05-07,4680.6
134,2023-05-14,4778.6
141,2023-05-21,4788.6
148,2023-05-28,4588.6
155,2023-06-04,4617.6
162,2023-06-11,4605.6
169,2023-06-18,4636.6
176,2023-06-25,4646.6
183,2023-07-02,4646.6
190,2023-07-09,4736.6
197,2023-07-16,4736.6
204,2023-07-23,4736.6
211,2023-07-30,4736.6
218,2023-08-06,4756.6
225,2023-08-13,4766.6
232,2023-08-20,4766.6
239,2023-08-27,4766.6
246,2023-09-03,4766.6
253,2023-09-10,4766.6
260,2023-09-17,4776.6
267,2023-09-24,4776.6
274,2023-10-01,4786.6
281,2023-10-08,4787.6
288,2023-10-15,4796.6
295,2023-10-22,4796.6
302,2023-10-29,4796.6
309,2023-11-05,4796.6
316,2023-11-12,4797.6
323,2023-11-19,4797.6
330,2023-11-26,4887.6
337,2023-12-03,4887.6
344,2023-12-10,5047.6
351,2023-12-17,5047.6
358,2023-12-24,5357.6
365,2023-12-31,5377.6
372,2024-01-07,5377.6
379,2024-01-14,5367.5
386,2024-01-21,5357.5
393,2024-01-28,5357.5
400,2024-02-04,5157.5
407,2024-02-11,5248.5
414,2024-02-18,5227.5
421,2024-02-25,5307.5
428,2024-03-03,5307.5
435,2024-03-10,5316.5
442,2024-03-17,5416.5
449,2024-03-24,5426.5
456,2024-03-31,5426.5
463,2024-04-07,5426.5
470,2024-04-14,5446.5
477,2024-04-21,5446.5
484,2024-04-28,5446.5
491,2024-05-05,5446.5
498,2024-05-12,5476.5
505,2024-05-19,5806.5
512,2024-05-26,5806.5
519,2024-06-02,5806.5
526,2024-06-09,5806.5
533,2024-06-16,5806.5
540,2024-06-23,5796.5
547,2024-06-30,5806.5
554,2024-07-07,5906.5
561,2024-07-14,5907.5
568,2024-07-21,5917.5
575,2024-07-28,5937.5
582,2024-08-04,5937.5
589,2024-08-11,5937.5
596,2024-08-18,5947.5
603,2024-08-25,5947.5
610,2024-09-01,5947.5
617,2024-09-08,5947.5
624,2024-09-15,5947.5
631,2024-09-22,5957.5
638,2024-09-29,5957.5
645,2024-10-06,6048.5
652,2024-10-13,6228.5
659,2024-10-20,6318.5
666,2024-10-27,6318.5
673,2024-11-03,6318.5
680,2024-11-10,6337.5
687,2024-11-17,6348.5
694,2024-11-24,6348.5
701,2024-12-01,6348.5
708,2024-12-08,6338.5
715,2024-12-15,6338.5
722,2024-12-22,6328.5
729,2024-12-29,6328.5


==> figures/regions/regional_growth_data.csv <==
day,Africa,Asia Pacific,Australia,Europe,Middle East,North America,South America
1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,2.8107286928082953,-1.1372834386936148,0.6753720431582622,3.241410659334565,0.7711727716286365,3.050757541945881,8.080684634765634
3,5.012266091820994,-1.1385587422954924,1.489522290941303,4.356628530663209,1.8438051532112087,4.415850528814902,11.96692920020035
4,6.6390118007427334,-0.9366444415984776,2.5968956781801777,5.059938414280052,2.406177988497138,4.86475752871518,14.91790560177295
5,7.691921717343986,-0.06286080962634166,3.490123666908418,5.366982659930497,2.9333993240239664,5.056336029477992,16.706378588891834
6,8.301518423556352,0.9367459090116936,3.7779605051135645,5.887338555349952,2.706825749120645,5.102425894520812,17.28778131907336
7,8.287336093132947,1.833310119759557,3.459924492525457,6.1742452023396455,2.37948738912539,4.892510451666809,17.736846157367236
8,9.356191836643536,2.5513277630061726,3.895462722657572,7.5916761556858114,2.3491880336724558,5.643114550890949,20.741375628108184
9,10.416133257965576,2.7560463389388445,4.4888520538650445,7.483848206177934,2.677609221183963,5.704321600740259,21.648551618024747
10,10.747428197557095,2.6748968354886937,5.282307373950812,7.221473202432516,2.6851941022361325,5.357647756258577,21.849043681511926
11,10.346322708742095,2.729937806329108,5.743048542513729,6.523836899668334,2.7264398967684844,5.460396886191554,21.50934236713107
12,9.541895694489444,2.692677191240511,5.8513278630697885,4.985491403204101,2.973906997818432,5.436108152177499,21.277498197644885
13,8.868351936769958,2.7244898496914693,5.829028174293782,3.323993240069867,3.434331468232532,5.352655563755748,21.125518942512777
14,8.282328930576476,3.106846820849851,6.081391092673094,1.7902460748693727,3.7453412815162457,5.352253001747531,20.744524811937048
15,7.77682852579864,3.3227226661763254,6.501760969369119,0.2437765068144193,4.5155204843900565,5.360839819585972,20.666424406643856
16,6.68929604225359,3.1622599490381154,6.967306040204724,-1.278025131786209,5.080443693821102,5.530503628089245,20.143001389236748
17,6.311257951675331,3.0546201869032785,6.835093552502758,-2.7107430119076015,5.499313581496179,5.74009502826287,20.454876601767836
18,6.602079102546554,3.2872843437998123,7.0863132862979406,-3.472206100443731,5.944113427520703,5.703888354044562,21.109069733314367
19,7.118996384430032,3.146714898539793,7.161034602792937,-3.2917340155901753,5.771978878745099,5.765963227602278,21.53385234923162
20,7.60626514102436,2.7783985394301824,7.057873246478752,-3.2064900938461705,4.579367844940108,6.334016739046211,22.142254630356707
21,8.522747412965481,2.1349858088141493,6.514901757154368,-3.232524641130008,3.768196147207936,6.9198895008055095,22.556770680729123
22,9.57030736645017,1.8442066895189235,6.525944888531843,-3.12628184632745,2.448236015020333,7.69896880031804,22.803422580431555
23,9.98603097440589,1.8181192378529554,6.0954489376568555,-3.1570090438153398,1.2653967318439374,8.119928780916986,23.401062832611075
24,9.83216908091169,2.086580468468946,6.252054917860228,-3.1665507893733347,0.175595385082028,8.950668284295006,23.21786060974884
25,9.514817617261162,1.7445977699006354,5.709634498934446,-3.463460269206342,-0.7309728513684832,9.782208485265208,22.96070163172992
26,8.856804469933799,1.5599747109853679,5.236367595223124,-3.8172497470918554,-0.8426765266444591,10.369938135683189,22.397192107001928
27,8.667931879767977,1.5838166197254644,5.347070049288627,-3.7746233498544446,-0.16553921252007164,10.71400052417355,21.75985293330518
28,8.481258566364748,1.8209917556430755,5.3871974555827595,-3.6753369248136325,0.022442327919547367,10.92440440843756,21.66515045234636
29,8.209971856016796,1.8913097724544192,5.588589647038833,-3.6729562497455626,-0.4117607932635381,11.009751143622747,21.83457586524755
30,7.791537944272764,1.699827691062139,5.65390950618323,-3.53272640156046,-2.095294567464101,11.42070270999942,21.805181039253306
31,7.860723073447962,1.523807618737072,5.726831314308112,-3.176510996769011,-3.450771845014977,11.939822655033838,22.122614917127482
32,7.726598327773981,1.5472041268844272,5.890369267871498,-2.8204890146921957,-4.448416194727756,12.133415171399719,21.867648823411546
33,7.78149836347275,2.173777521099929,5.898587844752412,-2.452709298165301,-4.754356736897492,12.489345532736284,21.88650922652704
34,7.55795619939843,2.4091898400626865,5.836077125979489,-2.2585122183661044,-4.775760266121676,12.439992796076659,21.804019687772435
35,7.816587723502022,2.8780967479894892,6.109107861169871,-2.1245699261620343,-4.232514099855733,12.31535601846916,21.529274175819424
36,8.561772143883317,3.2895359106506428,5.514976050835818,-1.9060249735151524,-3.6979166435780586,11.990595089546808,21.081816437145772
37,8.903513176902432,3.4575220190796063,4.973158568792679,-1.7626766603112909,-1.3402651597900106,11.612285977795933,20.325233544768896
38,9.252828572626704,3.686273771771309,5.050255748700994,-1.5452495035175429,0.8664908242917102,11.284401923691512,19.715021037654278
39,9.775831442554406,3.683033351224596,4.57238328520202,-1.3039774525723802,2.5520829826756186,11.10974527102635,19.37117277849063
40,10.770577207690234,3.392121371080825,4.367662580746479,-1.030854534699055,3.053913882023651,10.98219673568883,19.064335587066196
41,11.562918729525151,3.612706603168081,4.399082484279004,-1.0800099944331176,3.5898868483638102,11.09819144809201,18.912626540733356
42,11.349249237273117,3.3646162227952914,5.176661476047628,-0.8676935830099763,4.1577859402284645,11.17769867850118,19.388985671560132
43,9.978137596163506,3.134585057133532,6.020962590174683,-0.7783145732832009,5.618980858255274,11.2980621156066,20.06420052817024
44,10.26268172169058,3.223223840233058,7.025252369311885,-0.6497518820732462,6.451651714831885,11.336403745894486,20.557442205859356
45,10.744520149416825,3.5302362869115145,7.139933192939285,-0.744381606664557,6.992638089890413,11.694466261268289,21.204294572063652
46,12.120217964048429,4.02667596706725,8.148635509617064,-0.3938096239699873,7.647600923364761,12.508656887860937,21.791976253173615
47,12.613600810962922,4.075928306694232,9.295511794550194,-0.31429495382264694,8.169630640883053,13.470894358139018,22.65712688452959
48,13.373793786905042,3.845373332583968,9.871656316049627,-0.0722425580303776,8.454080304082767,14.138274680957519,23.584693536951917
49,14.313603907557027,4.03238302141522,9.550780978416263,-0.13418279062081817,8.284216630792528,14.505707649851152,23.866960609568764
50,15.152554334601188,4.110323693394458,9.15884582032287,-0.2278657203333978,7.9963391456964406,14.733765173370639,23.88119990513744
51,14.828315568008122,3.8608337877458654,8.510104320599265,-0.22683930145759312,7.611423029988096,14.907391677483828,24.728194045305486
52,13.892938287113488,3.28213701364215,7.8832981841722605,-0.1048357842982961,7.244663223219816,14.924855838074546,25.67120064145336
53,11.919611608492842,2.590111072998802,7.419726753431166,-0.5077947641771718,6.919794270368751,14.754498056978482,26.62513343592636
54,10.969360241990799,2.8726650099830664,7.233603336085159,-0.3357217858210637,7.335733307425252,14.504201083135948,26.71570941601429
55,9.667709131448433,2.801169463009101,7.33948948758254,-0.22282761278255014,7.314500022677284,14.30850722110466,26.455759772319066
56,8.572629865543725,2.3835689899312396,7.540790419914933,-0.013891048894409952,7.716476819386409,14.369949334871613,26.612445367886608
57,8.526771671936029,2.0597718113755104,7.792941684635135,0.28506772910374956,8.030208683648699,14.545939973048561,27.047970904725215
58,8.912084902951921,2.1664309956000327,8.437041125935195,0.33772862696508366,8.383637283281931,14.961135326975338,26.04300759422953
59,9.713624494831642,2.2844959594489955,9.640556218738293,0.17808675726824763,8.90974673719116,15.196901938127505,24.437485579348795
60,10.905891097671816,2.7636884770334103,10.019761618464473,0.04064365619811383,8.916577360989653,15.111525238448408,22.862788295205917
61,11.03884556754624,2.057975154080194,9.93314906672278,-0.5582920831789906,7.038089848805984,14.783917316661466,21.699252855929107
62,11.493530251779237,1.7749596714065285,9.988174155354734,-0.9316863251177976,5.879309774339436,14.725664690005601,20.7938064794839
63,12.342232148171494,1.7915271791799858,10.380821883292768,-1.022361282202533,4.932928383509405,14.717121539759992,20.676787778963025
64,12.979128411235452,1.7878466126274084,10.755165228734809,-1.0327449004418399,4.206972394325681,14.550349201936964,20.543001588208543
65,13.15212658157343,1.6916480293621694,10.526960218307813,-1.1646509455015885,3.306353611019497,14.520574950116117,19.93135829983843
66,13.132468727767188,1.8711050900443338,9.882669459622218,-0.9225460890239789,2.5291205601982725,14.148603470678145,19.133998446225785
67,13.192452267723521,1.6461189929117381,9.947898976933267,-0.5999045369749378,2.45585693301269,14.13374151450566,18.916003129954696
68,13.845841410852898,1.9989768417074671,10.15667003716263,-0.48766917233908913,3.383959848901119,13.913477681966867,18.704913633893728
69,14.941645466378395,2.864880852082341,10.933678616793397,-0.20640495462459496,4.455646535879532,14.198900062854003,19.43106509932346
70,15.765093639152482,3.5747966714150703,11.183671834703235,-0.12177400380580794,4.210679694784636,14.683104099494537,19.852444139424684
71,15.675141755826981,4.13580035242842,11.236657274099105,-0.2630470067645829,4.807334452346135,15.156433398291224,20.240699276600573
72,15.726802896324287,4.645213439592211,11.578517929399613,-0.3441359016813861,5.639492962422521,15.370520025016221,20.76281705364609
73,16.313986994999176,4.841478593085569,11.649124238710717,-0.686562527524559,6.792123198374989,15.679017251635186,21.49330133397722
74,17.94208420135739,5.368182228317764,12.021857596593621,-0.5838024073005266,7.937420823816521,16.24335566859123,22.10106438848378
75,19.172109358370438,5.631998659416815,12.170843143351728,-0.39574225636559435,8.957545598668105,17.028629882317546,22.351490957287456
76,20.69800607900143,5.332527671749321,11.735568125211927,-0.6092533326138905,9.278558128752712,17.250636081411173,21.678162166663427
77,21.879626821211385,5.149399498307661,11.467924440987453,-0.9881327713003762,10.117100284597424,17.13544912202416,21.395596875849666
78,23.96788432649666,4.860038417905654,11.382722048977678,-1.2348084509055224,9.910150436830234,17.238841977635033,21.463258161635434
79,27.677606322208504,5.125191418014818,11.147674793720208,-1.319784022950632,9.331594470800919,17.137532379921527,20.829181416284868
80,29.575103607110353,5.608676964398018,10.083080091644403,-1.4886494661999983,7.900552883573608,16.86351455053623,20.491019956336242
81,29.19208846875907,5.954973373209782,5.470377842865992,-2.012314714324759,6.010335929547295,16.17524596282194,20.10506653470867
82,29.476087519515847,6.440076959404095,5.307374777695428,-2.157947665936222,4.577066160466869,16.131145814635705,20.370098187127873
83,28.858876792440903,6.780683034103485,5.5152080818912985,-2.2555320532104406,3.9329608674743666,16.07589972470016,21.169775534313317
84,28.367330116026345,6.877821198692025,5.749614223262278,-2.3683969141548133,3.7531939330549102,16.167520211258314,21.375618677122876
85,27.498950737494976,7.223050661617081,6.249971635743101,-2.5137592171728396,3.682445610926921,16.07208335923358,21.504576104617755
86,25.468664043598732,7.239968724549639,6.963946640988561,-2.2735742200450493,3.8512199981135753,15.999364707843755,22.146160848487995
87,25.02938255485152,7.132363104904105,8.370205865303104,-1.8247904166684537,4.018784706591472,16.38251543746083,22.524555710930194
88,25.590945079028437,7.176658257637714,13.02257602618151,-1.380074566647882,4.951054590747361,17.14040705587825,23.186254923431736
89,25.58448829898183,7.628397236823381,13.101186863482495,-1.292052134931343,5.5796021788185435,17.04269905027069,23.57180207211329
90,25.327088663659268,8.182894894109705,12.761866955432733,-1.1998352913707655,5.796629849509594,16.82752348971035,23.63303206764622
91,24.325646627311738,8.589322933143295,12.931201745760834,-0.9472231401467024,5.910059089203279,16.628268936912207,24.15554403973239
92,23.668973997709042,8.985569337662259,12.518519956893325,-0.7463024216896041,6.259101267456635,16.44575505532522,24.603168648807628
93,23.56040778364319,9.213184042358225,11.919285922368438,-0.9004558693642806,6.071400574653607,16.428280714092438,24.69385179011232
94,22.813376210388657,9.182753237391307,11.031085662139484,-1.3273612358359443,6.288176059369666,16.01934863164316,24.71529448752916
95,22.016056450996825,8.808780819569328,10.109120764632396,-1.8509598424672147,5.756765701642874,15.314713505207855,24.34397227431404
96,21.73310414003322,8.173856667587408,9.964345240322125,-2.0525643064148835,5.707978509612888,15.042013182300028,25.072783556567124
97,21.55420008779114,7.508846971367267,10.30218167399848,-2.190968428335327,5.764244438364163,14.93629010790627,27.735136167558384
98,22.060796362217715,7.049839043871109,9.067817221037998,-2.6743591386991117,5.717191149072942,14.624926534949312,28.7659808240317
99,22.289873037335852,6.442897670053727,8.246776349170437,-3.3854741836099267,5.49380750764541,14.098162108546553,29.12165351602369
100,22.78146450423213,6.1305108675317355,8.479678066035135,-3.7042224191124906,5.475562969922043,13.925976300213726,29.637052099367022
101,23.29821787595323,6.044183897108346,10.329762557464983,-3.2147303887353096,6.2717305736025075,13.991298890635552,30.662027147545956
102,23.822429859036774,6.66413233053158,12.766197735684749,-2.389900693038771,7.611803535827644,14.582797928645142,32.10542444233686
103,23.302576266539642,6.330359233432037,14.28557310016052,-2.0011015904487395,8.377213894514801,14.695420497942614,32.33181366401545
104,22.969283092494198,6.175801626805355,14.918523954737761,-1.6886659943580518,8.626566137518378,14.409404330948705,30.440009785586632
105,22.394045025022624,6.13338431251913,16.422220987014423,-1.2900534427591426,9.0195942578565,14.154285751597783,30.48662189574891
106,21.351455290577604,5.9061899525141515,17.942303134382986,-0.8345671595174742,9.541242816320494,14.43367576948027,30.912853355842707
107,19.55355294296277,5.534565579313977,18.967005022618967,-0.3746329589178088,9.924550961534194,14.563586613206581,31.147157861270003
108,17.79137076981869,5.286046234001751,18.80585965068333,-0.6855374402984671,9.401456937297903,14.594375391534097,31.2532472905064
109,16.391420499462694,4.374025210201471,18.101560241274605,-1.4476235988921449,8.72438722390343,14.133451691604936,30.62199699859949
110,15.943508740500544,4.096813846418335,17.533191958474692,-1.8861972780852776,7.6288089029799,14.004489859040149,30.350549630627288
111,15.572412006339299,3.5406834212482474,17.37528221478999,-2.318300871802048,6.619039915969482,14.200818699656681,31.231950565374376
112,16.153588771827042,2.506056549727398,17.090161159218464,-2.846516843858937,6.090380762952918,14.508560685655159,30.82558542443281
113,17.3403829429307,2.3065520412025142,16.812411741832122,-2.979603298835709,5.728717454481536,14.655279662568855,30.939748639728258
114,17.811847939695213,2.1282534296312106,16.46759643318343,-3.180219679427221,6.063251424378846,14.639574625509288,30.863340313028043
115,18.448391094319284,2.0031340251129626,16.328321162861158,-3.157134103611514,7.007770105916178,14.92357930011179,30.489195281905012
116,19.400176804851753,2.273441560089551,15.889093768952488,-2.9130687237630792,8.109566511155087,15.035183857012191,30.762527973024923
117,20.887638867256374,2.4003984741417295,15.8646061850366,-2.859730980101305,10.331721136006067,14.990870833568493,30.690441836424974
118,21.858648617591903,2.6331004847618633,15.841309766951174,-2.676772840662023,12.80958805693957,14.899875136347385,29.627238271366394
119,21.857933870439016,3.38867576768751,16.27895141530633,-2.3488004875861668,14.684565128381522,14.777720353979173,29.793440757261934
120,22.863845407523332,3.6912415024129563,16.243244989734194,-2.306847163533965,15.531797437667372,14.716716514112903,29.691169468916833
121,24.508630539144093,4.127185297348723,15.85444002730223,-2.3464888017376895,16.26209020156768,14.853921382359058,32.18120895326826
122,25.533548606375977,4.433323410504864,14.806234986175483,-2.2762873684478935,16.512610788424674,14.833105882246267,32.84864447815323
123,25.130355139113302,4.368022121923443,13.569152243632644,-2.406119547976504,16.111850228341986,14.555739694291026,32.67154709359696
124,23.112966210508045,4.400158143375954,12.254802311284529,-2.539605302960568,15.700188891729216,14.167503788728219,32.64412783822981
125,21.485064651186025,5.040887293878127,11.049422752643778,-2.8388641819226623,15.55492158915779,13.929862266974503,32.81865322872599
126,20.29147228418808,5.383814079643368,9.990368516015158,-2.9496572511518493,15.612731364983246,13.552337937169789,32.352381454497056
127,18.129879132643655,6.0152915798453055,9.44700311229325,-2.9106844649162245,16.114961216961497,13.29299624114595,32.04335413557165
128,15.529620453560877,6.093565356232311,8.700722834239794,-2.8086969729164135,16.555287787708227,12.437910933126762,30.08540295389077
129,13.656696756898379,6.351218394417657,9.29409804528345,-2.6582659375955053,17.152475672373946,11.23014103842166,29.843387610859608
130,13.542107187332464,6.867488285123402,10.547559271837702,-2.2690008106449944,18.274531174206764,10.28416030162338,30.16509879841298
131,14.165511854856017,7.044238784188073,11.438676168181349,-1.8334926559335551,19.502487097689492,9.144385335772732,30.024395832161098
132,15.211192347458248,6.7225822407319,11.847480670121179,-1.4456349984914407,20.548179227457865,8.919599189589,29.510212946587334
133,16.861738283683692,6.8147860542898675,11.822031440582048,-1.2105812286483997,21.358783970292738,8.87943925210568,29.54567460776163
134,17.922569980586655,6.435744586681347,11.101249189832219,-1.0502602704918318,22.160904852429585,8.213804008421022,28.884302362436554
135,19.12963992283354,6.499351075986892,11.476881847743826,-0.8174801252462616,22.84181858536991,8.388461550233473,28.315690578244546
136,20.502437267813733,6.227249086337494,11.037430579615503,-0.7245097963825997,23.116671306956004,9.095900741987606,28.12810901965093
137,20.921787811699154,5.916096851720543,10.283677188828122,-0.7034936361848931,23.30634744083153,9.355978070223525,28.698681640846434
138,21.348076167514286,5.85521968960081,9.81497811045935,-0.8838686007639374,23.190121593967095,10.075903092950478,29.23088424902631
139,21.56018705762339,5.996944605581689,9.995925049985344,-0.9771407361027107,22.432093703332168,9.832603559837395,29.763453248919404
140,21.289877571110473,5.744946546133223,10.54783165215325,-1.2068043907829007,22.786054929717835,9.54473607940245,30.200272250475702
141,21.84781264338824,5.569298928630473,11.497850695673684,-1.4235076423757875,23.589944235556935,9.51007274547373,31.57127888845499
142,22.049765766179252,5.778442160032093,11.594902973150889,-1.5804550124349226,24.46022127252343,9.14627791834941,32.266458740674196
143,21.62508925559301,6.028091983389627,11.559739333818975,-1.889293313761542,25.024023634648216,8.757546394879068,32.4459492026087
144,21.244144668631403,6.44430076077005,11.519186274374027,-2.2490258626180926,25.289324881736007,9.147578090704943,31.9522589054285
145,21.273750642379085,6.895684832277205,11.824558236747196,-2.3450348560696277,25.113181601797695,9.675956097335114,32.068094953593864
146,21.250871782783463,6.9021218027899955,11.722744231846317,-2.6613602045611584,24.95792328814803,9.832002039884369,32.41686856098791
147,20.743175873164855,7.187422242803465,11.396376039712731,-2.9974351765118423,24.257740692728767,9.61273127121347,32.627311268305384
148,20.106529009589046,7.778786463905996,11.279337067877094,-3.31047784526588,23.788804317512245,9.437182114545939,32.598142454876935
149,19.74639350151317,7.653684774666769,11.005836141878532,-4.029976696856807,23.25746378666851,9.244971365205101,32.36555822318772
150,19.614899366055138,7.26122753165368,10.823534695169679,-4.376577961844019,23.41888009707933,9.49705602717179,32.44022033573142
151,20.25235779115022,6.752150787381916,11.01338064204651,-4.491941819710132,23.941039477362924,9.610697696010906,32.302330536375436
152,21.594591368837833,6.021263254216835,11.005407272297107,-4.604736473247928,24.383991251386973,9.73044806047223,32.000032352819744
153,23.151193919550717,5.843850782571813,10.9904272090954,-4.56954940175075,25.296952243313232,10.051563657563879,31.7894046389656
154,25.370150444114504,5.026610272413623,11.026199207334674,-4.50932327030813,25.198199738096584,10.519900148235584,31.617973061742745
155,27.52247853917098,3.928416592155326,11.140730980667367,-4.361023890234383,24.897441448911394,11.065614154128657,31.360442624186536
156,29.593788992486836,3.7527784023237754,11.80793738892243,-3.769145547583419,24.843217996095255,11.774732323267223,31.401935184868268
157,31.609823715289643,3.996666305237029,12.188993786857294,-3.4899535325208064,24.35475914917411,11.787852778576724,30.605565820103276
158,33.39358734858116,3.913203145404376,11.706359719638936,-3.21296882366906,23.966607275383957,11.725400889929283,29.652843667762173
159,34.692069246128845,4.163796509601947,11.509145882199778,-2.8676090659374043,23.8838177637809,11.642936367701463,31.249452330808715
160,36.43289644607177,4.623586927872858,12.374700014936213,-2.371927495502446,23.672345887538924,11.615556638045032,32.81914904606224
161,36.59191386902887,5.121799447364572,12.632474291504003,-2.2457019485512264,22.82148645883739,10.747647666755022,33.414576515020975
162,36.28200306181964,5.884576971829092,12.237432888336919,-2.2133404944282953,21.385011820336054,9.720085346850983,33.811380673372014
163,36.63657650095391,6.2113869053292525,11.68064079004678,-2.091158186016129,20.262368519618757,9.775800800284573,33.93466256759912
164,37.29616801693276,6.065960616545785,11.59882028623107,-2.1143510389427966,19.872972025285307,9.932245887986824,34.817547068247
165,37.965834921372064,6.43547940651672,12.276225614518799,-2.2762236269527114,19.83880757301799,10.588911945507862,36.40114586794181
166,38.60767380731382,6.6659699542156,12.654571652446478,-2.668472316730197,20.146992535188414,10.939263990648861,35.401938386945005
167,37.779649598131094,5.985502261063935,12.089230937371443,-3.2235973751844504,20.46131575549608,10.968710614850075,34.071309097155854
168,38.031566857729395,5.772437250698292,12.350199322958177,-3.638777513957603,21.84728379077847,11.9094565871122,33.365976347903306
169,38.104124264918916,5.469661927225999,12.838864157014518,-3.910043228635074,23.51680748308105,12.818146562155563,32.76388029377533
170,38.735044446415515,5.379059025540256,13.014991959549693,-4.167723383760402,24.845407016799115,12.58769159909885,32.8177445381298
171,39.32619768443868,5.790315678862612,13.942490949554664,-4.16054274335298,25.61182476259287,13.127954296144662,33.34345877973395
172,38.19761930345158,5.9719171383633585,13.958153705359933,-4.375517378824867,25.804081938653844,12.731172572460592,33.68401544789366
173,36.39586146923672,6.041423410765834,14.167190102009464,-4.102678788571912,25.241312436666252,12.504625638143985,34.3158145041573
174,35.11898583311963,6.079776378267487,14.218507351539667,-3.975997058136349,24.75811707827851,12.325869383752242,35.531633524736094
175,33.033976467245154,5.897092212984467,13.895596257682307,-3.7316694038544207,24.187952934960364,12.12170898693461,36.419543199909256
176,32.340259034244156,5.8876805164507,13.963140218358404,-3.54491930552594,23.441630971292284,12.441729319688545,37.631727933127166
177,32.16123353147196,6.026832947400562,14.219256960853222,-3.254615742942324,22.11014331644392,12.739419640263815,39.67694001290285
178,32.14659671382889,5.991721406117101,13.541996630557062,-3.0126620473414745,20.861193683973323,12.471908433053013,41.100392388452775
179,32.44362257477913,5.780305202057834,13.510142691452298,-2.7823282822704964,18.87864361424929,12.537265707452928,41.550410558799555
180,33.816799841768244,6.2154714407936185,13.455984750227245,-2.6703296258466125,18.62314155380078,12.779950642047266,42.52870660731056
181,34.766212516651706,8.132324664528912,13.937892630879546,-2.370467349149885,19.21731464283585,13.149882646092292,42.792935919784725
182,35.83700627099071,10.160489822685914,14.585264434872137,-2.075830089594166,20.459734638116412,13.672158622371832,43.481616288973555
183,36.033206230902294,11.650654616914458,15.249967341743176,-1.750293940350356,22.12173280348535,13.633714561469134,43.73930718454335
184,35.74915365137905,13.149082386402533,16.198372168955434,-1.5869728437306163,23.934711428883748,13.553681243711345,43.54540378546692
185,35.0755604420159,14.643977725136503,17.197139143938568,-1.6700903722430827,25.854094856277676,13.11016710655002,43.42325379802037
186,35.21908468139958,16.316174403637483,17.74764682452257,-1.5500104527226388,29.303456863237187,12.686180440625616,44.147958272838906
187,35.683737318635146,17.142778377013524,18.331704426394445,-1.6868356677136154,30.442176024537094,12.731447230662019,44.290708490431264
188,36.72192281464402,16.875737891068443,18.153079188144883,-1.9651626900572983,30.925181517996748,12.770446899376097,44.77134891357688
189,37.715512792023475,16.825752880187995,18.04632113487765,-2.3695313254019634,31.136307843826415,12.240943244655188,44.743207519942494
190,38.985370935899844,17.028828798884142,17.858573006850477,-2.7655367648778406,31.84232088988985,11.647847500720964,45.18435758371599
191,39.81867537863022,17.048757554885817,17.251439617427877,-2.9497163503309665,32.35842780821287,11.264775514056446,45.5974935951384
192,40.49913454898344,17.16637225908397,16.8046786503377,-2.8280281976508337,33.13835617518277,11.59597539092061,46.29412778836557
193,41.603712521899475,17.360685814128285,17.154265931291835,-2.4169593407736056,32.38848796523812,12.2321438227591,47.38756460761593
194,41.26574594405168,17.939346662962418,17.096882204150752,-2.2212799464543354,32.64923663938018,12.338205707287099,47.46256152058292
195,40.57210342524327,18.35057164391887,16.777957744263293,-2.111082945181386,32.87562658803513,12.649391509441909,47.60812654253592
196,40.047116093046384,18.217857493886513,16.181606992447108,-2.0438690781689584,32.87762650293542,13.050239485711446,47.23739696482851
197,40.34350181008259,18.287191871324193,16.050439200595324,-2.0004195292546045,31.805699569123803,13.46784638860763,46.60385257237445
198,40.46038869620645,18.914616094798365,15.380682868910988,-1.9073911656635856,31.08949243746981,13.497822139778016,46.25915025435945
199,40.432960287998185,19.161001768776043,14.597087249863927,-2.0597940181103502,29.716565628409253,12.688482848036653,45.96583729833903
200,39.9173366947954,19.50444906851063,13.498935384588574,-2.5065590607973642,29.016039866346954,11.691821015121718,44.701231962504394
201,40.040108589352826,19.392610649555976,12.719118295702314,-2.576564781991464,28.379708204107402,11.585451265263957,44.48013447811192
202,40.2832159958852,19.37854881411738,12.588845016944973,-2.6260434968800705,27.593360506132527,11.147663898143566,44.13852019465496
203,41.21714164458656,19.75879475342184,12.443262777467679,-2.394606067253391,27.264125772165706,11.163108361841644,44.75954871809131
204,40.917530846550385,20.10732301263376,11.740809494050364,-2.23441800375197,27.677512164963126,11.283695021203899,44.82755923578423
205,40.08971296958022,19.918978047710812,11.548862279510397,-2.1447678028314043,28.88302743450575,11.582848725857753,44.921876384430306
206,39.433039422099284,20.042135347964706,10.956279243423129,-1.9878285563992182,30.173734118640706,12.277089673381258,44.370683744880864
207,38.17278739575842,20.060690360894505,10.238987085634221,-1.7297467399012723,31.5863041916457,13.08294295908048,44.61360228524565
208,36.84986753153729,20.6312172026748,10.093089744996341,-1.600377775109385,32.08203851770164,12.809835811022463,44.41530959142024
209,36.5057001041011,20.92442185896588,9.961477283174336,-1.1877419708273718,33.1660008851294,13.053773456947692,44.10534594053737
210,36.64924085763515,20.83169425000817,10.087829211588373,-0.8459833065392885,33.99048934098372,13.506171520636222,44.34689484258245
211,37.25994234485117,20.668576355877356,10.14706824181697,-0.2772576979667041,34.728269842702986,14.04308263838745,44.70684780200516
212,37.63145210429117,20.52163834725431,10.572426479862251,-0.049327814521382685,34.109664799765625,14.66475870114401,44.0462482426583
213,38.11077898692221,20.427347868642777,11.203424589778365,-0.015361177690809136,33.2173378050431,15.161661468747557,43.437029328047494
214,40.02391656138491,20.147697878698878,12.691761948505874,0.06733337474293943,33.67671181370011,16.218169942695027,43.203036064455034
215,42.013572695733245,20.065352554512117,14.773389239584311,0.40573747221313017,34.858817585502486,17.467700335775803,43.01544589540549
216,43.42980187167773,20.022449493756422,16.600879323805763,0.25402795689473123,35.2301329094477,18.40003447983074,42.68720756916664
217,44.1715124174092,20.22350263790711,17.51483872723927,0.12075127942920982,35.47756251968763,18.457765408842054,41.94422326360849
218,42.87765412755953,20.662232032174632,18.1928503476972,-0.1775699639563144,36.1564766430635,18.700378938275474,41.275263238705115
219,41.326721020026056,21.258900283829306,18.733548791505683,-0.3169229228720094,37.30407638854738,19.622584626417307,41.4289994743267
220,41.29802696955536,22.412164978663142,20.011471575407256,-0.10985642052045996,39.31988754840576,20.37658146426513,42.130203033088655
221,40.00628633795185,23.80179439913801,20.528452788483964,-0.19136332710586457,38.89116071984835,20.366722972271067,42.08299748389677
222,38.06194511517158,24.603654518654118,19.560731503250196,-0.6408143307710223,38.86630075258795,20.19130165823857,42.15854838488624
223,36.20430724122361,25.13200793079726,18.68994221819902,-0.6923310804945793,38.67564362299849,20.208132240945243,42.56071283301579
224,33.859214485668666,25.253757781269194,18.492689138036454,-0.6930628080109358,38.91301970770258,21.077287466977545,43.54592840272924
225,33.223939183987916,25.131468464346685,18.563371323680535,-0.9468858530049862,38.7501759678921,21.734381453326822,44.16419946483523
226,33.52975431445435,25.85317817266375,18.72260899424518,-0.9942526863285783,39.017399829149646,21.862293656687815,45.076306401239584
227,31.89851630590519,26.299640345930687,18.1474872076133,-1.2440035527561455,39.46246822314174,21.892853938284972,45.24908454106218
228,31.118445870846468,26.32065721638075,17.55870250047902,-1.1453230995054353,41.019763474283955,21.963470380185314,45.42868278437251
229,30.751622213081276,25.874187958040594,17.295477797301338,-0.9886231206915341,41.483121006366645,22.24447022031315,45.13890185315481
230,29.977480456923967,25.994609332910954,17.314314376553863,-0.8416250132446956,42.56219577522331,22.142594295637608,44.58377444342829
231,29.779727447729343,25.778180603988776,17.270728420573423,-0.8054670021819255,43.26770674845779,22.089637952202736,44.46131914943867
232,29.423725513845756,25.545471146731714,17.18399291171795,-0.5653044330210077,43.72902173510227,22.20460627331844,45.42514021216131
233,28.98263555938252,24.531103644751596,16.839772912922047,-0.47319436488325595,43.81843206458769,22.436478068165556,44.552275071556124
234,28.748118793010757,23.054526038923086,16.557688639457258,-0.41709173328391413,43.30752952748769,22.95484710806108,44.00181760852939
235,28.14964406787577,22.137121804219937,16.56051485680472,-0.6786336717411467,42.25721057608798,23.30800431162372,43.539305702055195
236,27.963655789791275,22.258392983222762,16.36442782022145,-0.797290012994023,42.420440830948266,23.74571413617663,43.44557306511285
237,28.549588763393707,21.87956940851383,16.943562026880322,-0.5619179603267743,43.16188444072648,24.785200008819473,44.11375779133504
238,28.26980680315627,22.442528519705228,17.07343929804641,-0.42093524378897795,42.09679189821398,25.742503452771558,44.145246320246166
239,28.110830316882463,22.925353437207118,17.21195029511957,-0.1563315601440851,41.31791758046288,26.541025672554454,44.21978381000413
240,27.87825406528448,23.40078628949527,17.555835941663254,0.043768111868658366,40.27713703218876,26.965416030850765,44.50001418178804
241,28.0117329131921,23.969951229361854,18.137337041764347,0.44997779171436214,39.314989925678724,27.388747892807565,44.53217071243063
242,29.493843011265074,24.10630207568294,20.155936424296605,1.2695535192062568,39.496881827992695,28.73563752529309,44.834046081596604
243,31.945839312801148,24.17902061006356,21.993666553029676,1.9065401103903312,37.81172460653377,29.71161871495802,45.52078044405488
244,33.237220164125844,25.073607419839327,22.78170035656142,2.280949621616024,35.12103483017584,31.01548630218163,45.23211579946922
245,35.06836813362033,25.94949869096974,23.651663204933637,2.6482988410877484,34.46259047038025,30.823490159404333,45.13793063068889
246,36.891981749410284,26.744284692789535,24.014816595218313,2.837345537952518,33.33201984616325,30.675426588461075,45.04377832155024
247,38.65238708760978,27.254918073832222,24.703863932186067,2.4908026412250317,32.56837099838024,30.659729596267905,44.66719317610463
248,39.89066037330815,27.20840968135869,25.26540429060531,1.8295356042195454,31.247158167440393,30.489558816087147,44.28010066875243
249,40.363064756240874,27.84045207513215,24.776884859535087,1.0271289976778952,29.39743181173713,29.727169577148537,43.85118836346105
250,39.5025830939117,28.358115711371433,24.61405417557763,0.4716091447448001,29.059845804572614,29.341547037542682,44.61543087887168
251,39.79453771365999,28.55128216710494,25.020806883058633,0.04071480753369272,28.073118510078654,29.65939786879379,45.38475748235087
252,40.69862252229832,28.34203452212818,25.443000070436426,-0.3021464897511761,27.010482126058566,30.05979209427123,45.04186199949063
253,41.764476993563385,28.819436355775842,26.071581525796496,-0.6949069631258409,25.758358569802596,30.148861402943194,44.18619489576117
254,42.344499252151735,28.97511363161327,26.157935118755994,-0.61910388075479,24.767742647536608,29.95258169990469,44.2893117828058
255,43.64513519054902,29.30921719639885,26.835808481904234,0.00033905760217223246,24.180952493637054,30.445813539602295,44.76121017814534
256,44.412541105040894,29.69991026206622,26.992436830974786,0.7168155468421533,23.977243668876458,30.582794761108055,45.073114450711024
257,44.75764768328594,29.539680367719747,26.482841032307757,1.1068726460509382,23.070388864064718,30.494775823761056,43.81823716286544
258,45.1858996563228,29.058052148695435,25.393750684188674,1.1883026421193765,24.0472113277725,30.344954478556385,42.91413920713112
259,46.45917226672691,29.135430451480417,24.491328025675973,1.678327205340624,23.705457775498083,30.558553179665115,42.478087849043014
260,47.321228228245225,29.115654782260634,24.14720901912448,2.2974085294514834,23.090417792706642,31.39515833403017,42.068781887520856
261,48.21182181332815,30.111534344356006,24.01401495464772,2.8456915120351978,22.403911535602884,32.08325275211366,41.793074193601186
262,49.42659823106275,31.729161680084882,23.28076115048374,3.2604050098710147,23.22777505839797,32.26060763815457,42.33457084505554
263,50.85102332633997,31.890947617766187,22.421811998850295,3.2941590221138295,23.165742895472484,32.372266322479845,42.804978771949024
264,52.522037162653625,31.99279919583029,22.45512597589776,3.689060872304628,23.594143361762132,32.80163002820662,43.30629793470333
265,53.80047358565972,32.79218171095222,23.082583690989587,4.369962189856835,23.49411411541238,33.20902224386357,44.264778958690854
266,54.33663786060314,33.98224969438199,23.97883687165674,4.818042104165077,24.391143575232466,33.70500774436924,44.89762263907473
267,54.84857888485908,34.76457927733807,24.496092354614852,5.119131411635713,25.347289978974995,33.86745253422659,45.46682897614591
268,55.40267596282966,33.949121830159235,25.274036799019605,5.191301062648357,25.9070788901401,33.93904498549914,45.46086012266572
269,55.79565295332678,33.143043611459944,26.710798681716376,5.120385341623557,25.553460238590553,34.12714918227977,44.826908982127556
270,56.25187750482441,33.67937214156078,28.42989472212789,5.36569932110047,26.30701172850589,35.080799239597795,44.5645971314196
271,56.46573694542134,34.50993213081468,29.978605299628256,5.461203421918404,26.854376971293938,37.443714648948024,44.26788741278018
272,56.00955107819321,34.2935902134943,29.73726446132701,5.401351062424609,26.29818923974001,38.703231318760835,43.67140944227079
273,55.48599806275718,33.89762052384631,28.8289881884616,5.313640438993894,25.993122148650194,38.71495570799948,43.61611436048525
274,55.32479115117901,33.35240601502791,28.501952991992585,5.0139009237971655,25.397974868838702,38.83376568540131,43.98450089467774
275,55.913974347360764,33.71350855936039,28.208716618427477,4.847749105417942,25.197982473191317,38.91275949321322,44.06395351578789
276,56.119062604941725,33.94200976676278,27.229301918787186,4.773312445113942,24.97851617634832,38.693694070587625,43.995313458634946
277,56.08020094667665,33.448272617696496,26.24397707619157,4.408621735979379,23.95346680206949,37.80440809188639,43.428330784755765
278,56.71801870033701,33.35550812222359,25.54040112917333,4.236884389861317,23.901839248591507,37.0647711498227,43.34571750395255
279,56.94819039890196,33.5841816421768,25.456570073341055,4.0644376962635675,24.63821447956478,35.48708412071993,43.50791417912521
280,56.93179983283632,33.453816939400305,26.589559295125163,4.20810335709938,25.90247978729996,34.969579220438796,43.42614931430515
281,57.4329229556034,34.26343521564974,27.124991555944877,4.677676510894013,27.629809166016027,34.65497246396985,43.23760483682288
282,57.47443186152468,35.34058070203025,26.845561670807317,5.057969981469168,30.062714440477922,34.241766401149356,43.82027703263746
283,57.658492233353286,35.93343364238315,27.70024737071397,5.683582906665063,32.379802837708425,34.9291593849494,44.04898605581398
284,58.347190114585246,35.81206169958185,27.38614486961226,5.96312908161114,33.13576476372744,35.40859812016062,43.884004388231276
285,58.633425483426336,35.67537642573679,26.855299961444913,6.150258420417454,32.7736996550227,33.83215096196545,45.211925723494105
286,59.627248033278725,35.797348452235056,27.085044994692108,6.4430801468502885,32.315698348496745,33.43566887287932,46.25933851627404
287,61.12109271007222,35.868454538618664,26.870984309857903,6.524468913280246,31.17095370211822,33.911125388284006,46.684785802606534
288,62.16259384939884,35.44578471056021,26.9581690021232,6.50108764419417,30.135707278865233,34.02822750083339,46.44983193787411
289,62.58013259841144,34.13035341434944,26.96872843526541,6.5787962760130325,28.277584901523454,34.118647580860454,46.703339204065486
290,63.02927065951343,33.198718753891285,25.916961677988006,6.217844459408717,25.96629531570982,33.91548337696371,46.99268457554682
291,62.44452252958212,33.397173296906146,25.810307897342575,6.146677627921782,25.594240040988335,33.76561667122458,47.51234176794949
292,60.80683059746512,32.829406555577,25.248290839524444,6.016191723512332,25.29522227726737,33.94957383069821,46.55256144661284
293,60.11971568170043,32.87422825943285,24.731943601090435,6.042008909675833,24.72495954717331,34.333052726300984,45.75400607461446
294,60.025119500235434,33.44618180883152,24.100535896189857,5.943578633524349,24.463243845892734,34.28648410893835,45.782325429700954
295,59.00904390314263,33.396609281695035,23.462552240340152,5.942354112508541,24.14935378116163,34.03982112746675,46.08904150845263
296,58.39155482710123,33.39266339889644,22.949778684639234,5.70691312936582,24.10427699442288,34.08971203436306,45.59956108332004
297,57.62321882320196,33.74397663387343,22.438534434185662,5.486283587938234,24.63372219792097,33.49295974731532,45.487614553759094
298,57.128377110388584,33.32969280036471,21.883131002042667,5.4607221486667745,24.241214831756853,33.17034681481661,45.15906199377757
299,58.217928902640836,34.53221272609874,22.4834692771412,5.867172355827344,24.09634329499135,33.48500255762779,44.97092220939556
300,58.86979377979311,34.85102597910124,22.911940859678026,6.226749767050199,23.594192410435543,33.92342255401361,45.31176260449552
301,58.00061703493935,34.34556500159643,23.228568294545404,6.532014360632266,23.07357133360055,34.46151506395305,45.747768467897565
302,57.676554416163704,34.39633809585065,23.388280622984393,6.828753812415389,23.232881696058307,34.742559666094806,46.24230441579995
303,57.0956557684672,34.57763957994644,23.914121041231052,7.464182225126215,23.02437846590477,35.33498100245922,46.418707303804815
304,56.53704950096263,35.444247150031494,24.290027740550535,8.100559910972937,22.68406976054136,36.15158045871043,46.25763065643547
305,56.03785453901582,36.65042070781801,25.02360719247363,8.539385813084799,23.067715751039742,36.83814714418789,46.93400658303209
306,54.73917319644317,36.89235154549908,24.928356898110813,8.790885961984385,23.364380277470897,39.223118227880605,49.15799880313858
307,54.40197508655184,37.65114276682604,25.948735165310953,9.562778670463645,24.798320964701446,41.81796175216827,50.20798770080388
308,53.78224682897712,37.745450588350884,25.931444228756373,9.96088931694965,25.464190954956933,42.44010953467179,49.70037000780954
309,52.9331920000911,37.38493003477708,25.808367803377386,10.307636143770038,26.149328735082356,42.995195723826555,48.71483153026881
310,52.932426415199444,37.13037594981192,25.610902640109078,10.539424630668393,26.953929662855835,42.85591043118488,48.27091476167335
311,53.56081827052819,36.59476836574924,25.23252231068318,10.744208086282669,27.33791532467018,42.66776357411255,48.34055009022056
312,54.66716293306955,36.238635669903815,25.68974617081605,11.461277611508592,26.808117911746,43.430049270641646,48.30053849105296
313,56.77191158978552,36.14121465473228,26.645517655672247,11.853192826594183,28.519959859293785,43.51287715125369,46.23745948309208
314,56.541477302617295,35.457935681532035,25.726772618271898,11.245660672914259,28.52031598159592,41.05773957724785,44.74873701561004
315,55.76946231521025,36.15401521115502,25.37733631085455,11.09272351303725,28.82997848940734,40.757945509424395,44.584490759864636
316,56.71257734069381,36.65147635025656,25.465882856952014,10.915080882815165,29.09537086213416,40.65654720496239,44.800642695829616
317,56.633621831797434,36.94569494180444,25.61267693874918,10.616128724000484,29.57836529173612,40.59124850802516,44.44901325349444
318,56.789442489501305,36.9055783180042,26.421536083386844,10.273056661033086,30.23688719626305,40.36414502326633,43.98666766597192
319,56.16809453606979,37.297785537080564,25.921767886137246,10.07244041684685,31.93905686041667,39.52185084158732,44.527095893113945
320,55.276998637689246,37.76212394243361,24.88040127573874,10.159085709582483,31.409210006306143,37.82286277621727,44.171255529364075
321,54.60125806605127,39.12025217014086,25.302670123521786,10.756027698767268,31.760200119833026,38.142796764433974,43.69735305545315
322,55.21025655537546,38.72214516269465,25.673406294462332,11.553386430327839,32.08251667045865,37.98458902276529,43.01448692588898
323,53.80649302035998,38.39237713363974,26.061201108388342,12.149542735758278,32.35137273431188,37.67773195378468,42.3036217627915
324,53.67422826645756,38.02698606099917,26.21624546319392,12.552338372548743,31.78449432101742,37.877404251900494,43.08828761586352
325,52.92678427493611,37.86497458065441,25.903907457232656,13.174511375330367,30.997760376426186,37.81750256524603,43.410719435115254
326,51.55413298983322,37.070713110901174,25.69517085392292,13.12206917978056,29.572197940481757,37.401752542333625,42.168143252492094
327,49.22191992765779,36.32193412765883,25.366124298379876,12.880589216783367,28.149420187844363,39.50743585398,41.7381476923959
328,47.050071956556835,34.9973127561291,24.093625715017186,12.132406393667727,26.753040738457745,39.017748516500106,41.359567442115996
329,44.40430706908241,34.97754198885674,23.542533188421654,11.39144937608203,25.55943199327877,38.757485791170886,41.43523752959864
330,43.051986312370836,34.68182474535018,22.80179164824201,11.100605497742455,24.31316623443589,38.91560072589342,42.65675124257158
331,42.119024307205464,35.07658918908643,22.46839718842837,11.056274386979759,23.450651007434153,39.28840014335844,42.25403986729683
332,40.94306285807849,35.28730149568875,22.46262460947499,10.71475459533362,22.81491174347572,39.810203058642514,42.55065257202006
333,40.62416801521318,35.17857937923754,22.05797531832041,10.123153460251721,22.075476211931957,40.244625547461354,42.78197878255696
334,40.71137608198943,35.339962632135304,21.73818322292842,9.589190022346239,21.467565763292072,40.866595177975526,43.036479240322656
335,41.27230610570858,36.26542780482007,21.915654930039196,9.58947558812504,21.489089150678332,42.05207909001059,43.51046268513008
336,41.669785466472,37.45363289773949,22.12940196598041,9.713267205850507,21.198579507536188,42.91124039813352,43.473658328993416
337,43.68025764889991,38.83019428639594,24.342810844023276,10.605131132627665,21.63644036901342,45.504785031034054,44.67841586597767
338,44.32099357733852,39.28675100946661,25.12055308897012,10.801479311431294,21.742460398131904,46.27199873965884,45.5992750761508
339,45.3951135071635,40.33426184241411,25.907949088206237,11.293801594167153,22.325768584165353,47.01952135805853,45.91769012442741
340,47.06080576660434,41.67765953821352,27.837622152382945,12.106162939478814,23.717818736904906,48.90236868304703,46.8449843229118
341,49.26739117443384,42.405285645509316,29.76617631242078,13.0437253766436,24.86422813949043,50.54590796351306,48.387765643723625
342,50.346880068963216,42.58294367812741,30.7258489927124,13.7787557805644,25.1192732152824,51.76689236090431,49.60843147957448
343,51.55659970687563,42.41690167042245,31.384301395134063,14.08392994240366,25.97956256014644,51.366178122427186,50.465929823487656
344,51.14332488772697,42.66238446517336,30.136691584375107,13.227536099366421,26.08951870089109,49.272164296158685,48.84567066503727
345,51.32244651437492,43.96612258641286,30.164368053829605,13.026859651110767,26.795841364684847,48.94147754898655,48.87964455068232
346,51.90884243625844,44.548617882174014,30.244421576556935,13.264934049217448,27.378773525787548,48.9506400140552,49.688109206767315
347,53.1831243241548,44.88941938716084,29.352391871805317,13.554111558032167,27.653583683884484,47.95251830431633,50.03179342006596
348,53.84117482028907,45.41946046762553,28.923029015921962,13.741642748738837,28.311781584104455,43.798525557797106,49.957118099302456
349,54.865581314161375,45.57489429595793,28.705811692174432,13.705137382897714,29.10190642306958,41.65809608968225,49.64209731330156
350,55.296944257464034,45.80588025367882,28.174279145895675,13.759238214722892,29.574307080390195,41.586374248752534,49.01833412007528
351,55.51243585904457,46.11473599271325,27.820566993539273,13.781226443268068,30.010560868408966,41.76005923649326,48.6726877315667
352,56.61956639061678,46.0711155320644,27.738781917128506,13.810881157102273,28.97972233065589,41.45887614950989,48.6493918915522
353,56.92036287704343,45.65905019368248,27.455980130798665,13.426782455268672,27.94211424625097,40.99829683662295,48.974090191384256
354,55.869537017212465,45.878169788166545,26.96155381948868,13.01519484206679,27.402783270315624,40.23109247791887,48.92399806370082
355,54.86913406117064,45.53127059222637,25.54133167225736,12.34832035071507,26.781348583363453,39.49503294869261,48.4144024274924
356,53.72950315957923,45.29958167426673,24.169180332465178,11.713910429514263,26.55949180300887,38.685776153164575,47.550060763027325
357,52.76077296302826,44.88591723720885,23.07957570786259,11.306920489616079,26.605705739240616,38.341864698751074,46.84251506427752
358,51.49062253483754,44.39364584230725,21.14721066570486,10.26991369229686,26.540540425189075,37.61975250666529,45.64092105806827
359,49.155123737631556,44.14848412309566,18.450237410417024,9.740667335300168,27.079898401692624,37.378019151069395,45.060327559520715
360,48.51465138943494,44.37278838292327,17.118708855068142,9.344958883526445,27.340396007259503,37.602009994626414,45.45772443691223
361,48.253394274166574,44.38495503472721,15.85580452873141,9.024165415646234,26.959209051154676,37.935730349736204,45.55671965556702
362,48.175263770632256,44.46064534513423,14.89760184567559,8.815095165561072,26.39861481059478,38.01332026298272,45.92670131692434
363,48.312185789244836,44.523907433590495,14.449099758106465,8.730997478068293,25.508163608290026,38.179471869291895,46.69891968420339
364,48.899783309692445,44.37150274251138,14.48650120470807,8.58076671389696,24.581707862601966,38.34832723021589,47.27923554570162
365,48.732354606901794,44.145189679771526,13.276935061766636,8.464723856811386,24.17528972098364,38.7384049554522,47.70709184723718
366,49.07133989968733,44.158065202785956,14.618203496593662,8.757768308713088,24.231579248394453,38.356641640900094,46.443503781387264
367,48.0781671467833,43.894424546740176,14.576807037289829,9.186146876623047,24.159108209876745,38.2544994108839,46.19864900969315
368,47.6045090839903,43.585132323329724,14.819617269715412,9.514246863196973,24.534060653319088,38.214118284007334,47.05766046574158
369,47.02098994318771,43.59859085326785,15.48275550450391,9.83758903197205,24.941937183882867,38.20327705616287,48.29197642026399
370,47.13369178676463,43.722932202066175,15.696004782951235,10.0515742358237,25.297098006947483,37.57457003545739,48.914871201606715
371,47.68157976974503,45.242196274490645,15.893552988233516,10.3101154556289,25.204018272951735,37.2769873930743,49.147414498947704
372,49.43396169379382,45.94186728399661,18.59432610937408,11.567718655950966,25.21780270238494,37.41670745781236,49.90827803176001
373,51.09387010238924,46.583686176961095,19.86217267102568,11.785093062814255,25.412146109880275,38.31611500557983,52.52484261694268
374,52.36053338739208,46.89018164892189,20.88963423880701,11.799110139755564,25.907252962339978,38.45367636564425,53.21851436026939
375,53.00024828457865,47.29089741432306,22.149692975554803,12.236455326502526,25.733196191843867,39.12329056384174,53.51658381010975
376,53.20922589495771,47.03839586721372,22.79209468453378,12.440503411225844,25.775876825472377,39.6175620829432,53.30699172643121
377,53.14879198009086,47.155762907315825,23.51614373888591,12.875008844998902,26.03728902821811,40.542558629128656,53.55201663919742
378,52.246819279944766,46.674281844522156,24.041086560874824,13.32532771405286,27.151360990304706,41.639046068768714,54.58420480850419
379,51.42378417101434,47.0113760914509,24.573811697875403,13.901704018874872,28.23596040734624,42.703000181724526,55.535610816013104
380,50.644555746540874,46.839483973045205,24.86467718153298,14.111472966212467,29.455518928807933,43.26092232429488,56.30451831983656
381,49.32262954542688,46.82321079055332,24.893211340381782,14.15755583356042,30.552136019082997,43.39387867373963,56.29712723494726
382,47.70689880903516,46.63606047229414,25.267556162234396,13.970053356795109,32.11926432306487,43.6141703095025,58.72033401559862
383,46.90644472806667,46.9565011646923,25.866850256767183,14.219664904813477,33.60445857562186,44.175661203601166,58.49596928296397
384,46.714869004450634,47.05648331555912,26.582255545799228,14.363625004690594,34.88231181289754,44.179297495342354,55.49897072736376
385,47.59000413247099,47.03103327680749,26.84963793797266,14.409947906427378,36.419785091899804,44.240787320262065,55.297627328285714
386,48.26471188294541,46.96658580902493,26.669735392033257,13.943386278547765,36.63814190714625,43.935027912926316,55.07868445652382
387,47.645802388424705,46.78235267491635,26.30773062355507,13.74115660263049,36.957855071703484,43.78642004487325,55.11045434961801
388,48.37702797357093,47.08939338583509,27.33847887426084,14.347501502260961,37.442254573027235,44.72913161821472,56.771012156029684
389,49.18263649803691,47.42235242389068,27.08837904273258,14.272377506560385,37.64123460506419,44.671943597686536,55.34080271829176
390,49.190463479602585,47.48765099071224,26.808910866805657,14.024232365606771,37.72945036696251,44.36834062505341,56.59673270830159
391,49.72820087733503,47.219750264151415,26.031282716320913,13.68515224324316,37.67653188756188,44.33980472800092,60.48113143183278
392,50.52097610467106,46.93893921245276,25.84836971708464,13.278783384260628,36.69713986433693,43.791958826791635,61.45840776669231
393,50.720592827448655,46.66765438716298,26.07805785862396,12.942595439720472,36.762113989248405,43.272524086093696,62.672139237964245
394,51.77870745726061,46.77846142066713,26.98605597442969,12.804551604047877,35.87131879014078,43.06874622167906,63.05585860345675
395,51.77608563124063,46.41644385402457,25.99846379526618,12.002932417482093,34.879974933238266,42.16504293808894,61.67224201215629
396,51.19328927877687,46.76859692979873,25.718810539107295,11.961905230162383,34.94879420055925,41.79324700394513,60.891668039681576
397,50.91561068228365,47.22480381367051,25.5813647517408,11.758864930529178,34.91110392062087,41.402369420678966,60.15326391658766
398,50.11171689547038,47.64910713382273,26.32310493924843,11.780936974404899,35.498883036813055,41.21143154748257,59.980463002032835
399,49.35531873060095,47.70041302236348,27.06301295771263,11.9634029424033,36.5116542088707,41.32611526416097,59.361192094406846
400,48.494950579616884,47.98993059994638,27.270528710631915,12.384216783522128,37.22689272404664,41.55704950570349,59.0279542335459
401,47.49882673304033,48.12635964194414,26.123705603389148,12.412750693831253,38.09175226667456,41.93234176991574,58.56504972223868
402,46.698015789660104,48.49736365796065,26.331486919041392,12.259150261670658,39.00568728301445,42.05708558011496,58.34094328062693
403,47.850654449934325,48.49110024272383,27.971195822536732,12.689118261506627,39.6220784202776,43.322461497063316,59.07676403319078
404,48.36509063353238,48.1797041574032,28.478038668194472,12.958337056109137,40.21476383699909,44.50291185240525,59.21282578222111
405,47.94027368109124,48.09656221159544,28.65372212978736,13.109643653617775,40.17067973042421,45.0912065298789,59.20408962425694
406,46.851683732043206,48.03163321721262,28.90602879556512,13.082283842599551,39.733341367700504,45.414343512602095,59.61854215277902
407,46.14197075858692,47.74307989303925,28.813045287816188,13.00608030846031,40.10457833349621,45.28692993160461,59.170274928518765
408,45.09730472238837,47.68282637239414,29.176025080275082,12.92003867438407,40.51104729127451,45.052602637956426,59.87566450482271
409,44.758199720294975,47.35991386174998,28.997625493277333,13.060994368261403,40.508949115513595,45.56309098713527,61.30837987075748
410,44.52566549439669,47.05991521617881,27.639741098121128,12.584335401423186,39.53644488814856,45.06292915048695,61.77000224082483
411,44.70310734534404,47.12986801755565,27.4995422041864,12.41781453477726,38.76591945451746,44.34444840864744,62.07364036431291
412,45.865872883271265,46.926797271361934,27.764076892805978,12.162133076497517,38.31835157558847,44.366817367196276,62.36460704314757
413,47.72457174022875,47.094345152663905,27.958780681442818,12.34707630114622,37.957715807360316,44.31868408283117,62.99402990534655
414,48.91638522570685,47.49755259414714,28.27826152453361,12.423792534538624,37.83000403712404,44.36009378919474,64.33185591447813
415,50.59533564258783,47.878063729530226,28.59478522557881,12.814128915516388,37.966032767517866,44.74278846490556,63.900121767383844
416,51.44677739445669,48.08518391486005,28.72605746983339,12.950023158269364,38.351600123569106,44.4507969337596,62.58744789395474
417,51.17767300791818,48.16597245445706,28.627014927542803,12.859576947463225,38.17706603934039,43.73334436170584,61.333637201501624
418,52.215651428812215,48.66323629956049,28.825330258696248,13.142021338759392,37.67532132931295,44.13957644624234,61.4974947216886
419,52.83193645699542,49.89830174122114,28.69908642999297,13.364522417659908,37.50293730522236,44.22301680812551,61.41125890843138
420,53.03339880103213,50.54547111614567,28.850565315927025,13.24646877290978,37.07625796076628,44.34601742671327,61.280338016069244
421,54.05849420729842,51.394077651287894,29.112086497829438,13.349881186615086,35.83961783901941,44.417058575800716,61.61443416159575
422,54.884189903987625,51.734922706152744,29.007644255187515,13.176597266866242,35.16946235247875,43.83959315006874,61.46797333051999
423,55.67960040891302,51.950781783891344,29.190584663199658,12.882314313695131,34.54473955780202,43.94110132594757,61.02220987407387
424,56.62361555530517,52.11842344023474,29.421215928543297,12.79923033702859,34.912967184095976,44.30054984519296,60.251113856757634
425,56.67913112264675,52.133722198905815,29.206204067664366,12.307420884558073,35.553722652703826,43.93805492559626,58.79582919691515
426,57.53349166586372,52.44884429714667,28.9906246452325,12.102411684294868,34.68870983185395,43.88300456846752,58.028740272876675
427,58.10757761625431,53.26812625549551,29.13218438184233,12.232091832590575,33.90234218209245,44.12257256142951,57.914908203717474
428,58.705537981330714,53.51874686998597,29.17224911517946,11.896160734321759,32.776096249203256,44.273841625641516,56.9682300760445
429,59.1773885295724,53.72180546547596,29.21025545301774,11.790076732375665,32.008017557902505,44.22173956711439,56.38648597801765
430,59.60638769281117,54.219425561917255,29.241262784251564,12.181756827247403,30.54205426333201,43.98705476926903,55.76822763002953
431,59.81030659823388,54.79372305542955,29.350884515749964,12.609892586245696,28.957403764781155,44.05636884850861,55.61513404369079
432,60.035506150961936,55.13072069330529,29.573093774321023,13.057279625795793,27.599249386897682,44.31595755446758,55.615906281846165
433,61.76403723660449,55.53803573315859,31.080655674165293,13.970906467103127,27.98221790695157,45.40241059935435,56.99233864880809
434,62.7216595044221,55.75561332402255,31.788617632286886,14.12016769432567,28.11121741692897,45.887639381003794,57.76824101315581
435,63.057010292665375,56.03671608286782,31.786953386099004,14.742341682197523,27.830843641482915,46.248475818591636,58.88795855217119
436,62.76202354583971,57.04427001964951,32.23280216486968,15.071174000249176,27.829402581531482,46.41552783657632,58.41755800958781
437,62.84084337053202,58.52012743789401,32.64752232849659,15.467264271629432,28.974839460521995,46.46374173785366,58.471361916989075
438,63.41876247099412,60.327977318876556,33.080080617286534,15.444055640697751,30.82709739698659,46.151385670294665,58.93008194052993
439,62.664909305797465,61.4825150629223,33.74714095017139,15.813935861632089,32.450014332625884,45.917736240873474,59.08888377146431
440,58.09688128511314,61.78425181901241,33.449778773392325,15.135262460101572,33.504452899105466,44.89830142310984,57.34969524911877
441,57.101902376530276,62.164536288892734,33.4365762879687,14.834255119423068,34.802460422107174,43.67712923563318,56.474855203645745
442,56.477483298788634,63.08955318527707,34.398767884454706,14.553384211603104,36.44131579638532,42.75619355738627,55.982856939202485
443,56.20804798215217,62.75825345095791,34.72476003700984,14.646262908586728,37.43885349636942,42.73075244586717,56.1800133124174
444,56.79147402483986,62.523091888534864,35.81629021016399,14.446895891107747,38.14691078107209,43.29934210815212,56.965095002091125
445,56.85763161607817,61.92205769725068,36.33276454711955,14.253391323390652,37.64960572440577,43.42281880641732,56.479807619472425
446,58.77298106406672,61.858152154072485,36.74874285101497,13.931478432571076,37.548433273398494,43.727080559051814,56.60600837615779
447,62.483148392972595,61.760215108955705,37.15984955292737,13.882860102772622,37.62450590360458,43.98230458435921,57.39379972666465
448,62.40762870874992,61.48175822169468,37.264059676287054,13.861269988208914,37.859405449707296,44.53473644256425,58.23342247607557
449,62.21322083862726,60.82542141962301,37.2538577577773,13.732159503501062,38.75878490798039,45.006382477970504,58.39042319760539
450,63.39175050169419,60.998960701289406,37.26652715720118,13.661441915239237,39.2240134402926,45.19112671451608,58.543740803783415
451,64.80560365073258,61.49340146895861,37.86367647687299,14.209655538042298,39.454651512619485,45.66488176229444,59.2954127449568
452,65.40020171730927,61.5889315208078,38.27296125710682,14.41437058808772,40.07562410097933,45.86326226683766,60.08612463394398
453,65.56453344756284,61.88169699872188,38.329217658307435,14.471493243868228,40.19905638936601,46.05832607860674,60.988983044191045
454,64.3157149059985,62.12027490312306,38.18361945011459,14.29888385624023,40.096419372519044,45.99274219953371,63.217516206083225
455,63.70030942381118,61.95242178553138,37.09434639908322,13.853070062267836,39.44581920692094,45.37542679859996,62.98287932007662
456,64.40408836532943,61.71843331152558,36.097751386783614,13.113939018274268,38.296078660190446,44.38507588131459,62.35969371757824
457,65.32518045170899,61.60880208714454,37.19352403785678,12.735901965131745,37.76933961077879,44.36557717042153,62.41027857166106
458,65.99078193892478,60.67908435608582,37.18800584275319,12.25883001727146,37.498656110721114,43.828951402085245,61.04820097702359
459,66.98851149312335,60.46670696667593,37.67647700145507,12.266048834817877,37.62658518787356,44.35917672979181,60.60619660170978
460,67.75506904271738,59.913986396373154,39.74252019981066,11.988828990080735,37.64098894784982,45.19568805229799,60.571737220417596
461,70.04717877866253,59.291888310493505,40.51684398897963,11.83405914785267,37.574919282434216,45.44916169587903,59.05083755162153
462,72.91699570243632,59.15442216777538,42.0718325422581,11.83981011066182,37.55589974146285,46.39359952782372,58.335512322218655
463,74.74336888503062,59.33066537445391,43.714262498997236,12.313817648302706,37.50577913631747,47.46721379800971,58.76245258695898
464,75.46136886658188,59.49029209360115,43.389858332574185,12.360216027045112,36.29255102031463,47.730190130912554,58.91307585941621
465,75.27594068038303,59.83663297434705,44.525669838865035,12.420126025373722,35.19321264722415,48.68704643833719,59.95428082966039
466,75.76448931784121,58.584787435744865,45.0432767241836,12.455318322583286,32.13042897860967,48.552206571640276,60.39439230271355
467,75.93724665128812,57.83182402184639,43.91738149182935,12.186583462295753,30.300207250996202,47.76404205214617,59.58448610437779
468,76.00179489305799,57.343301409510076,44.07259242633956,11.966403359725742,29.437722536413524,47.77404864293378,58.99857053763458
469,76.33291044341257,57.059828801302736,44.20182231163081,11.767574885613353,29.691374935321747,47.38326733625402,59.87898327815915
470,76.83478319439234,56.70586300096758,44.21805697760783,11.660069369101134,30.74642548946942,47.11122994414201,60.58159804189665
471,76.90280387539391,56.53820691995743,44.84589818082827,12.161937352633135,33.38113128279663,46.90695436289525,60.55176093182257
472,75.987726617487,56.484596033656146,43.95950581071606,12.03367214541986,36.054303649231414,45.591395267157274,60.13127374227785
473,74.95943491241871,57.774443144165666,43.88983140804656,11.929699736582023,40.46054515023343,45.43592213962562,60.14134027835614
474,74.77149586208837,58.10287095417874,43.62548733792353,12.099417749161635,44.161988068335624,45.42318509833947,60.39214190929418
475,74.58040647326835,58.15468060096873,43.62199127054862,12.458576810411625,47.43661494472826,45.253800004547884,59.91684091002183
476,74.30729929143295,58.760943464277226,44.305154416277894,12.78245924452348,49.90442269963844,44.922537666393666,60.054731059035696
477,73.69442765341894,59.33282931099233,44.621000451021,13.252182983871585,50.81127280401982,44.88153278515825,60.127973267055744
478,73.62462995648897,59.02107628521938,44.22307886202543,12.980095182185947,50.895118049526374,44.58834762479709,59.99810699050976
479,74.61611124181235,58.927989110295776,44.71711787093049,12.703140959418446,51.47635233013696,45.01766937254903,60.153023510261995
480,74.99377859952273,59.420669906001564,44.3119588727207,12.535414661138212,51.0017812939916,44.87390428976508,60.951497277354825
481,74.79577642673438,60.03819261770118,44.99724467646573,12.564005999640827,51.01310929762049,44.776898164215886,61.066800111167026
482,74.74796400824275,60.49437772659007,44.962652354944346,12.31483447189512,50.06533355017664,44.5116464062278,61.574133475094015
483,74.32179358668891,60.43234712392673,43.95940698348157,12.059752910075105,49.87696101060415,44.59507053990575,61.27068210457631
484,72.82769553015105,60.141311484816654,43.25054301045523,11.233116181952596,49.440812330596074,44.563759068683126,61.32705773648581
485,71.01044037378969,61.1178741723154,43.02572906151498,10.906614690468231,49.154680114333416,44.93079858094593,61.456496170625364
486,69.61340627564172,61.31706964824044,42.03373301956657,10.509566468740172,47.96473981438998,44.34614714739384,61.165032690326335
487,68.40113566864463,61.537781253070875,42.08074211926343,10.17875636374721,47.5491583892895,44.09573578067334,61.85869451333996
488,66.0673981171519,61.51178508479518,41.11837083013761,9.874351783960055,47.41444533327774,43.89122478366845,61.033034898079585
489,65.14385985734002,61.64490045959361,41.515201710544815,10.109782478970164,47.81332386818322,44.07720817456988,60.13097126011671
490,64.2523041089508,61.626665241646435,42.30663954493961,10.030957874311364,47.14504602552771,43.817178049843555,59.65499847052003
491,64.44572349239037,61.765965815738674,42.84248988486014,10.070316764109677,47.22996170368241,43.56823959425788,58.44982354408283
492,65.0409207250745,62.78289029452879,42.80945465156278,10.25033796532493,48.41982169204149,43.12047478976875,57.268273902029044
493,65.25077300786812,63.39980566434418,42.537662951301925,10.760371662387524,49.201530333709755,43.19624249338263,56.38552370098966
494,65.65183651088202,62.91143106214814,41.9581303163735,11.057319727662328,50.00208710958789,42.62608835466584,53.71380747872725
495,67.66705226610594,62.99711853266581,41.79166118754887,11.003133653568353,50.08437329193387,42.08885058078571,53.33222629535395
496,67.716378566137,63.27470748759956,40.778684420630555,10.498399108965884,50.68066466081096,41.177153706545575,53.03975140359114
497,67.8516585166754,63.72422164083422,40.00994408661738,10.439956347411904,52.462342697504425,40.82725497652564,52.71698001733185
498,64.88624492642434,63.94389619973377,38.64267266203218,10.388349946573229,53.256448314565354,40.18948684718644,51.927325970631784
499,62.833840178068854,62.26092537813297,37.93008562584759,10.549089813067525,52.85475622033309,40.21025223824033,52.757104118233286
500,61.089356472167424,61.403406756539255,37.83250804215535,10.41979466557217,53.12622452107818,40.47162738419381,53.70475324196535
501,59.8850022588449,61.94284293930463,38.46190219864616,10.782384741564943,53.48565624443107,41.15127912203229,54.502925654125335
502,58.11709192817249,61.802291238110655,38.47403679506225,11.164502345995398,54.05299560563681,41.86033776012026,54.492273378545185
503,56.90908728859474,61.88459783329654,38.437576617570144,11.543487730601832,53.49894496701706,42.52669765967858,54.68461734892529
504,55.75303062033885,61.239425853494666,38.59821728202621,11.77670805631248,52.01021270058743,42.8965727661609,54.49416326067822
505,57.893680026164354,61.59613072099612,39.442748174093126,12.02394995276923,51.445026610767954,43.21457166195324,55.23734231490269
506,59.210978450673956,61.69258976799612,40.1901313552242,11.44839602825487,50.832208775970166,43.36921406314988,55.532485865612436
507,60.095904706172945,62.79698117641364,40.557787695060334,11.307094330809807,50.475355942392916,42.9673221827547,55.7393403608416
508,60.41351662563213,62.72531107512569,40.271776121223525,11.150491315316424,49.35335803769687,42.5070778685527,55.73715634499439
509,61.35106717277144,62.90325720901051,40.6038257617064,11.138024480806274,48.00890461916627,42.28669897378676,56.5924259193606
510,64.00320123380435,63.339652871773254,44.302241580327895,12.058329597698014,47.96939834466642,44.287058455145335,58.73096477215584
511,64.82390327499421,64.48212302089975,45.78408783301,12.35218092226409,48.058686225463006,44.67410245374308,60.073440469792615
512,64.90466545663445,64.65420426479156,46.44225106152844,12.596905288810166,47.38554259658545,45.13659877138909,61.30283295890253
513,64.72421006169749,65.3696628397939,46.266846701116116,12.907403437438013,47.42791527559487,45.14926243759161,61.096179872752046
514,65.14432102140874,65.11376333087149,45.29569420561026,12.734289987740176,46.78897032965037,45.05884323497946,59.49708523491473
515,66.10458177436252,64.84807915827966,44.97081763772979,12.480828148325894,46.98669921562093,45.26448984534193,58.7356867114585
516,67.01600387218303,65.43578670124674,44.908129737790944,12.647647732604606,46.70555722436103,45.50576672358568,59.58056290635072
517,65.9820674036111,65.53960811899455,41.62934497707285,11.946473877262553,46.42152255430987,43.59411896938514,58.019446517295336
518,66.69191009847695,66.04348998015925,40.545774444573304,11.421532449795047,44.87539175878952,43.35548218671785,56.72744503697793
519,67.81988477740855,66.12146990859607,39.727055968398496,11.113077228243062,44.59402729081632,43.595708588546955,55.25118138757337
520,69.21375220665304,65.85555631818856,39.88823725036579,11.502419028439537,44.19030169880902,44.24045762018618,54.623898729209095
521,69.86863449696624,66.2412866475276,40.831825351160234,11.673048524963159,43.59878774404542,44.998892664016374,54.33291168605092
522,70.11544413157273,66.83002154188138,40.80072834678601,11.261257903164346,43.161390025453585,45.00965039505005,53.887945259483615
523,70.3010682286997,67.1564397595907,40.59740043107052,10.518493858780742,43.45314634117163,44.821237215674195,51.65253133304033
524,71.03127537736522,67.46546495520265,40.37473229501667,9.80440791136392,43.06785125256574,44.578305756899425,50.30797928404249
525,70.88332954071146,67.67287567789172,40.195986389395564,9.693112957427076,44.06074255873478,44.0985004654318,49.445844676508855
526,70.68510354549922,68.44032761498802,40.72120954788587,9.71137572341303,45.1307828005431,43.541889681025545,48.87622879741933
527,71.04082964122043,69.24896641839464,41.03088970008806,9.78584495162762,45.51684070978321,42.962734218570596,48.48678412069805
528,72.12517065681936,69.90226155355357,41.601134983753795,10.51977668298234,46.52295450183508,43.099604079659336,48.74455446335049
529,73.13245265599375,71.8842983555204,42.6977834774489,11.596483131412105,46.90913938466117,43.84933396578092,48.85727136491702
530,74.6776354609326,74.39416526919238,45.086499833614056,12.993989381595995,47.33405103028541,45.130395446132596,50.87779298048449
531,74.64993781677225,76.66961831100878,46.80245024869365,13.884093787445373,47.17161226512767,45.837422050566936,52.151509569694966
532,74.20583936909289,78.52458896883232,47.50089949761189,14.103941367613903,45.689114758165,46.42456943211233,52.47445809919859
533,73.81403930867039,80.3617487071657,48.157439283190406,14.14346517229388,42.96194477059729,46.77511141856889,52.38528553994692
534,73.89764294864634,82.57919432857798,48.519465274106466,14.103619101097674,40.457467989424025,47.23726617507364,52.81436502597756
535,74.44924165697608,84.62016075956724,48.23545527802264,13.457441319524888,37.96982689460356,47.32587960687928,53.46614636178655
536,74.4997778614728,85.0891149871534,47.648674939742094,12.85572053711932,36.699873417241434,46.78557527079607,53.855854811981274
537,73.67067345942277,85.53429425507537,45.93757210400031,12.017292248752343,35.3247333148476,46.040027581217615,53.27291951470412
538,73.85144018222427,85.87059940350534,44.640350125366844,11.49455586867283,34.79513905138347,45.81507539131016,53.658673949420475
539,75.23333928785053,87.56805530791489,45.53127890638127,11.655086685813853,36.48146909748371,46.363972331813045,54.42912894219391
540,76.16409145345735,88.04054507166714,45.027390964419034,11.195549606765343,39.01639217154382,46.4231349327475,54.615629451936655
541,76.69514829668871,88.17777574303327,44.801827676090376,10.540699180085443,41.19865291616192,46.558952887108006,55.47676821564329
542,76.00152767676008,88.41245602447268,44.51937552992569,10.134430990927079,42.87811653938978,46.02630727970247,55.94937166952294
543,76.42298166837615,90.12078377949446,44.800678615397715,9.978468540203945,44.047259101231774,46.35035907135225,56.55150719176414
544,77.11396668475703,90.55588218427076,44.80204313210838,9.555299842875531,44.590881106612244,46.82419516166192,56.59812096855432
545,76.5375658939524,91.87271728046818,44.91169125803647,9.23374380215709,44.91570599709278,46.986367758357005,55.62157051338039
546,75.17111979769533,90.711140118685,44.490188996037205,8.804301241071698,43.696392969673624,46.39371125786893,54.9718596501708
547,74.43187729865063,91.03725192571758,45.41196116215724,9.12682289972826,41.63112493532819,46.594690772347526,55.557545134457186
548,74.51030440525305,91.56225759658452,46.03108616857809,9.676006039344976,40.51118995598269,46.76140254243499,56.02011305102004
549,75.02212792607352,92.40481781430445,46.344243603151284,10.231991155827224,39.70233366124945,47.238377288926145,56.24395958745085
550,74.27480965701041,92.00225860414264,45.91377656547178,10.14492085763765,38.7118791644876,47.24090536403733,56.05267857514693
551,73.41587136614808,92.02202141390981,45.442612991780166,10.244383314763738,37.899608180234345,46.58946369983521,56.01704931919229
552,73.03620929046856,91.58117235397442,44.950828278231825,10.641251779902072,36.997300346533926,46.51112171235843,56.669286540243306
553,72.05135138312244,92.64059632069002,44.18111908803266,10.880721723649645,36.5914997409303,46.69105543908918,56.70025755468566
554,71.574469687009,92.93383766735268,43.24857225540859,10.726821953705024,37.58198325004345,46.314096876422475,56.281030731054614
555,70.15021343759096,92.95673495188865,42.654489111989236,10.255184919129977,37.87589939998457,46.1308185607429,55.85907178171436
556,68.12804237260931,93.54375436363675,42.84515836230798,9.943079322412874,38.182758809927805,46.339569763663,56.315229196669556
557,67.26048923876706,93.66065079119592,43.66671436988434,10.207570411053934,38.53064336510561,47.261589175922666,56.71988504111391
558,66.61169282369382,93.6952482602926,44.078747033988044,9.721056845033305,38.89296308794143,48.18624685611903,56.56138893162612
559,66.77730734601342,93.37126146310766,43.74288766086225,9.140014851173127,39.46035933218739,48.54088442277209,56.26135213868781
560,67.79894688028033,92.19280376524792,43.41630083841499,8.403770213358786,39.76846737156225,48.78483469423405,56.52810640960606
561,68.32018154694637,91.71941714661986,43.21945353421186,8.0304797318413,39.723022170289354,49.2925920382161,56.68467145758349
562,68.10870484493923,92.1833359845811,43.249191656865406,7.864609615166729,40.167827644573826,49.37898427711265,57.41062684683236
563,68.40159181847996,90.8603218651422,42.88500783789855,7.723735015415922,40.97124736439679,49.39777205870741,57.44865372318897
564,68.12836253774242,90.49850783531042,42.42274407398312,7.036058573686432,42.17984889400517,48.7287454077987,57.596522414032705
565,68.0339272489255,90.02813699837246,42.282911035762005,7.089951304031072,43.14016621179424,48.358079572862444,58.06684011509413
566,67.95413804562843,89.5316267520923,42.92719915304206,6.88501513255686,41.931528551000284,48.602275771829405,58.27768283429082
567,68.4519489349425,89.49181576295828,43.26299548876846,6.761768898495735,41.7940086907292,48.84753990658606,57.79894650617252
568,68.62096306837388,89.62966843115021,43.12928805308145,6.766012594552029,42.687058448422,49.21551908421093,57.461203172043504
569,68.74794014545438,89.06233337768279,42.62838838103664,6.769559166922301,42.83130144992286,49.332978682090165,56.55604385588393
570,69.6560992368983,89.57951906101391,44.351380626287785,7.212358682816666,42.5934299177132,50.09814102587073,56.73814663608603
571,70.39394074712195,89.15203812701733,44.67868747337964,7.891030791982279,41.7541346723804,50.31945171332681,57.01875292380363
572,70.47331065797384,89.35142988797618,44.93287983682623,8.660322402790444,41.285517879017284,50.85360990603724,56.95930681821395
573,77.14368868826482,90.02824746710046,45.28197251776827,9.260702701947565,42.37939843883161,50.42203167466566,56.8423218083411
574,77.00830775008072,90.51991880907944,46.32744784869751,10.040977088883164,42.56495148864485,50.23122561391631,57.05680571309628
575,76.94030997642984,90.88143468138978,47.82493652319335,10.71378226450257,42.14138163463694,50.390136959801325,57.730289110398815
576,77.11172775148974,91.14697294365159,49.064114901327606,11.424886365825682,41.773451790455574,50.53035620887625,58.625697900224985
577,76.52279883535734,90.98491162500753,47.792878984215584,11.426124719969444,41.62941647693139,49.674957267550866,58.1622428161519
578,76.08594172812158,90.2244490243818,47.705061939682935,11.435288737186777,41.90789072216001,48.83670897028423,57.72439879919404
579,76.01719824681972,89.55602455147425,47.668243720266105,11.535676740096058,42.354466096370324,47.96774168859952,57.2947267959538
580,69.40922911420178,88.5723923498443,47.5741104503264,11.787011199320773,42.92821424160529,48.280400206306,56.24449321632212
581,68.9369641562692,86.96635722210115,46.21383257080709,11.857113518046102,43.6487574364475,48.579361971610034,55.14277400068342
582,69.16874366695768,85.76880908897265,45.058853966646815,11.87418365809394,44.3304780907706,49.300909524930915,54.016831709670356
583,69.27868192712853,84.8188661743891,44.18158750554768,11.886015582023624,45.24379036407093,49.7033758922877,52.81199746441507
584,70.09607736926158,84.41689217743887,45.18622809872868,12.260074818187805,46.45199455098583,51.232580835851294,51.82225706480463
585,70.68569335468118,85.29604403952915,45.352548073603586,12.438061327933436,47.10840533833207,52.49733934591354,53.26235983506476
586,71.75470421909674,85.48147154312389,45.30969675442513,12.620120406814195,47.37218815192952,53.27747603663418,52.7052558684393
587,73.16146032136271,85.49736853784597,45.60681016992025,12.950039917963352,47.52013526471097,53.8616009495233,53.36585857341332
588,74.81410366799652,86.34221302819847,46.271153527668176,13.07321958585268,47.67483239879506,53.80919593296893,55.2421506426716
589,75.63632939786757,86.37755541488119,46.30827171833094,12.879116843776162,47.309811002235726,53.025720621442105,55.55468887009933
590,76.7971705409878,86.6527728083516,46.41641313576643,12.562543844072449,47.62442826042277,52.91322168248684,55.10698198559882
591,77.23758144979594,86.34679109776462,45.314355459766986,12.188474328548615,48.73687019042623,51.40040425242076,55.15497650632544
592,78.7255945527311,86.42152036629349,45.5483224406267,12.284729620578894,50.109020627195314,51.511218138088054,53.67686402867864
593,78.87273871900074,86.92832755818318,45.63505965898263,12.061580938829653,51.00229647498875,51.417255217088645,54.740506237753216
594,79.48548834165203,88.82145463915336,48.142508496477944,12.58563919910156,52.947053995031766,52.4885050742063,57.047570410653805
595,79.83169598124175,89.36678892760351,48.75507358066311,12.903687232531148,54.52795878725789,52.947568090629396,57.29370432392178
596,79.81308486037253,90.24246296998442,50.10277417963125,13.542065263770997,55.252178885040834,53.49597113291902,58.29269805168995
597,79.92600117711189,90.63375120863677,50.68521022038757,14.131366780936183,55.880463936872935,53.53634614996321,59.49781570942143
598,79.26973317698125,91.09638864758828,51.375558435861905,14.313811532699727,55.782972224036406,53.477307961966126,59.794548236392146
599,78.60652802904976,90.29143545901984,51.984909099012654,14.584164893484687,56.16920530272254,53.61518579733959,59.78735448135517
600,79.1169926218203,90.07183302759758,53.31880861132863,15.079756119397159,57.90392927381238,54.41595700629791,59.88438013960553
601,77.67610350189229,88.60802713219911,51.44841688743475,14.56958027250983,58.745250462730226,53.14443138397071,58.19285198179831
602,76.92779122153321,88.78573627720299,51.07350808867914,14.672612800208729,60.098567409497505,52.92013991496343,57.99494745336946
603,76.39887553205594,88.33387316038743,50.39315355812,14.593159348824702,61.843974072061926,53.163431726665024,58.606306242525406
604,75.57622875934966,88.2552964580073,50.00201853779862,14.488074880939728,63.20005739056409,53.4610878387151,58.015730747559545
605,75.34278864526802,87.71357440838916,49.16304084532843,14.474839142733886,64.4153367139102,53.66074780799832,57.69211578194415
606,74.57161472022433,88.46473479152874,48.569807772515986,14.249324422135224,65.7504719505203,53.23065526934829,56.91592774919385
607,73.28714803036833,89.07024129091701,47.97889510945246,14.196363425056635,65.8689519522138,52.83705415971571,56.255541467125234
608,72.70334658249433,89.86612563325758,47.928035541446114,14.39872962552431,65.79196182849888,53.39129578009161,56.14539951355126
609,71.8407875986573,90.13712785847898,48.4776729425898,14.500868121240762,65.31527297785422,53.839014613630056,55.5978206658343
610,71.6339797153127,90.76634973214782,47.98484867060859,14.516706650349676,64.56812078819001,54.16938833826948,55.09598169656611
611,71.60991994075358,90.50608206061803,47.93878112373007,14.331834830820345,63.67476109363257,54.375071872763584,54.77077630733138
612,71.29774058981897,90.3400378027604,47.8089997042479,14.109114925338261,62.26925851203289,54.740483725025754,54.33115451557846
613,71.76282279198207,89.59425698451466,48.24040797708422,14.041956728222772,61.37694360936201,55.43571220625913,54.01223288289485
614,71.94001300386674,89.10800814365048,48.18907450382455,13.705457227262485,61.63905777162062,55.43231101803745,53.34043173949827
615,72.41436293298126,88.83935165465846,48.55849802143739,13.580903578868785,62.162113030034625,55.60118719510403,52.950349719601995
616,72.99582430312992,88.365173423173,48.32628637032958,13.3683266152701,62.77133617327695,56.0574053911141,52.75813607721111
617,73.34187056386843,88.21986226432648,48.552825012954216,13.290974547504097,63.70766057488231,56.04860143396901,51.18701402625159
618,74.19247139733885,88.7153313236982,48.808703131074,13.473089189132615,63.868849410993555,55.89929663734434,51.02518157839293
619,74.24303307781757,89.43951310774267,49.78383969562119,13.867005301271984,64.55157170389158,56.04041475944328,51.344009386203226
620,73.5460667946674,90.10039923387059,49.067185477988076,13.946205016873803,64.71999117933585,55.802916664267265,51.584577945698754
621,73.48859779498662,89.88955890909767,48.85963993948743,14.018689722231613,64.93744987454335,56.238610604887754,52.737849758209855
622,73.13287312980532,90.16104489993444,47.825227841997716,14.174722024281694,66.19304209348364,56.33585836849364,53.5839400898445
623,72.8073134419748,90.93222713460705,47.15551615307299,14.78224281196372,66.4224267320053,55.91394369393661,54.276938895841774
624,72.7633037239952,91.78669729847313,46.946085863427854,15.357255262625348,66.5296135716732,56.18286994887409,55.627666171726766
625,72.0446573561009,93.06290748956636,46.77953990335681,15.815044200977479,67.14940395499569,56.070430439986055,56.98802311732509
626,73.46582993391986,93.43516434920231,47.20725990679935,16.911414990063744,67.8985565801064,56.088684976117385,57.86921384195163
627,74.74535871726846,94.10275727708606,48.00176534294338,17.81899288521105,67.05106118872098,56.51075084946222,59.03721518700693
628,75.74187541978993,94.99052845276455,48.9816909506247,18.470381302274987,66.5798748394366,56.30919328186002,59.18243113167239
629,76.80936222168933,95.90100117610936,48.81805630093703,18.82501163521153,65.68823945633444,56.325507891583484,59.542501150661174
630,77.73973979312055,97.56149661488618,48.198281341245796,19.112201746259494,65.30936895639117,56.73812148536823,59.59828662521522
631,77.41724844914819,97.69261292659456,47.150999820517534,19.46732364031989,63.721452437781714,57.20370169143767,59.500137130708076
632,77.48715314119816,97.78047392863544,46.630205629015094,19.697377571996544,62.52401964987273,57.537084524940575,59.499427946810826
633,76.32556355697761,98.68854461264785,45.133944736944564,18.878223878658183,61.43892759442164,57.985982468007414,59.64588420728618
634,75.45389067957049,98.7796284579533,44.116289749205094,18.375021463640138,60.7906030742672,57.670419719163135,59.525994107882816
635,74.42598266435621,99.19224011639093,42.95250912926194,18.162630297677616,59.25615613737354,58.02068152267428,59.45728110076895
636,73.30400757079443,99.12703550249222,42.91665013899506,18.07858825348592,58.79863269615051,58.1514912249149,59.25912536898175
637,71.62432431948547,98.14991259020348,42.73426999771716,17.895966239226958,58.22427708421583,57.77414232033722,59.06381247357335
638,71.46094328977148,98.42805634805758,43.918924438069084,17.55895551208331,58.48196131154142,57.31904060311193,59.03067447309511
639,72.04110215324945,97.6851917534795,44.74842513759698,17.30274633700215,58.78524340246949,57.124426439890065,58.8819028304965
640,71.98736302968712,96.80195640657112,46.81694669855094,17.77147661595273,58.425122727578824,56.890795022940274,58.678380438002065
641,70.92725923411956,97.20776475517916,47.798674120112295,17.789752131002913,58.21290342429168,56.790589666164884,58.418057201919616
642,69.74620858260946,96.8772685272278,47.81126341545394,17.70501552173751,58.11901527427228,56.40271125174663,58.27186863487355
643,69.06210170107583,96.5251114487391,47.024810141838636,17.547573488374635,56.73720670835425,56.38726676856787,57.56590266887884
644,69.23230691116089,96.46359130101038,46.67188989602342,17.49197803393976,57.232204946016616,56.45544656175845,56.923475784187374
645,68.9348518869731,96.4671581928733,46.05808617752756,17.646818096636952,57.61709807371531,56.73336892381722,55.45649091916507
646,67.4872154200943,96.13818176503204,45.781879995979516,17.38093402480949,57.58267469188405,57.306205648270804,54.07381290053277
647,67.12532426766569,96.5763955705853,45.23794240401071,16.969094139271878,58.239814431982005,57.767926898804724,53.072320962790734
648,67.58107402204303,96.3992847149893,45.464244749968415,17.070671685647042,58.82364519766035,58.193798680603436,52.029103187866355
649,66.68027427928129,96.25263851827508,45.824846646297644,17.404872642957336,59.47189233495749,58.50089784637091,51.438372717211145
650,65.99185111821453,96.1734279960826,46.89069156805425,17.469087682231475,60.279555875760174,58.0762523571188,50.77601112135366
651,68.38684632479854,95.86955095211667,49.02570913429876,17.728781882558884,60.33697946884982,58.310770752665285,50.54126927441946
652,65.69836259991028,95.64486032414443,50.266950808594224,17.679037961276677,60.732557943436724,57.987982925546454,50.60474333990219
653,66.15113550253938,96.36844292273193,50.50056127121467,18.232870607408124,61.470331740364045,57.30810156706618,50.93310351799995
654,66.22310826138794,96.19809938502407,49.82626876847287,18.157695794493666,61.546868404429425,56.80859786591095,51.5772766812308
655,63.3197537839713,95.86712476580786,48.63210662754254,17.70938878348367,62.23725967994369,56.15857369005559,51.1534934983968
656,65.87981838358485,95.60065354158507,48.075789339499295,17.28475395710185,62.334100447313,55.90394440902023,51.085965803683074
657,67.66484158507866,95.30082307354779,48.503289335308075,17.387664141794,63.4236274054367,56.18526789713838,51.72434733465294
658,66.39698244989376,95.55177288002197,47.45325594839085,17.36460332515137,63.52395760086977,56.398237783736135,52.651148805204805
659,69.7246309906539,95.65300425697885,46.88122230981679,17.528548962220604,63.7241181343704,56.908074621900376,54.439193891160606
660,70.88524553998326,95.0873851640083,47.945223367491096,17.932752859208033,64.95335348265488,58.37727907160624,56.21446424827505
661,71.67011565872903,94.98380854921761,48.52978752387658,18.441820687054467,65.7583503269967,59.550366616318115,56.57753425050962
662,75.18208178909825,96.01409116362747,49.222018982185304,18.8970990787654,65.84566138206714,60.748228549450815,57.59774308767358
663,74.9222246911799,97.22454472422768,50.306954335809365,19.207861029773298,67.27557548283292,61.57077306183298,58.22315244784437
664,75.60000366796851,97.99174599223228,51.76213980688933,19.53636560966483,67.67328082443407,63.11115826671203,58.48931113939193
665,75.3191009036535,98.11427267867,52.75984156729243,19.733359107592086,68.0159234458925,64.16043190438441,58.84614816569651
666,75.77892269043902,98.7741667071241,53.174615722659865,19.75272383038731,67.90525961822556,64.90078008133466,57.718736259059234
667,74.75013917750171,99.22984742128453,53.17637707764702,19.12933723073895,66.43155620676518,64.29455436553349,56.979385929866936
668,74.32508420416859,99.65100352927736,52.68669559207455,18.74887278138395,66.7909002869108,63.72878158668465,57.24937334499018
669,75.34486551221545,99.08822788303982,52.673662123070784,18.771091892238758,67.01731351517155,63.235364873387454,57.29895226320727
670,75.37137675405101,98.80882142473905,52.2984338576419,18.770319196298658,66.78231356596594,62.647242925550415,57.65312934691265
671,74.08669487522133,99.26236097953567,51.32934523078423,18.616315840587184,66.61182060120893,61.119687761068796,57.914031305658376
672,76.27415283211877,100.45494655090734,56.1967015327727,19.75067483817603,67.55031414029129,62.67331914297323,60.18006531358184
673,76.01573479096557,100.14381909635061,58.36007455923769,20.345514381048968,68.49065105995437,63.048936191346236,61.742786408900294
674,75.97768484733749,101.53665701022794,58.477249846921595,21.006778844750706,69.62534424560187,63.237589000227935,61.3804510230912
675,76.2093385381297,102.75464559154135,58.81067605678083,21.56203826961045,69.77553452616647,63.31358086809446,61.0451482809967
676,74.73560404234317,104.23935544329241,59.292118012241545,21.628744156521762,70.48838221298543,63.48224846963324,60.982491950393516
677,74.46361686389518,105.18983876743721,59.877563978293516,21.88299453004463,71.43350402195921,63.460260998227724,59.76531435717551
678,74.86221673925293,105.59997850325806,59.79105020810809,21.940168799561356,72.34921145185915,63.645135641678486,58.45011141030183
679,72.70552678041177,105.6378245144372,54.45257323591064,20.758454108041956,70.69472859165538,60.95015302779561,55.406295224761195
680,72.08206899846105,106.66367690647655,52.6725088343015,20.316885932177463,69.68122603743853,60.084662324719275,53.20485898167735
681,72.37303247590432,106.58142934620992,51.82033533716284,20.008916302787092,68.79035061481223,59.55910779858726,51.51026630682538
682,72.74166001761763,105.53284216001137,51.675696904668776,19.425268478548908,68.65786052571,58.847106059508626,50.8223527151858
683,73.15084149304083,106.57119103311175,53.21935347878279,19.814208927124444,69.70970212635234,58.77173628286278,51.663196965204165
684,74.99222501913371,106.30771754378023,55.94192991406266,20.7270955973923,70.7648503326062,60.879236434328554,53.32059235946094
685,76.140843128143,106.82259777232916,58.020259493736525,21.26565173610555,70.87750183370723,62.248700435448434,56.12066177765085
686,77.12186937471228,107.52984684559746,59.66660862020614,21.521246113016602,72.48456750724979,63.10393934101444,57.0775554197549
687,78.14735941330373,107.25268207023268,60.283852918371174,21.52227453305038,74.43324890491535,63.97440659630136,58.15458824231696
688,78.92297032315419,106.70052679376343,60.76859537252071,21.429810263824734,76.48203062554502,64.2297897721168,58.876975379329096
689,79.39175788096675,106.9559366422816,61.52220948313356,21.767485441348366,77.41354251027268,65.22402480692368,58.925399144426315
690,80.78435780290232,105.13328803305826,60.9868044769444,21.997528703185232,77.17434611815048,65.7633256920803,60.09580378540549
691,80.31641990602611,105.19745543174488,58.98150238394666,21.31691515176717,75.9125129314505,64.86447187505337,59.329119575374456
692,80.89780934561254,104.70881327721867,57.59952381292401,21.01882760109939,75.91234804093247,64.63571364111608,57.899299503139055
693,80.89096518071608,104.07555156020636,56.91761162034914,21.127998870500384,76.61431850379654,64.86073154847585,58.16724128367055
694,81.0278714807245,105.0678131197369,56.977638871425555,21.379088930764432,77.18405847281376,64.65352413605365,58.03572380128226
695,81.33702445144102,105.56579104783515,57.19111685366593,21.52202902745448,78.09949544189128,64.97290709792271,58.92904837948036
696,81.57000835067181,106.8149292839673,56.33010505191302,21.697698603046046,78.45572491639861,65.03304762464136,58.748910884707996
697,81.31738511776791,108.01232679644693,54.86900755929835,21.032867421401047,78.64614905550862,64.71446846256572,56.99250178072484
698,81.05635725064542,108.28783679221013,53.95636278765521,20.484809899347532,79.26103223836473,64.24457817186689,56.44562047708463
699,80.37074466183725,108.43807697878178,53.41300412655112,20.010672591175393,79.45799889949454,63.70572088530322,54.9327857130004
700,79.80658454106016,109.6340117155545,53.770363271216716,19.737671197863627,79.8880205754272,63.51121728906723,54.02377196266739
701,82.21345983085942,110.83865286990542,58.877317014317974,20.777431258098567,81.25293039222873,65.386647273643,56.12851154427918
702,82.8434135127002,111.93884388487999,59.63200982235084,20.750084507612222,80.33454092526648,65.64253216137284,56.07239427876862
703,83.16776507504528,112.61155356562647,60.63696653678736,20.453687562782562,79.77012827894865,66.12834430379664,56.94076415188272
704,83.55255378571636,113.65886655371477,62.61103662749936,20.713921021887494,80.67713575256855,66.93763379328091,57.238269205666526
705,84.2486790477093,115.31469656763593,64.3028987665172,21.370535928253197,81.99877179333784,68.27360468787664,58.57200820502615
706,84.56719778379241,117.14837454746218,67.78456859681452,22.11299473969617,84.30871945985426,70.00707620739412,60.36602668561473
707,84.24087732796448,116.8817269654777,68.5470218382729,22.52171107073857,85.24642793296822,70.7855898352568,60.028411494750465
708,81.67178807869367,116.1079123123964,64.03509265861815,21.668002690497712,84.81674701984791,69.37100465789365,58.571015679111646
709,80.78027788860645,115.96322076199175,64.13693980307022,21.688392371179965,85.96911353697054,69.48999413177606,59.06289424733535
710,81.15841272874864,116.13896341110213,67.48876840911247,22.406013759799002,88.14337830243196,70.57929867422372,60.850280313171744
711,80.52395891005408,115.84900095460293,68.10903409751859,22.774810642716247,89.04547181796285,70.55435938120571,61.55921406308953
712,80.22871897416577,115.20682026428291,67.59398297436962,22.661606993131535,88.76418333833314,69.69248287361845,61.291640639371025
713,80.04835749966104,114.37734940932475,64.59290285771657,22.415763635421815,86.8515720545322,69.21007170002314,60.712661545450494
714,80.21731090289485,113.45308228208522,62.849913506596344,22.099766431814373,85.78572232835057,68.78193800445518,60.65082218772202
715,80.43037321634235,111.93812618486669,62.08701720018497,21.817977469001825,85.75938835362737,68.19383049035905,60.99771911758327
716,80.48513003485134,112.15577959983216,62.22146957758701,22.06569009555539,85.78982465866731,67.73781213212362,60.62582747102705
717,80.32705997230936,112.3765810231908,59.21263855588448,21.614686661949346,84.70359574657897,66.23386740504256,59.22967297817912
718,81.0812927043476,112.04502096521924,58.55600292866527,21.680297125215354,83.91178238309267,65.96137323745575,59.232288709460626
719,81.2054062166698,111.3888101321825,58.36231641229834,21.645974020236647,83.53225514129727,66.37295568843923,59.11396181777127
720,80.35368491639485,110.32543606907792,58.07452914764677,21.405956175048146,83.511979810198,66.19910136850638,59.139266107626455
721,79.90492244511924,110.15833003812423,57.79039608347129,21.23452570821611,83.4810627896035,66.096267314983,59.62458801241783
722,79.07297112592747,110.26964738629523,56.64434166286709,20.837706909252994,83.85194622702939,66.07948015637399,57.04057306679069
723,78.03078686638881,109.63046515981736,54.64935445324153,19.81471726497297,83.41049493559937,66.35345491444653,56.79257082633909
724,74.95569658849392,108.32723586026974,51.32910214858746,18.553937439554712,83.22563494167872,66.09503109444152,56.13378891223198
725,70.74078040844643,107.22524415670138,46.75129652939416,16.99052441246991,83.36901615038319,66.01646044170944,53.85985621123901
726,68.43333937170075,107.52277623670912,45.67569404605407,16.407043864581183,82.7576487972363,66.62555704895637,54.65938606901879
727,67.79490229130512,107.78034144384034,44.6423499987298,15.975823030525182,82.18977993003271,67.41892408188153,56.07841074662823
728,67.43368372204652,107.7137192247219,44.134061930122215,15.542529304374453,82.22687301763607,68.20767007294948,55.894308909660516
729,67.42923778619152,108.24672350749344,43.751164468815396,15.405842573217733,81.51076035283491,69.29113260813509,58.66942052952275
730,67.8599176660794,108.46419943101107,43.810902529568516,15.535021411052341,81.69815995933133,70.37036081065473,60.143045727688005
731,67.96084790954842,108.0106816666491,42.91964801800469,15.454775294871892,82.43782979427014,71.60962911900373,60.31133993848097


==> figures/scraped_capacity/regional_scraped_ratio.csv <==
day_index,date,ratio_north_america,ratio_europe,ratio_australia,ratio_asia_pacific,ratio_south_america,ratio_africa,ratio_middle_east,ratio_global
1,2023-01-01,0.8121003599297718,0.8954376687093801,0.9639956756128404,0.8558296461509689,0.9657370789241058,0.9353791828560252,0.9217701919162653,0.8852012329149703
8,2023-01-08,0.8121514578804275,0.894353551738094,0.9659217839487803,0.8559377647035498,0.9658110944867008,0.9355554445560328,0.9222454566331272,0.8849264190557626
15,2023-01-15,0.8152729136727432,0.8939505105655889,0.9753165744781168,0.8570023071068807,0.9660131033146339,0.9412523573594797,0.9177848473965947,0.886049968005542
22,2023-01-22,0.8152502349628155,0.893388190588883,0.9752368584688726,0.8571512428094384,0.9659707865051634,0.9354456074277696,0.9167769383592297,0.8856534734530792
29,2023-01-29,0.8161676752535482,0.8926307843669378,0.975317159860218,0.8571420565247108,0.9661126478145908,0.9349672735809589,0.9188425538722497,0.8855635274238575
36,2023-02-05,0.816804499154829,0.8917527962469647,0.9753356714863439,0.8552775977033438,0.9662518367891637,0.9348329649814804,0.919552292234376,0.8849825289530578
43,2023-02-12,0.8173308499879421,0.8912472953649816,0.975931968807773,0.8556666435738848,0.9664594256368497,0.9344007851034971,0.9196459871909695,0.8850858078064571
50,2023-02-19,0.816791058635167,0.8905436982492277,0.97599013183678,0.8559829262875578,0.9651951853705637,0.9341515210207145,0.9214750976823696,0.8846631416166096
57,2023-02-26,0.8164490300644438,0.8905227682998995,0.9760485976777805,0.8553058428798306,0.9653438023828951,0.9345758983515271,0.9194867083166288,0.8845372068562538
64,2023-03-05,0.8169491722740833,0.886626982153851,0.976007491232425,0.8557713026108456,0.9653637541771067,0.9346194955390681,0.9164682883317313,0.8830664854715861
71,2023-03-12,0.8169586270272521,0.8853241548980793,0.9759650105513018,0.8554754404093932,0.9653451548523995,0.9342431753176691,0.9155275560670555,0.8824209377079908
78,2023-03-19,0.8171850178710816,0.8860246905299551,0.9760232502464514,0.8553870837062134,0.9655558375050401,0.9330932587671033,0.9159074580650384,0.8827605690584218
85,2023-03-26,0.8182898615546732,0.885596845755979,0.9760829591594644,0.8561638945648509,0.9655087953960427,0.9332156406171329,0.9160113327935694,0.8828582985418777
92,2023-04-02,0.8192634050274253,0.8853683985334626,0.9760940037437336,0.8541998332628359,0.9657134269024542,0.9340754164069086,0.916944008581775,0.8826385909683963
99,2023-04-09,0.8198202255821708,0.88484559679273,0.9761047478840761,0.8539537964147913,0.9660108647806496,0.9348294778126867,0.9171182796174909,0.8826093645267385
106,2023-04-16,0.8199268995416876,0.8856719946605958,0.9761672781817757,0.8544187313562459,0.9666660398343622,0.9344140119628296,0.9161970952272106,0.8833303400203525
113,2023-04-23,0.8196688073080656,0.8849210631017612,0.9762701987689308,0.853488773041503,0.9659017415289349,0.9349050533757188,0.9143796705579488,0.8826350635634889
120,2023-04-30,0.8195001539103067,0.8843080926841591,0.9763495092414967,0.8532526799326939,0.9659650795124892,0.9351131863693553,0.9143796705579488,0.8822851632725591
127,2023-05-07,0.819225557150388,0.8834398353007433,0.9764393333532585,0.8531737473075142,0.962855764081596,0.9302212783751442,0.9135634047404859,0.8813246911547966
134,2023-05-14,0.8197055342320629,0.8838183362991496,0.9764674890330397,0.8524933995802643,0.9623270960584804,0.9304980063440135,0.9137528728766469,0.8814067032273973
141,2023-05-21,0.8187476748822335,0.8831301089960794,0.9763995915041308,0.8532998003726816,0.9626808645437667,0.9302595202878174,0.9107583134607004,0.8811562819953683
148,2023-05-28,0.8190558829136797,0.8832143637917182,0.9764348221909684,0.8531945157817774,0.9628717458949703,0.9300437667157393,0.9107715336319235,0.8812498343023343
155,2023-06-04,0.819289915778798,0.8834301694484992,0.9764520004786132,0.8510521098452929,0.9626285265244536,0.9304793471009155,0.9080632007830636,0.8809970876598614
162,2023-06-11,0.8190635432162418,0.8829714130119742,0.9763693338779111,0.8510589121568584,0.9612414441436492,0.9307054820019787,0.9063494192044245,0.880612289350047
169,2023-06-18,0.8182319568959674,0.8831041552998161,0.9763806254327243,0.8508889790445501,0.9590924622356595,0.9252283150448416,0.9079147253577945,0.8800477264257804
176,2023-06-25,0.8173759565379458,0.883525833159717,0.9764307826078135,0.8505645842144892,0.9591629774571128,0.9246056345299851,0.9090479725407694,0.8799975675449545
183,2023-07-02,0.8176643559839479,0.88239784193452,0.9765809343932383,0.850482980764061,0.9591564570010261,0.9241541574247706,0.9093272654876949,0.8795389833263162
190,2023-07-09,0.8176090464520931,0.8823823503099122,0.9767385386118517,0.8488791659283975,0.9584519754919489,0.9242341825603555,0.9126359900310961,0.8792314614332084
197,2023-07-16,0.818215566946288,0.8816319171345286,0.9768965712303154,0.8473843772266629,0.9585880109129928,0.9243205834205962,0.9125607049740674,0.8787362645543982
204,2023-07-23,0.8180938791839403,0.8817826701552622,0.9768965712303154,0.8459475090834384,0.9585162540383229,0.9244887041395673,0.9135971123247917,0.8785264672415626
211,2023-07-30,0.8182541933907183,0.8822241625212282,0.9767445480028613,0.8456340316897983,0.9589590429070601,0.9227693707126191,0.9153328546766594,0.8788334411546592
218,2023-08-06,0.8188014105663394,0.8821836459325014,0.9767436822178924,0.8462639417094272,0.9590412971612224,0.9241521253988193,0.9161089051178529,0.8790487081339564
225,2023-08-13,0.8171310768467058,0.8809558496126035,0.9734041509940445,0.844239983910096,0.9575784118703063,0.9232551802199578,0.9215394627558114,0.8775855106354217
232,2023-08-20,0.8169386541354828,0.8807734115177785,0.9735969352404602,0.8434106133765177,0.9575863083074864,0.9235121881502834,0.9215394627558114,0.877299785436434
239,2023-08-27,0.8161786722460641,0.8809574249798746,0.9737920998303538,0.8432964048485331,0.9578163766865064,0.9226073110843144,0.9229365531010179,0.8772913268112027
246,2023-09-03,0.8168815939316304,0.8810194443351549,0.9738853693851883,0.8422223756865589,0.9582912478284634,0.924674761094712,0.9220112829914103,0.8775084880255039
253,2023-09-10,0.8178101836854035,0.8805958971777408,0.9738953651754491,0.84280206348842,0.9576279843384342,0.9255419251707668,0.9221450482954033,0.8774953497112273
260,2023-09-17,0.818199615327347,0.8799179988273055,0.9739489244344062,0.8429590885261345,0.957764149180991,0.9263213925989591,0.9222783555198265,0.8773891089276744
267,2023-09-24,0.818723089035575,0.8802085956862473,0.9745386988849813,0.8433774592942374,0.9574727810260399,0.9261522885855634,0.922682137677117,0.8776800911712133
274,2023-10-01,0.8209487713277576,0.87982059942787,0.9748501264243927,0.8420652156646452,0.9572618911037016,0.9218131232601195,0.9233286010001241,0.8775784379879228
281,2023-10-08,0.8218054769523299,0.879704731215965,0.9750229772745818,0.8414497427340384,0.9572210781100325,0.9211496670549068,0.9177530050713831,0.877563910005732
288,2023-10-15,0.8206327817936091,0.8798448093889351,0.975220595233899,0.8415437253825532,0.9573217044582206,0.9210349093602824,0.9162272983817006,0.8774097709134892
295,2023-10-22,0.8210360883697301,0.8798972160619744,0.975389843696388,0.8404251172606244,0.9574134101116651,0.9188963530144643,0.9162961787909568,0.8772631977522032
302,2023-10-29,0.8214004409290252,0.8794638472570325,0.9757322627152523,0.8401019409300172,0.9574834305083378,0.9200234549401111,0.9175124774987701,0.8771774273713063
309,2023-11-05,0.8210889405839591,0.8781846111300156,0.9757879832858302,0.8392764035474009,0.9576659926927195,0.9198721214990828,0.9175786239929177,0.8765047931123876
316,2023-11-12,0.8215110830456454,0.8772041927000428,0.9758620736889543,0.8391385112049152,0.9579047147746639,0.9194138635116883,0.9168434100427629,0.8761433191083696
323,2023-11-19,0.8220859188297807,0.8774670815946554,0.9794311817085551,0.8391433872870778,0.959466956049115,0.9200387308009973,0.9170361878998484,0.8766598311576848
330,2023-11-26,0.822097170686967,0.8752806793911698,0.9795032719774243,0.8390595602037161,0.9595718624912696,0.9194948475418028,0.9168988713555909,0.8757584892994733
337,2023-12-03,0.8223490041916036,0.8719524683920306,0.9795205036140195,0.8387950041901822,0.9589773802418162,0.9193503320941553,0.9168319777435604,0.8742944242172027
344,2023-12-10,0.822669334762958,0.8713275552683404,0.980096522592312,0.8389260594166885,0.9590365381825383,0.9192834941128176,0.9174747264755867,0.8741126459204456
351,2023-12-17,0.8217092192412465,0.8709072680928066,0.9801188254784639,0.8378191588821644,0.9717935120612599,0.9193625598295075,0.9193447149915064,0.8752941535628953
358,2023-12-24,0.8212819315612057,0.8706649925117469,0.9801689809688019,0.8377676992002243,0.9720450753885129,0.9196894797569434,0.92006919456893,0.8750406793594757
365,2023-12-31,0.8213340573917465,0.8699286722934315,0.980156465835642,0.8369463577290063,0.9721163230196552,0.9197111581791226,0.9199493531582684,0.8746256961376088
372,2024-01-07,0.8218272592267102,0.8697401397852159,0.9802843229049171,0.83650891447914,0.9723114489145228,0.9197489908453661,0.92006919456893,0.8746347850065188
379,2024-01-14,0.8223309126416581,0.8679992851852446,0.9802764987161342,0.8336013188862553,0.9723319434972342,0.9196940319198378,0.916069860592465,0.8733898920748266
386,2024-01-21,0.8232356969669422,0.867226978425034,0.9802411294462764,0.8341908327377804,0.9722774138791334,0.9196264747011874,0.9098595985053096,0.8732732688287607
393,2024-01-28,0.8235964825723988,0.867741921574764,0.980314901751392,0.8343307702571667,0.9715989783030017,0.9199577599549011,0.9082156294003616,0.873462903861655
400,2024-02-04,0.8235732311307677,0.8687321996201667,0.9806227061541016,0.8341738542542015,0.9706934116969477,0.917472943250649,0.909248753486549,0.8742779713072644
407,2024-02-11,0.8243203001083323,0.8680842230016065,0.9806306554388876,0.832689590844026,0.9704877087452981,0.917579545932821,0.9091132614035912,0.873892033304477
414,2024-02-18,0.8245592888600797,0.8676455129878029,0.9806786098625025,0.8328004506686111,0.9706968519361533,0.9181190042943562,0.9090458260765942,0.8738897599567267
421,2024-02-25,0.8245600068130827,0.866905738370272,0.9809552793939974,0.8320838686769975,0.9707387530762509,0.9182317658354292,0.906431433221513,0.8734450052562678
428,2024-03-03,0.8246797808038852,0.8650223593983202,0.9809553562127882,0.8327156565536847,0.9700230725377684,0.9184400617895656,0.9065003835545373,0.8726933895920674
435,2024-03-10,0.8241604939818935,0.8651337905775363,0.9809668720173816,0.8337025624788424,0.9702191127111788,0.9174424779132822,0.9045078348379545,0.8727851133180041
442,2024-03-17,0.8242068752114333,0.8651268772579555,0.9809787570605765,0.8340831596437247,0.970237143691061,0.9173274300673447,0.8994585521569064,0.8727939935612381
449,2024-03-24,0.8240950594760736,0.865418970826309,0.9809952182133552,0.8350532114006443,0.9700056082454265,0.9157605625376086,0.8868012014834902,0.872903072856897
456,2024-03-31,0.8241754601313013,0.8654335830656712,0.9823086115026822,0.8361608016609279,0.9684887111096459,0.9158861635517501,0.8866479057069215,0.8729550381965453
463,2024-04-07,0.824083869757307,0.8655057291022058,0.9822886746819703,0.8356585118781962,0.9687398122399241,0.9158592749216631,0.8805823212396211,0.8727861457703245
470,2024-04-14,0.8233740472754555,0.8642784528621663,0.9823953010934532,0.8350922769107644,0.9689090085849331,0.9161103248829147,0.880054227203379,0.8721508265144824
477,2024-04-21,0.8230640734786681,0.8640238451953461,0.9826337776382825,0.8345022524069244,0.9690285923186898,0.9147456741262019,0.883154569274197,0.8718644334757903
484,2024-04-28,0.8229196831877438,0.8636391216786587,0.9826282330747467,0.8339664304119501,0.9681919972823245,0.9151873546415786,0.883154569274197,0.8714617169004666
491,2024-05-05,0.8227084513066893,0.863745659877596,0.9826887564041261,0.8341850300337081,0.9692194733070526,0.91563518076912,0.8830755899348607,0.871606740456691
498,2024-05-12,0.8238125955256655,0.8636592078095598,0.9827899545323148,0.8340949831294219,0.9686367140078347,0.9167011533038198,0.8837044511957769,0.871767339859447
505,2024-05-19,0.823256990392164,0.8634104177071941,0.9829166331893949,0.8338021166502796,0.9685984095911898,0.9167582831910064,0.8837044511957769,0.8714254578544707
512,2024-05-26,0.8232135915792235,0.8633899662371382,0.9829497627909021,0.8336504181323396,0.9680975375965261,0.916037610288714,0.8847615616786405,0.8712495078061333
519,2024-06-02,0.8241724122549676,0.8622590183221609,0.9832179519147491,0.8327758922776235,0.9674299818023675,0.9162967323931702,0.8851090238327547,0.8708116067807512
526,2024-06-09,0.8125131651929537,0.8625358956919332,0.9833465406864732,0.8333622936351613,0.9673208859854971,0.9164973727416912,0.8857026057788373,0.8687395848293258
533,2024-06-16,0.8122405784528826,0.8627420597022231,0.9833021291229488,0.8323515839385175,0.9674346284822112,0.9125587111865413,0.8856287436758576,0.8684469944789835
540,2024-06-23,0.8132467750031858,0.8641714366430278,0.983448779618844,0.8314395123399564,0.9675694230269656,0.9125474819538343,0.8856287436758576,0.8690532868444653
547,2024-06-30,0.8133713046961462,0.8625484468673557,0.9833642000916194,0.8310197594567763,0.966367780980026,0.9117482385986739,0.8805843937787772,0.8682146539889837
554,2024-07-07,0.8136250067380197,0.8631163837819652,0.9834498581886174,0.8304435629672663,0.9663784420323845,0.9111485602196839,0.8805843937787772,0.8683164168856888
561,2024-07-14,0.8134379181845078,0.8635491978622439,0.9835283562420786,0.8305438328671363,0.9661614584277824,0.9117906462512743,0.8805843937787772,0.868487397083247
568,2024-07-21,0.8140443398455699,0.8627503486870387,0.9834538222151678,0.8301996977209787,0.9662508005554126,0.9120049044709841,0.8805843937787772,0.8682373499868337
575,2024-07-28,0.8137152710720391,0.8630400219701645,0.98361759905381,0.8306927230009921,0.966455652181617,0.9115748890508936,0.8820984339846194,0.8684487699057337
582,2024-08-04,0.8144537285355941,0.862121910681412,0.983658131535666,0.8314210198876145,0.966858122851831,0.9114352386440373,0.8813893049098508,0.8685652273935996
589,2024-08-11,0.8270785647298892,0.8616677311351233,0.9836306591126651,0.831483140687721,0.9663705877030887,0.9125664026462025,0.8763790107333617,0.8709079698751065
596,2024-08-18,0.8272357608669282,0.8626385500529913,0.9838193659530777,0.8300037161550554,0.9664089408275769,0.9123301809076305,0.8765339783370513,0.871129403300873
603,2024-08-25,0.8265816972290468,0.8625534315979948,0.9838344628425431,0.8299130835483078,0.9652860935322765,0.911841812918542,0.8786634332095429,0.8708229387829177
610,2024-09-01,0.8257906069820721,0.8620419395081689,0.9838522567718656,0.8292324815695886,0.9650829687662609,0.9118483097271997,0.8786634332095429,0.8702992774514574
617,2024-09-08,0.8262079167163701,0.8619918755098857,0.9838903813845139,0.8284677953351353,0.9650837001053456,0.9117229091343861,0.8787381274689231,0.8701618606808614
624,2024-09-15,0.8261383181909113,0.8620616238730903,0.984059304746993,0.8285089196826633,0.9652855318833027,0.9115751892910542,0.8794800430483046,0.8702429220209095
631,2024-09-22,0.8259894168262119,0.8617467593767151,0.9840909976139207,0.8287633728708024,0.9653969239968003,0.911489105433171,0.8796273380741035,0.8703082749675234
638,2024-09-29,0.8256478700899127,0.8606932103064383,0.9841305758978348,0.8279842283582792,0.9650370188646288,0.9100747435932086,0.8785926184109027,0.8696554146472858
645,2024-10-06,0.8255501377177428,0.8610369440940078,0.9841577634779285,0.8296493309858602,0.964693874063294,0.9108145187902233,0.8807350996798158,0.8701180785288158
652,2024-10-13,0.8259722821695221,0.8606649379640408,0.9841546263639472,0.8287217161706121,0.9644303083589434,0.9105918724771856,0.8809611680277971,0.8697788549278144
659,2024-10-20,0.8265210015549774,0.8609564123514999,0.9841174570529416,0.8278494360719495,0.964427662555364,0.9115048358870762,0.8827498363041316,0.8698351580339957
666,2024-10-27,0.8274524844022637,0.8656628071126743,0.9840031158523209,0.828278339775533,0.9636331069489541,0.9114644992620259,0.8828107897042761,0.8717252699101411
673,2024-11-03,0.8268755003546308,0.8613021214995603,0.9842499169812098,0.8287775952883315,0.9637815501188466,0.9108653722459097,0.882759799762381,0.8700098160966738
680,2024-11-10,0.8261151061110481,0.8569888009112177,0.9843140259409218,0.8287861086265943,0.9640241546589038,0.9111591378699682,0.8840986602852783,0.8682105198696888
687,2024-11-17,0.8262954609067107,0.8562832504137822,0.9846114407137395,0.8297591508632353,0.9642954259688998,0.9082572512622787,0.8794897198789369,0.8680680816217267
694,2024-11-24,0.8269228464223891,0.8464241342685742,0.9847198739912137,0.8292387041624385,0.9635547405900959,0.9083683418907276,0.8809048376066559,0.8639831936728366
701,2024-12-01,0.826881469912958,0.8548960360979116,0.9848008772459828,0.8263250606073071,0.9637728090304662,0.9082626320649885,0.8815670870351205,0.8669586142080079
708,2024-12-08,0.827758704490584,0.8611269803060074,0.9848192269509534,0.8264850928841997,0.9629691129249995,0.9079460285532032,0.8815180686849681,0.8694167197146156
715,2024-12-15,0.82551293945845,0.860870671282322,0.9849849637256889,0.8270091094702606,0.9631809669408072,0.9076490554708778,0.8821732285728662,0.869073923833533
722,2024-12-22,0.8266347739332138,0.865624396037336,0.9850995993261609,0.8255071597915354,0.9629768178031262,0.9068162167717243,0.8816856900162094,0.870791097589707
729,2024-12-29,0.8267094457730647,0.8653383824056524,0.9852663894190126,0.8253763078540216,0.963047310377903,0.9068162167717243,0.8816856900162094,0.8706995574670113


==> figures/spectral_entropy/data/aggregated_entropy.csv <==
src_id,mean_traffic_rate,spectral_entropy
229,285.6818853589612,0.2863759317287206
255,43.73664571200868,0.35403476375446674
256,4488.842966072779,0.25421916918187276
257,26.119791699525113,0.29697589661468715
166,175.25833828673777,0.24982568471781308
75,4910.534721896584,0.29147047918643954
234,964.49468364588,0.262680948101783
147,191.1046775669193,0.25978097161424685
148,23.55139287887401,0.303409197392322
263,106.20606817745899,0.3364775393106419
149,8.978441187771296,0.30483676609298793
170,24659.436177924093,0.4636008464787639
8,1308.9888771779936,0.2541764936787916
150,1112.5025658021254,0.2147465570998302
130,1371.0833193641192,0.22868770321664372
151,2.8839743890468634,0.344576084832056
267,206.8058901884778,0.36653652948458953
246,51.54780390445495,0.5415382216544691
269,34.55789244743553,0.2650973159516237
293,51.43475448404939,0.3391765210909971
319,1886.868266187991,0.25799049360013926
270,117.0192791348056,0.2703768979655202
156,1335.2110644401962,0.2740523683716766
271,8.860536661738832,0.48092881585094394
178,3426.839556598356,0.2053447387919186
181,1917.5169662098328,0.23442994934234698


==> figures/spectral_entropy/data/outliers.csv <==
src_id,mean_traffic_rate,spectral_entropy
326,1036.0914051762797,0.7273879256966398
327,12.414099790812935,0.9544733155591212
338,174.02191336870874,0.7719205764589043

==> figures/spectral_entropy/data/single_entropy.csv <==
src_id,mean_traffic_rate,spectral_entropy
163,39.49249355688036,0.2635798366365258
164,17.133225933941304,0.37399794491487315
424,3.8258813079495364e-07,0.9994675320251226
71,179.2967785883016,0.4274474247276712
185,30.37624711653133,0.36896226398015736
40,93.48328563522765,0.33748286977084524
375,77.08683309874938,0.7610168884913722
376,4.647474816032693,0.3344604221452053
119,2.191738309955659,0.26130383703315674
351,0.4339646181223495,0.9768270324009138
142,4.950320768600043,0.3681570579561186
206,223.7182001287046,0.24550605184411317
302,0.09417608861120609,0.6083146305923359
28,0.06628448108504331,0.46973738388953473
280,9.329821988524444,0.34639198854449177
427,17.89756196608529,0.3162383055682193
186,2009.991022718562,0.31853259159543956
400,26.141967769434377,0.3550912630894355
0,457.2179649296501,0.2661112789375364
303,0.270404423979903,0.8510477202280025
207,126.5875540218342,0.34830707330388944
72,74.75014481647351,0.30168551301053026
12,5.239228261545614,0.3613075723473177
143,0.6718890611690655,0.3707504107641213
328,2382.32427961272,0.41844253967215594
352,0.5948992975066595,0.713351846450392
23,2.1141585860795287,0.43943526825781026
165,636.0052065677755,0.23617236570917685
281,5.674124056583681,0.31349031299891156
1,454.40952148888937,0.256624106987397
402,50.476583145468,0.23288847655051462
187,686.4115311960752,0.5863743611695201
43,300.22772375263656,0.2550247953034179
377,11.454646402002698,0.26853352472335634
304,588.6832449681176,0.2938231486435246
74,0.008237725870425785,0.9569681922641605
208,50.538516888762665,0.32867285058346696
120,9.064903182665688,0.3080121137701677
144,1341.9513477528042,0.2605555113404049
329,126.63716696323513,0.28026085716246935
231,1.5725142365252796,0.5233009910781429
353,0.10288422876958886,0.4708942044684084
282,12.064033288122111,0.31376590092930207
188,319.06033128791046,0.23813107999672486
46,8.674856223356892,0.31262241614233643
10,58.20081279216938,0.331499136125976
403,26.1286221704619,0.3351001907505233
305,99.41820151359401,0.4265087012891279
209,27.166913105383856,0.29617124447539284
354,3.5757739561273416,0.24458607279174727
145,21.734647147113588,0.29959217805805444
33,24.506672419737864,0.6918958603509876
378,15.648925558795096,0.28517542084233777
189,61.08579243658195,0.2660525892332368
121,7.270513736104888,0.34870570969888776
259,1.236474132885241,0.2604739993561767
233,1275.0116706380074,0.22826911309986522
307,1.315206418146769,0.5547639480345398
355,366.02626910700934,0.30235834516487337
330,41.92633457549894,0.3011162457810639
21,380.2236479344868,0.3249824726050081
283,40.168266216492704,0.2601239779659986
100,11.932539213298544,0.3482962490793079
146,0.8833631069775801,0.5878436437836878
122,2282.6300855696954,0.28540854333871607
48,905.2184163490549,0.2644460150053582
167,44.695298235226986,0.27281640837525273
26,14.563681996035875,0.2838104538170505
379,3.012713420527948,0.4869968502707525
404,2.136409988704405,0.47584788438891734
19,47.28034410094043,0.3093606101659386
331,0.5396923143838634,0.5441187359517494
356,39.52714281361909,0.22100515341597368
210,19.623431154232843,0.34529813257522113
284,2.3593579767415833,0.5217171180772135
308,39.6971092464858,0.22215138744323334
168,570.6574775071684,0.24913911070924105
101,5.568824352642096,0.38975349410846927
49,0.19295058756672268,0.5361314473537443
123,21.826218192710222,0.3427338860669617
380,237.56721030996087,0.4910554705128486
332,43.627270058611884,0.3141739066985737
190,139.6942431377018,0.24975500695070738
357,0.00836009972757068,0.5972184038128912
405,4.1234216814641,0.33760371124828215
262,255.47242662824218,0.257057730944496
211,14.422162156448586,0.5451762687880788
285,0.7934790795796948,0.9624543582093289
235,394.1785595989193,0.23846216963997008
5,225.0058025953297,0.2716687820733876
309,1.7718068013464667,0.31290811365785387
102,203.8048422267685,0.5011080402268698
169,1178.816685733562,0.28062404341441644
191,78.46094840893484,0.2675313519069628
381,0.21624799771510672,0.8371897000700702
333,2.8609635459814187,0.34725986971079503
406,3.901725057984383,0.476562012112545
77,333.6181099959094,0.28985210908609305
358,0.41795481562041154,0.5305603549567237
236,450.3320231770187,0.3490699156020278
286,0.42516106931907865,0.4283897234417544
310,0.484315988930508,0.39653745458010115
50,12.605253116573447,0.3433235062823245
124,6.781799212954029,0.3196515871238667
17,147.46400780362745,0.2719072307156497
103,49.07603296669757,0.8765485200901962
212,182.04973417297185,0.27151238534406436
192,16.002856702600692,0.28694257456685623
334,0.5962514856185115,0.3449082261553238
407,0.2863043793736652,0.6477576841342297
311,0.03370129933619757,0.7146018530860474
125,1782.9915551591755,0.22287684838323293
382,49.680634753568846,0.3000185669110829
78,140.76828421109144,0.6199212796100761
213,331.73576998743346,0.2732908599099919
104,2562.943217081842,0.2625619488479609
359,0.04104277521474103,0.7154531441250458
287,641.062236533531,0.3062181723235018
51,338.528149776116,0.2812747805584992
237,154.690127749932,0.2597553533967522
193,2.125439503144993,0.44213778898262057
335,68.62804465197472,0.3725127394489427
312,22.972192671884976,0.2489979060971442
128,0.11778015928989963,0.8301672004358835
408,0.18523552878413801,0.7793332490927899
214,27.454057176912517,0.29191268900075823
79,2.741172423004793,0.3949359082279962
383,0.0010810886213805289,0.9246387551073145
288,102.36694953616447,0.4244464677342887
238,378.8278337931081,0.2392673596989207
52,718.2535717570063,0.3012793271828849
36,0.1417027321289282,0.5850059016958948
194,3063.2816210984975,0.2705096651265928
336,24.379714083820648,0.272389669033178
264,7.698449588000874,0.2865441631440571
15,357.37697012989446,0.27824828362330994
129,7281.14132814962,0.25300842702740867
384,51.47740141651975,0.30622259122771045
105,0.9786751594904622,0.40754629566161943
409,30.190810950461223,0.2828397811855985
289,7.839709898414608,0.40883776485299095
239,1609.5361036175086,0.24983882965650456
215,1.0937112735598116e-06,0.9956907284133059
337,240.63989971981616,0.38002560557393683
265,16.17885370668899,0.28006153717442217
53,15.486814880844952,0.2700089546661434
195,493.08470154390716,0.2893655978799181
24,0.29973428246165357,0.44764685330327914
216,11.877808932701868,0.3291661167290779
385,4412.433783978265,0.5661463305241259
41,38.05197008762018,0.2608769092760884
29,0.029532758358451126,0.789294576116923
106,18.080230836971552,0.3195583402202263
80,3.0281023745060043e-05,0.58199078259694
313,26.548342773243256,0.36045965237819394
360,0.00491883577769703,0.7695634083967913
242,251.55911415250984,0.2672398884434914
266,117.67677124523782,0.26709336644445
13,261.18872177380683,0.2864485358157237
217,57.7380650434882,0.3261889596921092
107,9.377886478035729,0.3570836087972833
54,184.46715466140924,0.44732749994174503
196,6.217575849543967,0.9781522735565908
361,0.3171763344953735,0.3157258742170705
290,10.963360724931887,0.4093291787118352
314,1.0506181454976153,0.37180972885967084
410,2.7040000000000007e-06,1.0
244,8.378724237958352,0.8208792604502541
81,1.569566965182617,0.4621243022143892
339,11.306949346427578,0.45671847103590923
108,16.485830474991378,0.2999972469348485
218,38.39805115164713,0.29571457021908965
55,2.667025499815369,0.3443222747223869
197,191.17919187612776,0.2627975734537271
363,0.03168762528306449,0.6092654028219505
291,75.40123013431122,0.2938073310306435
386,12.962239028131787,0.28709661648672596
316,684.960280700491,0.2300071163546471
411,2.7088434386108022,0.34979522008518615
109,15.836148021109926,0.30663183905372077
245,257.4766746372713,0.2556436717746608
56,0.023409268292977653,0.9786207702642091
34,11.91406703515391,0.3139372437579611
198,482.3525954703018,0.2764900354874739
292,0.12538277046742008,0.44428007406117687
219,12.329529128899601,0.3196533999259327
387,150.97002835553948,0.44144085058530247
317,33.527287485413936,0.32369656154039933
82,0.425268803933434,0.6833281986585411
268,175.40167239789866,0.4096710225428767
364,0.10294283844599292,0.6433985970797129
340,96.8206214688369,0.2757046564643793
412,14.314209613309364,0.9660600397661222
152,0.00457734280251558,0.6851698887796576
57,12.431894923243108,0.3105551290632771
22,0.332842134428551,0.5944709307984017
131,1713.6784259460821,0.22931926149659324
11,136.05168985558572,0.28584186816091894
83,1.1354380044459643e-05,0.9470597248155523
318,53.90551041241866,0.3025880765405872
388,600.599416501913,0.2474386660818449
366,33.150175932958035,0.6658235319182614
341,446.07178251862115,0.5242920115683923
153,2692.337785441225,0.26951145009825656
413,301.2336977371533,0.2917704210938921
199,37.85513021818973,0.5095669541915904
59,3.101984238489351,0.40988148752894665
247,27.522103498237254,0.6451227515976189
87,9.418416077671379e-07,0.99873723979172
110,10.28253673591391,0.4657638361214721
132,1116.2444758117279,0.437948331818094
220,1.680561137414339,0.6044598035484224
367,0.0002523521187727998,0.6751385206174368
154,1089.629798015863,0.27623269343759277
414,0.05306089991586868,0.9620622215570215
27,0.5618594813940568,0.6323559303881866
2,20.31763595575346,0.35966688204574354
133,375.5125309311686,0.22500802953046448
342,10.013503163087053,0.3492751471394312
294,0.045536390288104196,0.44914317454808506
89,3.955977770177838e-06,0.9987604894965684
248,73.32050213924785,0.2684119990340047
111,35.65323324965948,0.31128296194924643
39,125.31670716697403,0.2997659176173178
155,39.81267012146844,0.34013181299319534
6,0.1598284559339565,0.5487296447142144
20,2089.5555187688014,0.29008554978270734
415,0.09008033026654412,0.5050128874337096
222,26.323272245647722,0.3399853464094963
368,13.331797630501887,0.38362127012895664
249,5.246804835282993,0.3445250906763593
32,0.5829629974608983,0.5604688462003796
390,0.060511740018691085,0.5359870572401507
344,0.08860396417900232,0.6181253174110702
134,946.6657596656501,0.2742602891668742
295,45.36583277936575,0.3111468323189468
112,8.196015007812413,0.34539608153563417
60,1.5632969712424947,0.42465386497490343
416,36.1801979308604,0.3739743412493002
200,75.51750007564819,0.9155723414573437
9,1309.0137237588872,0.2541761188880208
320,130.45259819184284,0.2894758040708474
369,18.33144136511497,0.30722534084634895
223,9.102661027218488,0.2729867780800096
250,0.02395582736227011,0.9360110749561872
113,12.190796817862875,0.2960718360642308
345,9.763434633165762,0.2869194341475537
201,2.0666924114607082e-07,0.9999975641045984
418,1152.7766876553333,0.2854328155204535
157,67.49695565898942,0.29190223465369153
135,1039.2256999511678,0.24023824665083776
37,16.424491790765835,0.30950200414312795
61,0.004230470037738448,0.9872106012971604
321,1.3269603025890189,0.5754586560378462
224,2.7835009775312596,0.4909066134320253
297,1992.676033788144,0.30443392152122706
251,234.3213955838362,0.33974593328347485
391,1.3171441601790355,0.7266343824861989
348,0.7762142318644503,0.2666929209769256
114,1.3813819813295711,0.47354484433880895
171,0.08888374433047859,0.699827732825365
272,77.25626032731287,0.3102277940010602
322,0.31580187564874984,0.4423014967777778
202,2.0849571078431378e-07,0.9999972586595132
225,0.44208619316667147,0.23160432675623585
252,93.62309340095403,0.31266104414050694
419,61.084890967857824,0.2642644811904788
370,24.98821364873184,0.3246951187736663
136,1027.9044014725243,0.24951142988898078
298,25.518639656818877,0.2877015084475365
158,83.30013573896746,0.2618323225316006
66,2.667203260753387,0.3005278161868099
91,3.646181422218455,0.3513880134601138
392,1.6994402624219724,0.9890505536958119
172,265.0518570065175,0.3154204429293445
273,20.354450970911824,0.363624313078687
137,1102.3890056865853,0.6478178538675758
115,360.8376134852645,0.31236023860895257
203,48.920026263797716,0.45983993904135156
349,957.4514399755145,0.5785542313168689
323,2.07655470507171,0.51197449811644
42,52.61841517811921,0.27041893743819834
226,285.679281219661,0.2862237948124742
299,122.31356971579275,0.2867293723440453
394,1.2210861077264878,0.26189567528543056
92,12241.109745294623,0.2745727842388332
253,5.7378224392897135,0.3335464672050609
67,594.2656937417521,0.2790320409858537
138,1.9892592893208076,0.35155383843462945
371,14.01095539969474,0.37120379238036
204,0.09189089287276751,0.9889372436915764
159,10938.767148288767,0.21362823988440702
173,4853.396742341777,0.25446585424391654
395,70.72423865133082,0.2482110669995609
420,1.4747500494916828,0.30560611381191444
324,4.6672232159701235,0.42654581542789266
93,59.191400136822516,0.337170258447195
116,76.18007223317034,0.32732558908564946
274,71.19713869832668,0.2562177601678654
35,0.011675014161821705,0.5479390492922174
227,4.4692353511171914e-07,0.999987352726318
139,347.30403576241815,0.4824908819999619
254,55.779213376229336,0.3096279409384586
16,5.3256327709125575,0.2917346428612319
3,149.27039587086503,0.24792789413462113
174,492.301268171651,0.29340308927723024
205,0.008025843295908384,0.41973258835688254
325,0.29732490593640276,0.4186564513551844
372,0.44015129595922625,0.3947234651803808
69,0.042424954194629695,0.3969110798860516
397,8254.215282372808,0.2102926210990462
94,1.7855756292924219,0.4953221561753028
117,120.64914825304798,0.2976727250944143
421,7.5669327785377715e-06,0.9315911931091543
14,88.2064233917626,0.22807582098447943
228,15.266187383784077,0.3031737282762912
350,464.7541259831447,0.4247491108987544
160,112.664412760002,0.36672841772239256
275,66.90784075115137,0.24984782304617678
30,27.79899250605681,0.2910454122658503
7,81.07436707399667,0.24437670601941355
398,8.056371633716422,0.41107679845917555
175,246.375816835929,0.3235973651726396
95,204.45508314783532,0.2995455431246755
118,4.27526528732115,0.30255061267868616
374,2.3217476285453094,0.3917123766207
422,0.0007823116501462988,0.8291650691203543
161,189.62509843851353,0.24891800274782502
301,0.22876153805825836,0.6731427593733621
276,386.45029249773944,0.25185069111478137
140,224.70606258017023,0.2958344932749529
176,68.6180846681562,0.38314673226379803
70,34.00711792335296,0.30011209045619247
399,2.5952516772989953,0.27590409261310495
277,1549.1836209972457,0.2608162556310277
96,4.746942722225324,0.47139110089210207
177,7.781281441665853,0.3150664326000954
162,11.30640766292112,0.386281112568989
278,104.77266741653054,0.29129146724357174
279,245.5712945541746,0.25536699500615523
141,52.25485328449867,0.2721621138315058
97,27.012358085008636,0.2858507097033092
179,215.1004001256623,0.28921971563814003
98,19.741142036432183,0.3964364414971122
4,0.538566010602509,0.544650633733214
18,373.5089723843235,0.30706764239703277
180,10.22539067091734,0.8960400144898472
182,2055.966825687471,0.26455211996284145
99,9.321403231932315,0.4862226636311002
183,1463.1179826701366,0.28866873071604227
184,242.74539361053664,0.27310349758818436


==> figures/stacked_traffic/data/regional_stacked_traffic.csv <==
day_number,Europe,South America,Asia Pacific,North America,Africa,Australia,Middle East
1,65.00867591807348,84.80680757081035,101.44716531420232,111.36924238997497,113.73701135888984,115.021969997232,115.9794871021653
2,67.11587406877419,88.51383030394445,104.96494001458146,115.18971560506091,117.6240361357645,118.91767302551617,119.8825742416464
3,67.84086244052666,90.00822249110901,106.45911998666436,116.81934115545693,119.30578900553338,120.60988738922303,121.58505924387997
4,68.29807488346692,91.04967312707382,107.53416988460022,117.93893195192143,120.46389738209689,121.78222505578456,122.76278172653285
5,68.49768028204691,91.60336276221724,108.233260242007,118.65703087583452,121.2069267802859,122.53673206417483,123.52233696939165
6,68.83595675972073,92.056746117845,108.85298173164311,119.28132543740429,121.8456551835009,123.17915905170666,124.16259447618852
7,69.02247097204967,92.33216677806551,109.2775938839313,119.68510961765855,122.24910355893631,123.5785207959253,124.5588218996192
8,69.94392406687294,93.84846057305134,110.91336838341402,121.39535963440021,123.98466161029528,125.31967533339562,126.29968631557837
9,69.87382654462826,93.95796694761236,111.05694066137742,121.54500492302546,124.15940386298327,125.50204239355396,126.48519806478336
10,69.70326002875338,93.82709411441996,110.91256426050394,121.36623127610096,123.98847451483401,125.34130861808154,126.3245369158444
11,69.24973590560258,93.30631547782197,110.40094463835922,120.86480650182288,123.47755248925915,124.83630692595253,125.8199301592531
12,68.24967786730586,92.26035662562118,109.34878548651031,119.81023740306436,122.40393641727958,123.76408219845598,124.75007497157819
13,67.16955991104918,91.1501496163486,108.24387221741165,118.69704390382077,121.27479495794864,122.63465419734779,123.62505561352951
14,66.17249118702135,90.0776511727602,107.23499934168079,117.68813108557718,120.2520064688137,121.61510846733253,122.60848785567447
15,65.16715179735286,89.05684936203042,106.25012004389491,116.70410377847558,119.25601007999005,120.62451365755247,121.62526764350056
16,64.17784870199907,87.96391828858965,105.13048740027759,115.60130530870765,118.12746135354986,119.50194699271536,120.50811021502349
17,63.24645777849066,87.09427283025039,104.24293030044494,114.73454402914442,117.25174900538724,118.62453576877105,119.63470974190109
18,62.75144070702845,86.72877377623493,103.91614739447772,114.40416866905468,116.92825961826287,118.3042744513173,119.31870745905573
19,62.868763219793486,86.9301953105372,104.09417767021081,114.58835806158686,117.12468841779045,118.50166338885587,119.5144481788463
20,62.92417916461991,87.10606353995902,104.20875673984936,114.75929983846251,117.30716759307995,118.68281698338598,119.68418231873238
21,62.90725445014942,87.171205258863,104.1668322786123,114.77550612421317,117.34507406167124,118.71374649292146,119.7073447205117
22,62.976321484308926,87.28910476084957,104.23634509490506,114.92231978908495,117.51669152605241,118.88550585697321,119.86646524051946
23,62.956346140075304,87.38745102055219,104.33035030932433,115.05809297723741,117.6623080887905,119.02559072480281,119.99522421988877
24,62.95014317762857,87.34497744083245,104.33254963878142,115.14271892051855,117.7432909379025,119.1085858959856,120.06778435676652
25,62.757126256113914,87.10104784629277,104.03171289977946,114.92438824117289,117.51744610907812,118.87577118913211,119.82628910398113
26,62.527132401003065,86.75948963360057,103.65943274960696,114.61042307991204,117.18790071670348,118.5401445127958,119.48959284584721
27,62.554843257438684,86.66101924135324,103.56492973626685,114.55005820194667,117.12306377215738,118.47673004899607,119.43266208765411
28,62.6193880477241,86.70681470978002,103.65019199578869,114.65619689703561,117.22478247445831,118.57896437187053,119.5366963659324
29,62.62093569306377,86.74190542141906,103.6969838769832,114.71145694707685,117.27361908195515,118.63038878572843,119.5839632106348
30,62.71209726061084,86.8272473626167,103.75046251482266,114.8057105160763,117.3579651026369,118.71557413958281,119.6530284406339
31,62.94366817868196,87.12166425773974,104.01558904021063,115.12234452252629,117.6762372531066,119.03478330512525,119.9592586793903
32,63.17511335520738,87.30263091136143,104.2004489564875,115.32641283748993,117.87712980396253,119.23777725104246,120.15270001001261
33,63.414202079216764,87.54545364280986,104.5475357422583,115.70881530804861,118.26083218053041,119.62158523292392,120.53357855887187
34,63.54044702946578,87.65536720557651,104.69662275707238,115.8530055062923,118.39972941678072,119.75967923229346,120.67146761578803
35,63.62752114012197,87.68804683806626,104.80733017652462,115.95134636860557,118.50419407606555,119.86765222359544,120.78464228205391
36,63.76959432012349,87.7415317458748,104.9292800328964,116.04107319529768,118.61156514822463,119.9673889477345,120.88949786827936
37,63.86278316048821,87.68493130914467,104.90063308556805,115.97489012631674,118.55347371737756,119.90233538634787,120.84701922312472
38,64.00412967620613,87.70546714934258,104.95923403575813,116.00095816793942,118.58781274054384,119.9376650763873,120.90347897917587
39,64.16097744188596,87.79423938398755,105.04746705283173,116.07186161731761,118.67109968958272,120.0148115619262,120.9967652979507
40,64.33853103442422,87.91104494540804,105.11586382003793,116.1276029205386,118.7503942743502,120.0914755703173,121.0782344230409
41,64.30657572090968,87.8490540751714,105.0905791215497,116.11382730681883,118.75537947731226,120.09686450604396,121.08875539159808
42,64.44459980873262,88.08138837085525,105.28163029041258,116.31276724436373,118.94926021492357,120.30073681207993,121.29806542857742
43,64.50270391950468,88.27317240787784,105.43513631854775,116.47821582549955,119.08224404009201,120.44456955734796,121.45588936512198
44,64.58628082278491,88.45440194787312,105.63111566915018,116.67799946221125,119.28876502431082,120.6639952498378,121.68328802349133
45,64.52476329180318,88.52094909995137,105.74875079067246,116.83116182248837,119.45333620535995,120.83004003203664,121.85451284276671
46,64.75266549589266,88.865201296966,106.17561232644516,117.33880797977531,119.99355570860777,121.38322094283777,122.41396513472931
47,64.80435693011607,89.08817639217975,106.40678318716984,117.66545278395294,120.3318826787326,121.73628479885694,122.77202751458655
48,64.9617119876486,89.42917231672574,106.7094139392287,118.03430152603039,120.71873103419827,122.13053637312096,123.16900274303065
49,64.92144546258098,89.44478939830712,106.75615010204639,118.11749467122351,120.8241767117949,122.23185893534837,123.26869883153122
50,64.86054343041357,89.38670648062283,106.71103679100705,118.09500940344486,120.8215558518924,122.22420187077523,123.25828529079705
51,64.86121069173412,89.55506275690482,106.83787705445546,118.23907702245536,120.95794624600231,122.35225620494394,123.3826539873182
52,64.94052356281284,89.82107331538289,107.0075903994732,118.41052317494754,121.10724482549519,122.49350058484114,123.52038657933157
53,64.67856526550061,89.74797588859906,106.81933738048924,118.20536712561866,120.85536495941462,122.23566401761637,123.25943933631464
54,64.7904276303427,89.87777060522471,106.99615008304711,118.35734516951355,120.98484324632678,122.36275069559937,123.39050870172355
55,64.8638186374237,89.89969643961611,107.00617880265145,118.34795699329459,120.94463497902885,122.32390302155191,123.35145771534269
56,64.99964553111609,90.06654415379984,107.10353630417694,118.45141082870502,121.02215986739617,122.40401454363831,123.43541823401544
57,65.19399467423355,90.34711921608188,107.3302303575843,118.69556680887844,121.26523003149164,122.65032474719149,123.68473247383255
58,65.22822882665977,90.18238940923447,107.18324902055804,118.58978147488382,121.16856802461415,122.56193915172449,123.59973101766077
59,65.124447760959,89.76074498131393,106.78125102499156,118.2111764241948,120.80894157965523,122.2177773779143,123.26060683186243
60,65.03509782081258,89.35963439972083,106.45987979260408,117.88133404986041,120.50732932396961,121.92103775476953,122.96393261310891
61,64.64573762704339,88.73991592785737,105.72272809915842,117.1116768459087,119.74082017469837,121.15341567003279,122.17832368912897
62,64.40299897440464,88.31791580956506,105.25363319208003,116.63680206831486,119.27671127996422,120.69001382492827,121.70382632660288
63,64.34405238541459,88.23580170418757,105.17427597926519,116.55659719754796,119.21660170933868,120.63494961520112,121.63970035318063
64,64.33730213268483,88.20256428527907,105.14042610091536,116.50620003929826,119.18128478316999,120.60444284618674,121.60224243139552
65,64.25155175933557,87.99571996845316,104.91757399569005,116.28039370985854,118.95957465072432,120.37980037374646,121.36897638005485
66,64.40894092086504,87.99524677641833,104.9469631005485,116.27287551782727,118.95159100613067,120.36353785939305,121.34527172629463
67,64.61868592181364,88.16183277765478,105.07611061034919,116.40054841288156,119.0806841728305,120.49346919841032,121.4745015535499
68,64.69164864627523,88.19300372578111,105.16599836684077,116.46858142213858,119.16418792746481,120.5796555748174,121.56957467412799
69,64.87449479004275,88.51961429267268,105.63669845877311,116.96760134269405,119.68915395640711,121.11460584262433,122.11478652527403
70,64.9295122505869,88.65805693033312,105.89327362844743,117.27221961008786,120.01326957411096,121.44193376977698,122.43976885302179
71,64.83767254193371,88.64308448488653,105.97165420247507,117.3975642819643,120.13648439320707,121.56582942985366,122.56937758445952
72,64.7849577250317,88.69373923286633,106.10707711055059,117.55422903015241,120.29437235784887,121.72811016251684,122.73962637719684
73,64.56235070958012,88.61575445693725,106.06175155828842,117.539512810492,120.29355930106728,121.72820436760595,122.75075721395183
74,64.6291537031096,88.80288318013463,106.33652565063588,117.87028099553802,120.66287706654923,122.10231160256801,123.13583086957988
75,64.75140911716191,88.97471837597213,106.55226084439411,118.16393170203835,120.98565192702715,122.42700086569889,123.47028800192163
76,64.61260839355445,88.70261113194115,106.2303205566776,117.86401904050891,120.7218689745465,122.1576248092721,123.20398569537937
77,64.36630388713856,88.40036397724501,105.89760021879181,117.51986976373149,120.40569774703339,121.83801447111857,122.89240454180013
78,64.20594329401534,88.25339905455958,105.70248457715735,117.33501284092159,120.27028593742467,121.70150784601366,122.75391633650422
79,64.150701799775,88.07262221149536,105.56583014187862,117.18830638927257,120.21141713202313,121.6396187806015,122.68648749875571
80,64.04092461103541,87.8958953717163,105.46955702665534,117.06484501381632,120.1328841084648,121.54740615545549,122.5805724056333
81,63.7004967669864,87.47905596113523,105.11034257735305,116.63734002475269,119.69631020580903,121.05156093679305,122.0666280363157
82,63.60582271344337,87.43685322305959,105.14886281144616,116.67148460815224,119.73717923060441,121.09033543962177,122.09167873594565
83,63.54238439537364,87.53173607898275,105.30042373669502,116.81756397377634,119.86864447216001,121.22447125317298,122.21964713114266
84,63.46901244369694,87.49911722371762,105.2839690195228,116.81019991189761,119.84964172060941,121.20848052358473,122.20193510240834
85,63.374514335220894,87.43015027651299,105.2724494899845,116.78921106434272,119.8080916555972,121.17335984436677,122.16613699590455
86,63.53065542160754,87.71331315515494,105.55842759482167,117.06797396854053,120.03878206147692,121.413224533752,122.40761772891584
87,63.822403829917434,88.07997667649833,105.90718515610405,117.45474804053191,120.41515496269156,121.80766728434695,122.8036649402563
88,64.11150771561361,88.50008464343068,106.33466399491425,117.9574254698723,120.93112889522047,122.38342224914572,123.38834654866001
89,64.16872993298344,88.63363799287986,106.54338832656627,118.15645513789875,121.13000568161257,122.5833091522824,123.5942519024651
90,64.22867888195562,88.7057093369786,106.7077300645162,118.29944699088165,121.2669029059042,122.71584625610393,123.72886708335595
91,64.39289869667452,88.97337675983245,107.04302856703468,118.61497530309451,121.55871938433876,123.00983861655452,124.0239455481786
92,64.52351459538856,89.19261396796125,107.32820259442077,118.88204016247556,121.81023575296872,123.25605219488958,124.27350126507386
93,64.4233014801732,89.11035442044823,107.28381894804572,118.83592269849491,121.7615476918607,123.19966422429103,124.21531602823565
94,64.14577595400677,88.83707414774628,107.00547488053309,118.51700407457409,121.42494108616036,122.8516446126211,123.86937207891118
95,63.80539143271029,88.42317476582161,106.52934515042122,117.97095990411435,120.86001822585472,122.27487488472246,123.28751400593993
96,63.674331040106175,88.43640539037797,106.43692212468859,117.85147934215694,120.73383800688147,122.14683436014339,123.15900633565214
97,63.58435635302966,88.8735267782856,106.76338352011695,118.16745081265705,121.04557344274848,122.46291085444838,123.47562158584918
98,63.2701104527112,88.76336886019092,106.57684504081638,117.95001859966182,120.84013625913678,122.24161259816975,123.25387278627714
99,62.807823977760464,88.37149893305359,106.08397789778317,117.40488548423318,120.30042715013661,121.6913534535622,122.7014747050933
100,62.60060997034803,88.26632421570781,105.92682089895459,117.23064407678827,120.13782549289871,121.531744487054,122.54169104401569
101,62.91882225802073,88.78746241282667,106.43359397936597,117.74389851496919,120.66331545706106,122.0810072717056,123.09857726965647
102,63.45503312177214,89.60943897327283,107.35873217695831,118.72772570301531,121.65955477377398,123.10855377270866,124.13895519849142
103,63.70778627034726,89.90701295800349,107.60076512428041,118.98093314846781,121.90045328717954,123.3689756311089,124.40670599199902
104,63.91089651446257,89.73558137965587,107.40361460727048,118.75540388691958,121.66703241328075,123.14368791389246,124.18380586516088
105,64.17002925630025,90.0039424484296,107.66491728320185,118.99139350077313,121.88940171867532,123.38537910419775,124.4292603669456
106,64.46613485802412,90.38443391576821,108.00760279626283,119.36180030675042,122.23512240844734,123.75063222083229,124.79950835775507
107,64.76513199192833,90.72981896412523,108.2911482194577,119.65823558398961,122.4889875118083,124.01766431962339,125.0702106976012
108,64.56301710521281,90.54870780227955,108.06868254949052,119.43882480033876,122.227852325486,123.75445848192412,124.80199614514497
109,64.06759498415613,89.92830991737286,107.29652110352852,118.6209301496093,121.3768100866748,122.89436628701192,123.9354208919147
110,63.78248404238751,89.58945746832521,106.91153969184202,118.2231530454974,120.96842746692607,122.47868036991576,123.50924462499776
111,63.50157921751782,89.4830535609052,106.71259369215386,118.04368694469717,120.78017465280972,122.28839848090715,123.30929402521821
112,63.158193008095864,89.05921464588882,106.11658916440715,117.47821681399574,120.22846544521606,121.7330255856802,122.74885912817433
113,63.071675265889155,88.9952990873453,106.0194753419309,117.39566056149366,120.17400973682226,121.67500091215474,122.687371466608
114,62.941257213191854,88.84975361353423,105.84426034130286,117.21888729498379,120.00839967220507,121.50496011344275,122.52053388787958
115,62.95626484035769,88.79068751486616,105.76437392611655,117.16718004251034,119.97176429102056,121.46653510264116,122.491152805013
116,63.114928512171595,89.00346595271795,106.02213250479578,117.4360121113453,120.26313244656009,121.7522593678407,122.78742695925423
117,63.14960267309068,89.02386840540962,106.0636610421657,117.47314387637454,120.33548387672731,121.82429614268307,122.88074124472763
118,63.26854133702451,88.93231262779655,106.0108277115959,117.41128188259081,120.29661315049718,121.78512606711632,122.8652971687663
119,63.48175182113646,89.17842809887622,106.38267361277505,117.77100749211165,120.65632183645671,122.15045826724138,123.248582595064
120,63.509025121606435,89.18545359503668,106.44004712960273,117.82232816092862,120.73146016650351,122.22513778448834,123.33137450659089
121,63.483254617497956,89.65266438624522,106.97980052784871,118.37569513195369,121.32377184948042,122.81245348451418,123.92568288474716
122,63.528891639755166,89.8304411724163,107.20851979123783,118.60234906537792,121.57469347485737,123.04990610866763,124.16553428637114
123,63.44448945892803,89.71097701824115,107.0781892690317,118.44449805622072,121.40729577589764,122.86661240814415,123.97840323493504
124,63.357712137073655,89.618771196111,106.99133099583574,118.31911871723901,121.23414932788208,122.67657710713485,123.78442620621328
125,63.163167902293104,89.45877972790834,106.93795915044282,118.24216789689365,121.1186535595706,122.54559271005981,123.65205084986825
126,63.09114279497823,89.29444152087207,106.83068518735581,118.09743567882362,120.94565983181946,122.35899057341037,123.46600225171066
127,63.11647848727838,89.25859557772844,106.89991935931482,118.14093776781353,120.93798038893291,122.34432910983094,123.45614972487
128,63.18277920542952,88.93725854323408,106.59160736123052,117.74778354640395,120.4832580494085,121.88001737740744,122.99605419467898
129,63.28057242966148,88.98713725123291,106.68436045652011,117.72070078184292,120.41182877874644,121.81621273277746,122.93796772619325
130,63.533628534502824,89.30388616052765,107.0870185225497,118.02949791004542,120.71791269067916,122.13840310301906,123.27090196979175
131,63.81674661939597,89.55914768692296,107.3716919643026,118.20108200119626,120.90425756409837,122.33619845997556,123.48045521475665
132,64.06888774694595,89.70949020985118,107.46850968769469,118.27559626990835,121.0035311310283,122.4407249956671,123.59499443145565
133,64.22169309041644,89.8693162996872,107.6436788219598,118.44678070422277,121.21379667983835,122.6506635324038,123.8126946472584
134,64.32591562253317,89.84259948395982,107.55388815002655,118.29094519036762,121.08307920971488,122.51068430848568,123.68039586798898
135,64.47724291275749,89.88135226455682,107.60322527799202,118.35761197425039,121.17832662112328,122.61075844418035,123.78698986914638
136,64.53768169254845,89.90465340042117,107.58124766935182,118.40582702748026,121.25904634389367,122.68583139991962,123.86469458670823
137,64.55134402002179,90.03127844661327,107.6560958705771,118.50648030166971,121.36962887013222,122.78672850685145,123.96740787506589
138,64.43408464386125,90.01938524347949,107.63407248988257,118.55588843661792,121.42913052848752,122.84020757591142,124.01977406176178
139,64.37344966367701,90.06418897503573,107.70245975446956,118.60013533400443,121.47839972170972,122.89180186246388,124.06411010160124
140,64.22414836270436,90.00136967507538,107.59770707591056,118.46682022216059,121.3386843057242,122.75917821803849,123.93487569646332
141,64.0832724481724,90.13192745969832,107.6990364686133,118.56471029215389,121.44978498922558,122.88248625330549,124.06588110933846
142,63.981243041008725,90.1675306749003,107.76944186571662,118.59901968611226,121.48887616655715,122.9228245122602,124.11455241978244
143,63.780471350588414,90.0022947424379,107.64574855696665,118.43675613598575,121.3165572577947,122.7500537652766,123.9471801768542
144,63.54661398373043,89.67069592058738,107.38340836463162,118.2131151891305,121.08389642322062,122.51687184066208,123.71653855706015
145,63.48419980832533,89.63121511849938,107.41903948683911,118.30117238440727,121.17265461955672,122.60955394040776,123.80753405477122
146,63.27856088767775,89.49462685581368,107.28352235907457,118.18113825533608,121.05207877194759,122.48766982494762,123.68416331440106
147,63.060082998320574,89.31781269070481,107.15418320782742,118.03004288941676,120.88896233982388,122.32035969654628,123.51014881788281
148,62.85657810430497,89.1085329166051,107.04330855568558,117.9017501146445,120.7455952381743,122.17548869251787,123.36078766785046
149,62.38884142763997,88.59474890754674,106.50870717799481,117.34807743825621,120.18339538497975,121.60977446554875,122.78998576441306
150,62.1635205345565,88.3842097177994,106.23286169902022,117.09724399373816,119.92944846312638,121.35348504550808,122.53524193315472
151,62.08852401806972,88.28191359730043,106.04585338708603,116.92151129577638,119.76880930794373,121.19528533221937,122.38204198524724
152,62.01519770729842,88.14873789416494,105.79105538373,116.67859501588072,119.55767401819091,120.98404758796319,122.17504557999395
153,62.03807235657308,88.12991219135361,105.74270761095555,116.66210858015204,119.57804433462735,121.00422541678348,122.20396516647331
154,62.07722456718061,88.13512415260818,105.61192782769588,116.57779750447078,119.54627302296842,120.97291376050605,122.17170793806687
155,62.17363203056126,88.18054540091559,105.47460571889299,116.49462155994588,119.51405923518752,120.94217165864022,122.13808602413759
156,62.55840430416449,88.57353242630869,105.8383659211641,116.92874101351723,119.99722253492236,121.43390828475351,122.62930345141528
157,62.739903336425684,88.59736520329164,105.90278251768467,116.9944594317263,120.1106759977005,121.55225816463387,122.74297625428581
158,62.91996742814573,88.58880810900641,105.88033685501935,116.96581724453411,120.12426921229617,121.55964973109124,122.74665120015852
159,63.14448123380095,89.12942059975059,106.4626489780472,117.53994717410635,120.72914419330553,122.16199059586042,123.34819934119301
160,63.46671725951063,89.76242724769484,107.17216639646158,118.24674795464108,121.47716374008294,122.92113215523595,124.10531602118141
161,63.54877481625396,89.9623683186392,107.45501181297172,118.44347877407228,121.67765972471008,123.12494043269727,124.30097717407396
162,63.56981256908711,90.06196588114621,107.68153828433582,118.56804972005389,121.79489269876728,123.23709728811946,124.39937953912447
163,63.64924166999199,90.16580249377415,107.83975723903913,118.73179680499001,121.96703526356724,123.40208530475482,124.55361805412808
164,63.63416430339675,90.32551976295879,107.97527505351727,118.88283722165122,122.13369328346538,123.56769196502124,124.71549617635524
165,63.528933077257186,90.53381151203396,108.24505605117264,119.21777313166427,122.48448535863685,123.92718841847514,125.07466549933488
166,63.27393739772686,90.0809914199319,107.83059041077239,118.83806969121946,122.1199791801638,123.56754383009927,124.71797183468662
167,62.91305794753631,89.45667223113901,107.09303896351085,118.10343996070738,121.36574374937157,122.80604400495262,123.95948170813921
168,62.643154836645074,89.04712641396088,106.64803836638188,117.75178090403348,121.02004951139779,122.46370310279278,123.6304116869861
169,62.46680858731355,88.75157639515717,106.30210545059367,117.49600890794889,120.76599550708528,122.21592823947802,123.39862279859604
170,62.299294130362924,88.5947260522176,106.13017846068769,117.30121599898348,120.58614133039598,122.03833723220191,123.23375335911135
171,62.30396216961423,88.70347568913888,106.30736267596532,117.53200549547364,120.83092796981478,122.29504185001332,123.49779655793398
172,62.16421000553425,88.63114738257333,106.26525350192792,117.45052733298972,120.72272767863596,122.18704281876822,123.39163842203513
173,62.341578760451235,88.93360054643014,106.5792727581666,117.7420684277927,120.97160731054541,122.43860848191369,123.63781547093771
174,62.42393287603749,89.2566641123696,106.90871839510353,118.05377773139114,121.25308314906023,122.72074372585932,123.91532403667654
175,62.58276704898786,89.59128781176815,107.21294279585845,118.3377451802156,121.48768239312056,122.95119369592496,124.14031458754371
176,62.704170815186906,89.95268150732406,107.57277035144142,118.72932539987256,121.86283698666696,123.32721620142875,124.50919093258752
177,62.89289331736552,90.54631778963434,108.18956209607039,119.37565420755612,122.50492688404944,123.97259709301815,125.14182260213165
178,63.05018421121048,90.98542565880467,108.62282727916194,119.7823767224819,122.91130283294903,124.37027052679954,125.52753712955014
179,63.19992114207537,91.22425777949607,108.82647898717038,119.99251322963092,123.12847222626328,124.58703061017161,125.72531395689073
180,63.272729985662565,91.490750962721,109.16538538929939,120.35549901802166,123.52397167986999,124.98183415663419,126.11767102742107
181,63.4676664813209,91.73799992552809,109.73160558595178,120.95842415324336,124.14937671379451,125.61343150750001,126.75495768724731
182,63.65920626251937,92.06588555288512,110.39698515125298,121.67562434345925,124.89193082624672,126.36430407986981,127.51772664358703
183,63.870833002777466,92.32853027590522,110.90759862699879,122.18242336985124,125.40337541440653,126.88428982545078,128.05362630588507
184,63.977005885184816,92.3963139080843,111.22472600054701,122.49160977592523,125.70583611164716,127.19893713244512,128.3856331933264
185,63.92297228044304,92.31809688801405,111.39526491273139,122.61814287357852,125.81642007831243,127.32235484163235,128.52742932714017
186,64.00103464616677,92.53963719975563,111.89506473394864,123.07587441101175,126.27754993814867,127.79055849746499,129.02866121420053
187,63.91208638557909,92.47895081518145,111.97192820766533,123.15722929052558,126.3699067186202,127.89042017654467,129.1394263240268
188,63.73114967363126,92.39317192698425,111.84171282728718,123.03088348733654,126.26814274944543,127.78636094694075,129.03999195464053
189,63.46827497796571,92.12472576115806,111.5649489768324,122.70158187614132,125.96236705341285,127.47921345408058,128.7348660324632
190,63.21083708519888,91.95462733880325,111.42864311383931,122.50642859630194,125.79728108065342,127.31171499553174,128.57412776959347
191,63.09110437538441,91.91668784043505,111.39401983176359,122.43379661645368,125.7443798248167,127.25101232676138,128.5183669128458
192,63.170212232190934,92.13371625195467,111.63061975082061,122.70325844256803,126.02995335201283,127.53084516031814,128.80566769392252
193,63.43744265315838,92.61742673393681,112.14666470350603,123.2824245173922,126.63527328131717,128.14065714158764,129.40829955881733
194,63.56465123644984,92.75948330479295,112.38501250972914,123.53129586554618,126.87614236171557,128.38078886482714,129.65092799521264
195,63.6362888478788,92.85994007090851,112.55389858380603,123.73105803476174,127.05948067861559,128.56002913433005,129.83233598719778
196,63.67998369285693,92.83023738601648,112.50211178957252,123.71904368569038,127.03503584240173,128.5279214376159,129.80024744001088
197,63.70822966929852,92.73305340956148,112.41646530156231,123.67483247645927,126.9978423622069,128.48904250554895,129.7511046242003
198,63.768706176697286,92.72528529822961,112.51310282558524,123.77444421761736,127.10022171478336,128.5828157662856,129.8380200791446
199,63.66963110026027,92.56813973660513,112.39695672153911,123.57799484524014,126.90312290106792,128.37564807297355,129.61770637679757
200,63.37919506154463,92.02733546861342,111.91330331288324,122.99545188133764,126.30837116172916,127.76678553637981,129.00213618620765
201,63.33368526912945,91.93805250515732,111.80541003641855,122.87700451630676,126.19283075152015,127.64122479912389,128.87048246444166
202,63.301519811719096,91.8382538021636,111.70327139370256,122.73142827359709,126.05301073054349,127.4997308203984,128.72145907200382
203,63.45197422029821,92.1116602554137,112.03995213155764,123.06964142304423,126.41333708169333,127.85818649998618,129.0767622726985
204,63.556110359359295,92.22926120630534,112.21554943161895,123.25720342439057,126.59380499153625,128.0296281756835,129.25216219381633
205,63.61439076793565,92.30621464814176,112.26116159750053,123.33249785142293,126.64949860375857,128.08285534559155,129.3169323786328
206,63.71641489403701,92.29911292980492,112.27455369451306,123.41477307034032,126.71622531019163,128.14196760511305,129.38840337542942
207,63.884190465727634,92.51498183392587,112.49351021916485,123.71368697911683,126.98529936255832,128.40182474993608,129.66178612032064
208,63.968291516787765,92.55982463640468,112.63329072913798,123.8263695873602,127.06665828477307,128.48130895166918,129.74601706302076
209,64.23654058951539,92.76670669745488,112.8889630939153,124.10624563338304,127.33838524124795,128.75134474244675,130.02643197887747
210,64.45871337200437,93.03670164957649,113.14352784017944,124.40569766421567,127.6412359855005,129.05581905671818,130.3388009111419
211,64.8284343597444,93.47768659811096,113.55736938758707,124.87281194655496,128.1228102681468,129.53815453640067,130.82820076532522
212,64.97660855899382,93.49507442690349,113.55030620608369,124.92743194315992,128.18622675755228,129.6070367032298,130.89115968305626
213,64.99868981985128,93.39654172499291,113.43608323121421,124.86251204388371,128.13265621146266,129.56157422186132,130.83715301808138
214,65.05244845344484,93.40397406420192,113.39698081166719,124.92823720943383,128.24368005483356,129.69172258469087,130.97169996561942
215,65.2724404764627,93.58682673858375,113.56613092951939,125.2213666959727,128.58392000190966,130.05871058146178,131.35000682735375
216,65.17381612931248,93.42321733547003,113.39538230361305,125.14312498244324,128.53921132333693,130.03748439459108,131.33233604822306
217,65.08717472598455,93.18947892116853,113.19509985175256,124.94857063785581,128.3622189708905,129.87223604245003,131.16945687692274
218,64.8932400356773,92.86310264442672,112.94172971574228,124.71927280323217,128.10228556117806,129.62101480162363,130.92473635495546
219,64.80264852223354,92.80294803330929,112.98086283624144,124.84990788290592,128.196198128003,129.72187511980965,131.03658513700066
220,64.93725971368217,93.07638442847528,113.44620660235601,125.39006379642065,128.73567463269475,130.2777724037045,131.6117841575543
221,64.8842731529292,93.0140520509459,113.61511353170108,125.55799255859155,128.87301796103168,130.42175872679746,131.7516653479304
222,64.59209100654599,92.73682757140543,113.47132144464967,125.39679503355451,128.66578292787185,130.20208887538794,131.53175745808207
223,64.55860064967469,92.78295826143531,113.60537203260961,125.5325155649029,128.75751888608607,130.28263555146214,131.61047855952867
224,64.55812496330496,92.97753685062071,113.82021023246557,125.83359201619389,129.00306895881877,130.52565100370188,131.85576692838248
225,64.3931179625794,92.93493596874167,113.75725997076867,125.83583912628283,128.99027421744734,130.51376449918067,131.84232116719826
226,64.36232541141142,93.08472354965677,114.02714262901654,126.1184133319375,129.28008941886344,130.80562583880018,132.1367412209978
227,64.19996568005293,92.9565706618875,113.9732826440678,126.0675855616834,129.19063770123375,130.70878404409217,132.0441610322909
228,64.26411653610117,93.05627861459233,114.07648787920198,126.1777974146111,129.28237928846445,130.79295999136733,132.14324834797006
229,64.36598511749199,93.10077598571614,114.04669116852372,126.17588172465312,129.27177806176726,130.7789764361084,132.1337015203378
230,64.4615466407678,93.08643265357388,114.0523863839594,126.17146873232085,129.2490351811573,130.7564755977507,132.12153300746695
231,64.48505248499802,93.08569463748427,114.01563385311766,126.12946183226698,129.20234594671663,130.70922630180357,132.08103909976572
232,64.64117899126036,93.43263970664125,114.32385523608437,126.44909046066752,129.51354527179794,131.01931111147132,132.39554107933822
233,64.70105852694395,93.31970825263699,114.0421294009179,126.19037112370276,129.2443819437664,130.74572469883034,132.12281078589564
234,64.73753010490188,93.24719953737255,113.72391288968478,125.92358758814501,128.9720455929876,130.46976368181225,131.84195778969527
235,64.56750515374037,92.9856058700577,113.30965987576229,125.54437510415865,128.57866261017267,130.07641701472127,131.43855413898828
236,64.49036823739904,92.88991164285295,113.23414560658325,125.51229074113998,128.5421744744197,130.03740924165308,131.40110932353082
237,64.64338049231921,93.17521198955407,113.4564083552365,125.83769207926862,128.88144935167594,130.38412575392536,131.75492528519015
238,64.73503148961377,93.27309712725796,113.64797190299166,126.12424001258174,129.16137269455393,130.66571796601843,132.02631905400528
239,64.90704684078177,93.45986950877888,113.91508807805914,126.47058617776325,129.5039546638256,131.01007974431207,132.36322297748052
240,65.03712898807365,93.64543203400748,114.1797643307381,126.7773707688945,129.80523238664244,131.31577625545017,132.6589538368441
241,65.30120052239239,93.91586996059782,114.5449133394722,127.18452309125827,130.21554517974704,131.73356109717258,133.06752595544705
242,65.8339958509808,94.50843097220088,115.16016361968923,127.9334127989361,130.99952783041218,132.5434819149771,133.8791884193287
243,66.24809239968522,95.05848809408938,115.72232136584442,128.5924081509749,131.7165807899977,133.28414894660116,134.60371978231228
244,66.49149106544438,95.24473655347856,116.05743227070548,129.0568898028063,132.21163935689725,133.78933342193227,135.08314044279408
245,66.73029992901832,95.46489851334002,116.42334567152618,129.40375319835812,132.6018601058457,134.19073283365125,135.47823513714155
246,66.85319668351694,95.56915486972129,116.65985726190466,129.62557380710646,132.8668596719016,134.46039877056606,135.7370756669461
247,66.62791373486627,95.26931509819065,116.44498871173671,129.40914778927453,132.69211598539468,134.29450905733776,135.56387388537868
248,66.19803278982634,94.76279706892724,115.93073151958501,128.87800612115285,132.19029376788214,133.7999024011685,135.0566163903606
249,65.67639887943446,94.15624653565898,115.42935510173055,128.3009848553935,131.62445794650966,133.22778930716652,134.46679185010828
250,65.31526277858063,93.94641617415233,115.30566582120157,128.13903380926328,131.44213268259563,133.04337173631308,134.2791418354924
251,65.03514407535373,93.81860976472177,115.2100030010453,128.07490839356973,131.38492007779178,132.9913857355607,134.21770775211618
252,64.81225448575331,93.5278332759934,114.88440695562316,127.78903977180642,131.12045809558006,132.7323487611807,133.94849585259595
253,64.55692610248289,93.10309879301747,114.53911384563972,127.45258418728025,130.80923948247832,132.42920715978863,133.63336495397783
254,64.60620468263737,93.17279259022524,114.634712898472,127.52870821669296,130.8990970989427,132.52017438420523,133.71484686149455
255,65.00889633493125,93.6689113080956,115.18642764475611,128.12936180627412,131.53054674267176,133.1603344202711,134.34938828146676
256,65.47466821385048,94.1964344055279,115.77896346599408,128.73548900988922,132.15484434539582,133.78664463249663,134.97374794685095
257,65.72823916937055,94.20156310352,115.75742933635507,128.70522157344539,132.13274823542136,133.7580004272866,134.93642045176793
258,65.78117573161478,94.07550516221825,115.55122673641455,128.48415358415767,131.92182026345998,133.53307809481768,134.72085136147385
259,66.09973421183824,94.30773362049388,115.79633122108936,128.75045149658933,132.21826632965048,133.81792840310328,135.0024293210397
260,66.5021907834988,94.62915525902979,116.11446211752096,129.15159100125695,132.6398173278696,134.23505761442152,135.41366941932054
261,66.85862229076061,94.93100179407264,116.5820265743898,129.6874287166421,133.1967422418015,134.79027103971617,135.96230942977698
262,67.12822204455718,95.3078077678193,117.22801152375665,130.3510109544996,133.88908757871982,135.47319436853692,136.6531213927498
263,67.15016508098546,95.42288278491887,117.37000829966487,130.50408659112836,134.07589031074,135.64895995923422,136.82829301487652
264,67.40688554497048,95.7788550767464,117.74292905844956,130.91960914773065,134.53097861442478,136.10447633374486,137.2879113971295
265,67.84953047581989,96.41126134259136,118.50835543454895,131.72545729346822,135.3670971810736,136.9486574725057,138.1311347387466
266,68.14082129516649,96.82784338693637,119.12296904872623,132.38928297129033,136.0436179902202,137.6366947643187,138.82776124107366
267,68.33655546728406,97.13626977904302,119.56157788216916,132.84400970198848,136.51046630162986,138.11018959473893,139.31041133685795
268,68.38347200182207,97.18200459211086,119.47161765878133,132.76115293679635,136.44072927510757,138.0504488325565,139.25603064925144
269,68.33737063056608,97.0103927394371,119.16587150682443,132.4740706282268,136.162951753774,137.79113310714706,138.9933289647672
270,68.49684600046596,97.1179352637931,119.36266101726909,132.76548203239167,136.4651655012978,138.11543652774353,139.32484776977407
271,68.55893195185517,97.1212782344596,119.50421214142091,133.14148344469456,136.84623061107223,138.51640192786647,139.73105428572316
272,68.52002272544253,96.96427751416593,119.31121135213623,133.07345287017088,136.76739860914375,138.43446879598838,139.6437955611799
273,68.46300321051073,96.89631060614475,119.17735367120221,132.9407584921738,136.62230770531136,138.27770691772778,139.4841126133406
274,68.26814652047808,96.77438756714248,118.96470498746369,132.7398982259668,136.41763043187626,138.06882737728526,139.26953443589434
275,68.16013342333592,96.68210460452926,118.93251078004788,132.71554184504717,136.40722454784589,138.054653527142,139.25344562435419
276,68.11174313607468,96.62012486838637,118.90855446226473,132.66984968718475,136.36638840610536,138.00123231161325,139.1979229814936
277,67.87466253487007,96.27079229095895,118.47706225692065,132.1501218416099,135.84574040624528,137.4679232950725,138.65479894186012
278,67.76301836010187,96.14279223009468,118.33362585215085,131.93329808936764,135.64401870485244,137.25716093377116,138.4435422379034
279,67.65091304792948,96.06279882920933,118.29168454305011,131.73481745722486,135.4509880067635,137.0630530412887,138.25648526421398
280,67.74430819178778,96.14000605748487,118.34719861841253,131.73898429751048,135.45476675631198,137.08139023371396,138.28692801321253
281,68.04957148153643,96.40794106335763,118.74985700180906,132.11042715604458,135.83807505264303,137.4715786131329,138.69365586689122
282,68.2967952313602,96.77052302161266,119.29167982241464,132.61125135261534,136.33988208420752,137.9697950862502,139.21516782415833
283,68.70349791040239,97.22250581416502,119.84231546513392,133.23009065700072,136.96307951296112,138.60397487273542,139.87153412838344
284,68.88522717731448,97.37157179332621,119.97118471881286,133.4065301915184,137.1558258222002,138.79268509475335,140.0674828151498
285,69.00687748272671,97.75612571293856,120.33299371987486,133.61192289048546,137.36799591340875,138.99803404845818,140.26936493350777
286,69.19723700988114,98.15385340375516,120.75101799224765,133.9906079043875,137.77021234925226,139.40320261295258,140.67014805715138
287,69.2501467692833,98.29099377701843,120.89999067266247,134.18675574672255,138.00173098228822,139.63197065472747,140.88795497312938
288,69.2349469158376,98.22927744810981,120.76794057229155,134.06632460821615,137.9059601845697,139.53732014424352,140.78339180106457
289,69.28546426845709,98.32998450303913,120.64975515366285,133.9571107396197,137.80663266890556,139.43812831292772,140.66640813015513
290,69.0508142717804,98.1526194839394,120.31736279420146,133.6045602712573,137.46471675218152,139.0826976284008,140.2888464524995
291,69.00454965693788,98.20923728419169,120.40700414036942,133.6793317273709,137.52564272352828,139.14225314278005,140.34483947398348
292,68.91972249822159,97.9343915538801,120.03767999315268,133.32825995130352,137.1357941860858,138.74518291860417,139.9449061035732
293,68.93650590910579,97.79307592089606,119.90382285203692,133.23245188177881,137.02371682280486,138.62647070687913,139.82073352866445
294,68.8725176898772,97.73469440487071,119.94061645275755,133.2646249083916,137.05365003038713,138.64829058661414,139.8400474357934
295,68.87172164497848,97.79462241304336,119.99229541507225,133.29182977956728,137.05679657887413,138.6432393090041,139.83199060712286
296,68.71866457926892,97.54465736835166,119.74167376136673,133.0461583400978,136.7965044246757,138.37635822670654,139.56467790688194
297,68.57523623570272,97.37906570348231,119.63454187559742,132.8798162324562,136.61196989555677,138.18525442042838,139.3786436289885
298,68.55861908248673,97.29740128189275,119.48393914203898,132.69720359507883,136.41764054965816,137.9837883701508,139.17341925354177
299,68.8228469804281,97.52438101763099,119.91102249535493,133.15550733371984,136.90174235753636,138.47560427655415,139.66384799020042
300,69.05660349436455,97.82561756171505,120.26531070527196,133.55329591359387,137.31496559169088,138.89433319332133,140.0777687263554
301,69.25505196469895,98.11038704689943,120.46596967554629,133.80734483744337,137.5484344182907,139.13187055149683,140.31032104866833
302,69.44795835322971,98.40120231346602,120.76523376663417,134.13449439057302,137.86791091729313,139.45339928786004,140.633375209002
303,69.86104195074024,98.84921038698299,121.24341105569876,134.67145218124503,138.39111437004414,139.9833595724892,141.16133903953812
304,70.27474265814728,99.23102092768201,121.76942819629124,135.27849294928708,138.9849286322258,140.58200408027588,141.75672503326135
305,70.56001756669573,99.65020563264548,122.38932449627659,135.9665109249821,139.66112682451745,141.2676284651041,142.446022894071
306,70.72351448342734,100.2540114570604,123.03338847757323,136.84721357543762,140.51107970113844,142.11635741483963,143.29759245739137
307,71.22531171271785,100.96368687064982,123.86932946491692,137.9406169372568,141.59649899074788,143.21488814313722,144.40985341304378
308,71.48411817268729,101.12199451146765,124.04333026461646,138.17634771946157,141.8175560395782,143.43572301058464,144.63706409954452
309,71.70953369359117,101.15229182709963,124.01363567039532,138.20172920476534,141.82283386811451,143.4394193579613,144.64732075835823
310,71.86021631985432,101.21508722708768,124.03407235999475,138.20834590027366,141.82943243634134,143.44348058051497,144.6590861724218
311,71.99334333284844,101.36200073410438,124.09185884892268,138.24746431302722,141.88342971644855,143.49261582989345,144.71189815019264
312,72.45950073660983,101.82023658878622,124.49083294897464,138.72207298742637,142.3842340764566,143.99929532738884,145.21350474683777
313,72.71427962865846,101.66656438273877,124.32094953748542,138.56040782209172,142.27240449668932,143.89974701587903,145.13034761478517
314,72.31933101977457,100.97687653979892,123.51756162901967,137.51341927121686,141.21995979426916,142.83549681973645,144.06610082857455
315,72.21990859715181,100.844936427229,123.50145164035753,137.46756348407666,141.15582447582176,142.7668713892714,144.00044046958934
316,72.1044254753784,100.77224735030788,123.51154187661726,137.46759290241417,141.17818467907384,142.7903693790165,144.02647963669853
317,71.91008063530448,100.50828645031065,123.29654000280117,137.2461120415585,140.95483433417928,142.56890527735658,143.80964028931788
318,71.68705402972455,100.19372405662239,122.97530205939798,136.90234071535576,140.6147524811568,142.23921692978513,143.48625740162203
319,71.5566360657025,100.17030078449847,123.01714347162377,136.86060904967061,140.55830873144131,142.1763513654474,143.43969040297355
320,71.61296302325529,100.15617799836248,123.08028825727848,136.75517892997112,140.4317795195767,142.03644102336565,143.29470668663376
321,72.00102710642332,100.45041824584004,123.60052590046053,137.30716067005562,140.9677612840956,142.57784876792115,143.83947522156288
322,72.51937946012798,100.83357586420163,123.91743708858156,137.60837436410844,141.2833946553998,142.89824594567935,144.16295863542535
323,72.90693278069044,101.08039116390063,124.10937780852248,137.76986848915266,141.41165090306498,143.0314851963051,144.29877222885017
324,73.16878489082369,101.49759245265915,124.4657767156312,138.1460790355794,141.784729725692,143.40655627476244,144.66841534953602
325,73.57325132185176,101.96589435975298,124.9071193328103,138.58147816123895,142.2024311044603,143.82024423934232,145.0745702020261
326,73.53915934490244,101.68579551428238,124.49485253735483,138.12796032806756,141.7164120601088,143.33154301597523,144.57221897449335
327,73.38217641835054,101.4436815006417,124.12813902219528,137.97017433406126,141.50340464892733,143.11430749265412,144.34136011082558
328,72.89579267159658,100.88234593752608,123.3463817241117,137.1398298809226,140.62163585347696,142.21618761673406,143.42986966282785
329,72.41410632534208,100.41564085481313,122.87638671499602,136.64401140360027,140.06317177615855,141.6506422283899,142.85289526658264
330,72.22503257104474,100.4684039935664,122.87994144652089,136.6632544208166,140.05039496213726,141.6283471919603,142.81866702233918
331,72.19621350291813,100.35985559718236,122.83708326581828,136.6573856856529,140.0224358421235,141.59610409103541,142.7781651905831
332,71.97419600837081,100.19656187641489,122.7088528266788,136.58092893395155,139.91813504014334,141.49172911380333,142.66770290115585
333,71.58960394373776,99.85776807949122,122.35196728063144,136.26714712207928,139.5968025351382,141.16519703277652,142.33409059843453
334,71.2424813828688,99.56103185430753,122.08208580606787,136.05897795364322,139.39069825224567,140.9549835537295,142.11805627285912
335,71.24266702540048,99.65505736325436,122.33011203053994,136.4246288055883,139.76963063122972,141.3361963707447,142.4994751799901
336,71.32314231698138,99.72824607995338,122.60102232542596,136.7807857476715,140.1351989662749,141.7045112667924,142.86500839651322
337,71.90293124677014,100.54655449301055,123.64839547811296,138.08549239782946,141.48750895289706,143.08526264199477,144.24995236436007
338,72.03057459799962,100.85651076300647,124.03432442012935,138.5475448753515,141.96473257690533,143.57247993216353,144.7381848144423
339,72.35062679525585,101.23960319072262,124.59172639784876,139.17911662342735,142.62173700336854,144.2396020715369,145.4108922294714
340,72.8787321495132,101.9512954712041,125.52696486082775,140.30117264921083,143.78323277358868,145.42589334248694,146.61051261874317
341,73.48822907581925,102.86623427451832,126.5629832514303,141.5002642739918,145.03457124292882,146.70201293510158,147.89760927748011
342,73.96606260900342,103.58573683692421,127.31204874602372,142.37047678157757,145.93034355358213,147.61011664276012,148.80815508536466
343,74.1644522908592,103.95389516982797,127.65257709484106,142.6712459547996,146.25975609300153,147.9479900232038,149.15426588343735
344,73.6077219928568,103.07638383052003,126.81591497077815,141.626814164917,145.2055389101948,146.87774157036094,148.08507027945004
345,73.47726489096637,102.95265292323715,126.9091307509065,141.68721895111156,145.27018488268175,146.94274317403293,148.15683504344386
346,73.63203390487543,103.26748283412377,127.3208899628462,142.0998872698974,145.69673770214092,147.37032464814766,148.5899981927113
347,73.82002437440875,103.52351635667563,127.63363407502273,142.31359697672363,145.94061946008526,147.60274419334422,148.82504909217775
348,73.94193591842055,103.63064358237057,127.82896203269394,142.0967625723632,145.7393661711721,147.39597376932454,148.62458102563699
349,73.91820426344819,103.54454369745226,127.76872689286438,141.82415237095472,145.49101154884107,147.14482799422805,148.38100083102393
350,73.9533744978784,103.45622047368622,127.7188405588001,141.76714974055324,145.4442225963545,147.09120906837248,148.33190522226602
351,73.96766875411348,103.40208320287144,127.71609798787165,141.78164032797747,145.4638155270516,147.10625694421302,148.35113030274775
352,73.98694689092439,103.41674919860667,127.72350538290559,141.75916410498172,145.46755359722778,147.10894410998498,148.34394701319647
353,73.73724941064384,103.23133591520107,127.46952295305672,141.45948264071316,145.17499429882443,146.8127509255988,148.03781855391995
354,73.46968175305851,102.95385095222932,127.22850027449299,141.1423373543501,144.83296788383495,146.4643713370119,147.68427477898626
355,73.03615547619538,102.41943426041303,126.63635831546331,140.47716300150705,144.14410630023463,145.75726048624708,146.97121358479788
356,72.62373398652983,101.83588927008724,126.01425946033723,139.77476906338774,143.41472853526727,145.01025114410794,146.2220799260384
357,72.35915521548226,101.4312296700979,125.54076461816429,139.26715106163547,142.88417324052855,144.4656948806216,145.67796616889635
358,71.68501082736464,100.51919211869958,124.54681134558595,138.20154926078484,141.78849721198068,143.34518876054022,144.55683607978645
359,71.34095477833641,100.06018940446167,124.04701284422137,137.67776578956017,141.2094145249664,142.73145108270836,143.94826284683643
360,71.08370995334242,99.88162173643752,123.90577020746622,137.55874769694543,141.07523152683657,142.58015849338457,143.79946456664388
361,70.87516636744182,99.69267735425612,123.71885039967037,137.4049398800011,140.91523774498785,142.40393691330058,143.6195930562534
362,70.73925256612283,99.63001300934363,123.6687811931867,137.3625692045128,140.8710171196816,142.3474037798456,143.5576921370558
363,70.68458177300606,99.72822702522737,123.7775222469055,137.48779594867221,140.99948586090935,142.47010945475597,143.67187158939302
364,70.58691874239669,99.74545569287915,123.76939022874402,137.4964178895682,141.02202075355657,142.49312494052216,143.6860161029246
365,70.51148081750785,99.75472532185285,123.74100055445777,137.5067320278353,141.02837056695398,142.48393232927938,143.67293196845827
366,70.70198513554053,99.69506281106028,123.68348057675614,137.4113331998168,140.9409981275072,142.4137946344493,143.60333325548143
367,70.98046837045558,99.92506937591733,123.86961639329014,137.5873343855617,141.09348327700113,142.5657478565634,143.75459255500562
368,71.19376182741468,100.30843105185699,124.20151073678181,137.9152220825206,141.41015584533045,142.88554043594905,144.0779753681726
369,71.40396229002015,100.76300301214954,124.65832224460306,138.37095791535916,141.85207529302542,143.3359809356761,144.53232135544678
370,71.54307123770468,101.02543348870233,124.94144356641885,138.59169844199977,142.07548433894564,143.56213014662094,144.7618712920225
371,71.71114546140248,101.23954694055732,125.4083679949921,139.02909649143163,142.52585511002292,144.01503933042687,145.2138892214542
372,72.52869665023516,102.20773489331384,126.49298370675722,140.12757533571036,143.66582630971615,145.18971434764222,146.38869622693917
373,72.67000887392177,102.86707801835381,127.25912779165115,140.98295933071913,144.56051310093605,146.100692442777,147.30153519344302
374,72.67912119004373,103.01352437945742,127.45657609575635,141.19405657899637,144.80160200941623,146.35498380742803,147.56056729089406
375,72.96343350513935,103.35684887664902,127.86658112984487,141.67050124994037,145.29319365118533,146.86276668278316,148.0666835428994
376,73.09608246325418,103.44800251810345,127.9157176105527,141.76867973173705,145.39632023999255,146.97414786784276,148.1784734023265
377,73.37854869254211,103.77897910220284,128.2662244899979,142.210965481443,145.83717505421558,147.42430641293552,148.63113501397493
378,73.67129502672334,104.27607940904741,128.68320462552694,142.73673994585928,146.34159288892974,147.93546954578719,149.15296557642483
379,74.04598963079366,104.83913462703639,129.30235353213723,143.4614551996079,147.04682057276582,148.64754252728977,149.8754237828656
380,74.1823576459451,105.12773196208258,129.56234740374802,143.77680653622733,147.3437215805536,148.94818103623575,150.18773977325924
381,74.21231550783311,105.15622652725364,129.5881340531362,143.81578521708457,147.3514001030289,148.95622621085008,150.20628524408858
382,74.09042263037438,105.5140833184463,129.91484836185265,144.16435703169287,147.66171514663972,149.27135143058646,150.53641598539184
383,74.25269179267973,105.63193245560232,130.08601997657914,144.3912402057053,147.86964541731254,149.48698238249605,150.76626792631114
384,74.34627834746017,105.13216929071442,129.602894199275,143.9084752240704,147.3823443651419,149.008873992386,150.30039519952393
385,74.37639225252609,105.12242096455677,129.58891089562323,143.90059298824093,147.39518330730976,149.0251486876995,150.33139146446769
386,74.07308671589975,104.77576882993472,129.23153447180562,143.51287888036103,147.02344472017646,148.65109842726153,149.95943200788548
387,73.9416198812725,104.6505918405682,129.07570042984156,143.3422998511881,146.8382113440466,148.46121343958794,149.77260832844925
388,74.33579667201904,105.37352805199792,129.84972931398602,144.20986530424173,147.7230905295981,149.35933731382642,150.67537041076912
389,74.28695955711736,105.04153618970302,129.57314302676252,143.9276047775433,147.45990495155291,149.09293805639155,150.4108764211764
390,74.12564368662835,105.12887099210236,129.6713437442823,143.99568177411408,147.5281672729644,149.15760932733502,150.4763923731293
391,73.90521218877839,105.67747786745434,130.1753709803374,144.49687765646937,148.04209553455743,149.66154538883424,150.97982173113658
392,73.64103717421047,105.60678530827295,130.05795045757037,144.3250994411279,147.88908840504206,149.50618790293453,150.81508639909015
393,73.42248584286874,105.62853013152434,130.03455251539,144.25016278361716,147.81887821035002,149.43892910585845,150.74844974037387
394,73.33274537311145,105.61475892692431,130.03921999756992,144.23461126902646,147.82838040561955,149.460098701353,150.76108981946703
395,72.81162335401982,104.81970667351789,129.18392672598023,143.2896518611027,146.88335891891288,148.50238706362856,149.79388589474405
396,72.78495212277684,104.63849637955738,129.0613159636329,143.130151219605,146.71005900622959,148.32549372227285,149.61765150964445
397,72.65295831240519,104.36031234876636,128.85904639036812,142.88909847125666,146.46243147024015,148.07610006476563,149.3678969612599
398,72.66730705587686,104.34044973967733,128.90978937166952,142.92089644961266,146.47519510096896,148.09839475010787,149.39581973217892
399,72.78592576567372,104.33646437989529,128.91434149528408,142.93682757998943,146.47321647031652,148.10592363145446,149.41304607073178
400,73.05949127186506,104.5440550156766,129.17010889170518,143.21550844985072,146.73152581008037,148.36689946281138,149.6808704332126
401,73.07804078914465,104.47095808838115,129.11971424506405,143.20235059092414,146.6947820398226,148.3154194899706,149.6376716384261
402,72.97818718199262,104.32673559287656,129.03722814506696,143.13224166792227,146.6057117638037,148.229019117916,149.56002235048095
403,73.25770368555742,104.7519308577621,129.46138115525014,143.68194625188332,147.18270816828644,148.82708510359788,150.1639903867354
404,73.4327192592511,104.95388411565783,129.6115169905496,143.94920728128105,147.46214985800427,149.1130395142438,150.45561986162488
405,73.53108167486816,105.05051693521975,129.6943146928943,144.09037603495736,147.593259927706,149.2464070437614,150.58856527828146
406,73.51329542399152,105.11478454157802,129.74777788230807,144.17590112485726,147.6530097225936,149.30939887494606,150.64736951983662
407,73.46375651544483,104.9764970978162,129.56147413312337,143.97695530196097,147.43725953614344,149.09245388888084,150.43397919121873
408,73.4078219883936,105.0602165277463,129.63516716166512,144.02739819581737,147.46296715176595,149.12282564470198,150.46824295683683
409,73.49945541861437,105.43550083232385,129.95671766927333,144.39959975089394,147.8271394838309,149.48470561586305,150.83010283760612
410,73.18958573562809,105.21702375390197,129.68831974300306,144.08157538168783,147.50360924138187,149.14372712057974,150.4798124479996
411,73.08133272509426,105.16888541880422,129.65182180430594,143.97378923001082,147.40002450278948,149.03834088418887,150.36704829878383
412,72.91511759449858,105.06027625434983,129.50942094121274,143.83360783222588,147.2873747065928,148.92909024932504,150.25351212492308
413,73.0353467360429,105.30511936280472,129.78214461650776,144.1015556859471,147.59933225507461,149.2435496609581,150.56451838738883
414,73.08521894358552,105.61985612491976,130.1639765393336,144.48749631175517,148.0134922707592,149.66181487333384,150.98156073771955
415,73.33897145648568,105.78813334298837,130.39557217158338,144.75706320469388,148.3228128306723,149.9752026318859,151.29625099463277
416,73.42731450434829,105.61659148921842,130.2584958576111,144.59101526594657,148.1769250655141,149.83100166077003,151.1557418969021
417,73.36851662028515,105.30956251358731,129.96491038398457,144.22624359513875,147.80578162454785,149.45858556410096,150.7816546065226
418,73.55212997927165,105.52561660014335,130.26371095329438,144.56535082498277,148.16946578534584,149.82481799487778,151.14308274587782
419,73.69677498456834,105.65318852559956,130.59680218660793,144.90672107531466,148.5254282413351,150.17915826988474,151.49577241436793
420,73.62002987324323,105.55052352364366,130.60182848384514,144.92395158873185,148.54742891761845,150.20310538719815,151.51563400397498
421,73.68725691412796,105.68389535926644,130.8764114827494,145.20558334520408,148.85333256502201,150.51236947361969,151.8130570497043
422,73.5746073323203,105.54224926930272,130.79148322926582,145.06335852709344,148.73065831339525,150.388353182374,151.68262390504535
423,73.38329788101116,105.26268698202658,130.54784066474699,144.8297876820235,148.5159209514364,150.17596652899093,151.46425542404484
424,73.32928608788015,105.0560125842183,130.3690624382812,144.68667421468496,148.395159581796,150.0581686757173,151.34998341327807
425,73.00956727478916,104.44817459824961,129.76377022048567,144.0454149715713,147.75521481905878,149.41546109950022,150.71341118027368
426,72.8762935081878,104.16303155657354,129.53106462328537,143.8072472355062,147.53727636681862,149.19475254084904,150.484419975903
427,72.96059685552345,104.22479828099401,129.72916279650215,144.02911552963354,147.77273768993422,149.43203284802863,150.71417067832846
428,72.74221249654185,103.81898933996806,129.3650580223061,143.6800197885804,147.4378002688518,149.09761024219813,150.36896407504693
429,72.67324869151578,103.6348510725326,129.2147094315889,143.52450159145806,147.29345440259036,148.95375274165787,150.21775208965812
430,72.92787473502655,103.76707351435465,129.4297376376618,143.71624419100363,147.49535471119998,149.15605148164872,150.40601398035142
431,73.20620012308315,104.015089232636,129.7733185133749,144.06670246308326,147.85064131184396,149.5127466762011,150.74753587532675
432,73.49704051372372,104.30608251200326,130.12038940527148,144.4395299464651,148.22880100035343,149.89376166177377,151.1155463004198
433,74.09097722608973,105.17252711649127,131.0546126895337,145.48155193923307,149.31175061578531,150.99608282406604,152.2215344517981
434,74.18800997356618,105.42317403555798,131.34146529808964,145.8165493214981,149.66942228094712,151.3628515075649,152.58953832767028
435,74.59247704498833,106.04932425949318,132.01439202672324,146.5252785195866,150.38609181093668,152.07949965267932,153.30350184592706
436,74.80624658094446,106.16996327673347,132.30269162350163,146.83015314634608,150.6839818330424,152.3831186471818,153.607107042034
437,75.063739621809,106.43810848601962,132.81642478696605,147.3486701302565,151.20436508830323,152.9088308850101,154.14378703390486
438,75.04865199814164,106.51383885653034,133.19298784513575,147.69424097865212,151.56361972582502,153.27364371762957,154.52633555309345
439,75.28910623225393,106.78573288619798,133.65700108569507,148.13507134273718,151.98660058859338,153.70519602976827,154.97342757248975
440,74.84790964011077,106.00020946071156,132.92168773586536,147.2986088845517,151.0419777804428,152.75675224064003,154.03508021299658
441,74.65222875351948,105.63132659016667,132.61608556155113,146.87184106456812,150.59165115861455,152.30625597233484,153.59701258874745
442,74.46963829530664,105.35132966783016,132.4900147599598,146.65439431516285,150.35941960805053,152.08638818580727,153.39283712275372
443,74.53001750642565,105.45074215728002,132.53429778841604,146.69615305692523,150.3947987439943,152.1259561860756,153.44195671712754
444,74.40041164814522,105.47656780550274,132.5209917113766,146.73926288442257,150.45172275228697,152.19690590561834,153.51968620628404
445,74.27461689083134,105.25469521328387,132.19910487956795,146.4296275057864,150.1436538325667,151.8954734675056,153.21349198719003
446,74.06534558289994,105.07040929730779,132.00418485258916,146.26489656441612,150.02427394107218,151.7814387251606,153.09848850132116
447,74.03373945044449,105.19477113357456,132.1122496141852,146.39828485051905,150.24551041788376,152.00795775305122,153.32573593765815
448,74.01970400283741,105.34696530328219,132.21810756169148,146.55895551278755,150.4043929485038,152.1681793406534,153.4882067285937
449,73.93577098625742,105.29411549624642,132.05604096278944,146.44368599704336,150.28452030353773,152.04817560525416,153.37681470534565
450,73.88979841848722,105.27849694999418,132.0692999738318,146.4752754736288,150.34401463977474,152.1078327380335,153.44092648089892
451,74.24618483587399,105.78370036789113,132.6567801042981,147.10976194508603,151.01197788736093,152.7834691073866,154.11877124924504
452,74.37926737931355,106.07332909210622,132.96230537089332,147.43497067824535,151.3512653290304,153.1280156891951,154.46926374980404
453,74.41640206148567,106.28921287097685,133.226906372638,147.71892606174072,151.63911170824082,153.41658493989237,154.75901488577563
454,74.30419098407842,106.61820972288592,133.59560344133612,148.08111584740791,151.97173235600278,153.74733471090087,155.08878188979182
455,74.01437333955684,106.28193835876687,133.23140071796638,147.6556626141569,151.53170774271155,153.2933133894453,154.62853096046592
456,73.5338740345572,105.67805994774369,132.58858578779032,146.91458430264717,150.80729329058883,152.55609310362274,153.88030171224608
457,73.28811715182954,105.44231792102369,132.33460073313486,146.65866457086813,150.57318289140622,152.3360629297767,153.65522792190353
458,72.977978995349,104.8625138491444,131.60008830480365,145.8709077201941,149.80118594620313,151.56399507804895,152.8805682293625
459,72.98267185305285,104.77969809871277,131.48193219700815,145.80536097808894,149.75926313487597,151.5283489190713,152.84614701318077
460,72.80245490260712,104.5926588345921,131.20291825266779,145.60934633191522,149.5813988004904,151.3770323852349,152.6949683978099
461,72.70184107745418,104.19093529070486,130.69767536177537,145.12925329130567,149.15557762294205,150.9611609481042,152.27846433233168
462,72.70557970222893,104.05305288481719,130.53691809796337,145.06220387711198,149.15647884333416,150.9820431282369,152.2991643971063
463,73.01372572620114,104.44572510448124,130.95891781771715,145.5907284322501,149.72824769594632,151.57491652645692,152.89155788195896
464,73.04388869786904,104.50570866992987,131.04546384028592,145.70336716926053,149.85788701371672,151.70038738486772,153.00541187363717
465,73.08283539452502,104.75079449736964,131.34818202929344,146.10102537859512,150.25115471199888,152.10824979121526,153.40274792702127
466,73.1057134409661,104.86080639266459,131.24988234857028,145.9893467823694,150.15104381880897,152.0147899324109,153.27996139070282
467,72.9310124665629,104.52575912285121,130.78953927300734,145.45080141569838,149.61658894667082,151.46586777222592,152.71351454441773
468,72.78787629724707,104.26662261825766,130.44911085806365,145.1113658624053,149.27868174661634,151.12995496848208,152.36934330200432
469,72.65862053887848,104.31167213334561,130.44698951704137,145.07047089893655,149.24562683440013,151.09856060684024,152.3403777054691
470,72.58873262605502,104.38088881645845,130.4573050246892,145.05379464686408,149.2408337695888,151.09397615077177,152.3458955389223
471,72.91499035700589,104.7012393570755,130.7497569936476,145.3259782352042,149.51462793050612,151.37583781146498,152.6529849582513
472,72.83160684413298,104.53460723683362,130.5742038301358,145.01989428423593,149.18687706418353,151.036697169813,152.33944039925228
473,72.76401575782737,104.46900913659366,130.7232409034274,145.15350519398174,149.29614040202682,151.14506522040048,152.48999896589652
474,72.87434719059985,104.62899460644647,130.93787793579517,145.36687844729593,149.5050636928268,151.35059179923647,152.73096749380267
475,73.10783174075824,104.76837843902214,131.0858830789423,145.49807707088218,149.63173776116167,151.47722094455162,152.88895175158203
476,73.3183834227056,105.00622979420741,131.42461874344744,145.80394463087265,149.93113877404878,151.78540032129374,153.22076080969427
477,73.62374460612867,105.32609156639967,131.8396443664169,146.21490171792112,150.3275844766331,152.18590451478534,153.62994824805145
478,73.44686392891822,105.12349979278613,131.5851757740389,145.93134306795736,150.0423731784604,151.895580088781,153.3404266546145
479,73.26681965579789,104.97412609619819,131.42031203853045,145.80907696716392,149.94358306387343,151.80313817111576,153.25355015460585
480,73.1577830101195,105.0231723381414,131.5513421274121,145.92584257372368,150.06929096093478,151.9236399426306,153.3695078272745
481,73.17636986070731,105.0645869955667,131.6955147732109,146.06039019697727,150.19915035018332,152.06230497101168,153.508281323228
482,73.014386749755,105.00304641192291,131.70988502365833,146.04844196355228,150.18607002915,152.04878015295475,153.48568139027287
483,72.84856160390466,104.77714356423544,131.47366006177728,145.82049440851455,149.94803174311602,151.7978505788564,153.23294811688714
484,72.31117601229974,104.25091929445603,130.8990064204892,145.2427340189182,149.33489456337182,151.17560479025673,152.60652613007343
485,72.09892171583299,104.06429138958946,130.8748820404109,145.25502758214517,149.30415972292045,151.14198118354824,152.57016275845152
486,71.84080592413133,103.74847127433856,130.59220876496258,144.9143447408352,148.93039834174937,150.75547306354412,152.17226075653693
487,71.62575065507221,103.67074808622445,130.55121277747344,144.84850274453356,148.83585257819598,150.6615313474781,152.07433977724065
488,71.4278612683186,103.3093935218381,130.18553235768644,144.4625305859953,148.39462290609754,150.20793560236712,151.6194541315758
489,71.5809116458494,103.28385215273354,130.18214186315979,144.477593506862,148.38781857463238,150.20623038357937,151.62156824298768
490,71.52966881406304,103.13837560143163,130.03363090635617,144.30328216066283,148.19239724808227,150.02097870584942,151.4299176906058
491,71.555255507177,102.92536017596379,129.8437955947559,144.0887469836281,147.9824417951885,149.81790870818702,151.22766077508652
492,71.67228490645883,102.80846482156936,129.89612011161225,144.09664393146485,148.00443163840458,149.83947406231917,151.26061924213195
493,72.00385105965522,102.96526292779917,130.1555751423533,144.36361669215702,148.2763732163293,150.1079232293131,151.5365534030806
494,72.19689306505471,102.62935503812763,129.7383999717485,143.88987038845804,147.81212316980032,149.6362264281296,151.07252206996083
495,72.16166741575422,102.51858344378083,129.64188707903708,143.74005234974206,147.7100207843932,149.53198498327146,150.96906852937366
496,71.83354617140704,102.13255763531124,129.30205306572464,143.3097590698701,147.28089543734689,149.08984330375424,150.53263644170866
497,71.79555330595085,102.03066206586607,129.27495825948486,143.2479470419506,147.22228652611741,149.02135639719643,150.48120940710706
498,71.76200466807666,101.84077668022503,129.12162750631595,143.03133644342392,146.9354617848008,148.71696278360002,150.18441949062523
499,71.86649952695707,102.10955210919323,129.11035056985287,143.02211986506632,146.87764900369507,148.64999355381713,150.1136039903309
500,71.78244646354402,102.21311586690267,129.0712201612129,143.00892329986476,146.82314709463742,148.59423781316875,150.0604476050966
501,72.01816147095727,102.60685409929118,129.55472250421087,143.5598612121379,147.34556868157168,149.12474685468607,150.59439826684562
502,72.26657106604735,102.85315474283789,129.77763484186448,143.853126894375,147.59697433160088,149.37630842926012,150.85139221284624
503,72.51294444650301,103.1376086357755,130.07578484668744,144.21739364203418,147.93263832026108,149.7115039197201,151.1812825736714
504,72.66455789221932,103.25151573036264,130.08233301577542,144.26064110427146,147.94851303144432,149.72944279699794,151.18496658485154
505,72.82528657542059,103.55937998113484,130.44955423258793,144.65941441662457,148.39797197616184,150.18975361436657,151.63986564873545
506,72.45112658989929,103.24365290434761,130.1498782862974,144.3750822085726,148.1448303514334,149.94621555438556,151.39045975316418
507,72.35926822734051,103.19274786708391,130.28274793028163,144.46807583042275,148.25877698255906,150.06488641740935,151.50571368926703
508,72.25746268052048,103.09050992593113,130.1685838278795,144.30824593242863,148.10646740103547,149.90890170546112,151.33898565546434
509,72.24935815647653,103.251732798206,130.35941757342334,144.47721351417508,148.29763401370496,150.10433501866956,151.52154559722248
510,72.84763632737413,104.27340170662494,131.45370428130263,145.76997743158728,149.6531943384283,151.5074184569361,152.92425075615316
511,73.03866518264228,104.73021566791721,132.10062936252103,146.4553053166637,150.35795455176327,152.23121978170187,153.64890702765018
512,73.19775725298275,105.13270448178052,132.5317531109772,146.93231830622932,150.8368798032044,152.7186021584022,154.12984393896326
513,73.39960798815585,105.2936417668931,132.81174526247597,147.2135669564493,151.11385568658034,152.99332416829702,154.4049716745074
514,73.28706922667118,104.86451214375754,132.34003304559212,146.732883276591,150.64311926366108,152.51010883749527,153.91563833655712
515,73.12229704091038,104.54899727592088,131.9803073809686,146.39356202715135,150.32653477035055,152.18934981466182,153.59677260162823
516,73.23074424382199,104.82471418019989,132.35382092288225,146.79101524689037,150.7455683596976,152.60757789042339,154.01230869473434
517,72.77492040458041,104.05981846300068,131.60620146101053,145.85372062142957,149.78379250737567,151.60367101008598,153.00568213384724
518,72.43366293323834,103.46276883763005,131.09299957994176,145.31684101485342,149.26372033585665,151.06967540540708,152.4568820623366
519,72.23314027790725,102.96997356144836,130.61318044282,144.86085732647751,148.8344444819057,150.62987935767282,152.0143919016943
520,72.48624622701057,103.09888926401392,130.69784717265344,145.00949655217548,149.0160872680611,150.81359325663428,152.1942400590553
521,72.59717020342624,103.15220324253274,130.81534805789906,145.2022499470396,149.2243467625782,151.03397746796287,152.40896042308896
522,72.32947057264005,102.79640857280427,130.55752098075124,144.94549026025655,148.97343095773564,150.78266207947635,152.15345687663034
523,71.84660950219074,101.8709773102141,129.6864068773275,144.05568165595423,148.08801750320393,149.89463594532748,151.26822435910918
524,71.38239168285803,101.14056330608122,129.00741577126166,143.35258670330745,147.40221216883205,149.20596941750654,150.57586856491037
525,71.31004030694007,100.89752538553995,128.798891736974,143.09645601818676,147.14257846810028,148.9440389058198,150.3234451573136
526,71.32191268929355,100.7966244662364,128.8256975655119,143.06803449568378,147.10946341199434,148.91767275005947,150.30732481989824
527,71.37032414852224,100.76793315565324,128.93156664466747,143.11643932346604,147.16629101188542,148.9784796118175,150.3718282521722
528,71.84744344921855,101.29608616814957,129.5684303047744,143.7668833166837,147.84240969518765,149.66192571115195,151.06490806316066
529,72.54739605486724,102.0183546143653,130.6205167654431,144.8933585545135,148.99273504362336,150.82634253913963,152.23302267745805
530,73.45589636398411,103.32688045300422,132.3466934374001,146.746643133939,150.8826059820172,152.7469074946975,154.1576562347036
531,74.03454145251521,104.15769762874997,133.55615413958697,148.02625556076407,152.16156259261874,154.0479133583873,155.45710671943198
532,74.17746145342072,104.36455540469719,134.07168566903098,148.6000443059534,152.72483611257246,154.6201616622994,156.01515985613474
533,74.2031553555156,104.37259480611331,134.38543502322335,148.94857470622495,153.06408959259315,154.96785140700905,156.3367364817328
534,74.17725195222557,104.4316411243625,134.81347222564074,149.42246725979206,153.5399616872045,155.44837538586373,156.79327966701865
535,73.75718033234834,104.1406100314367,134.86206524825408,149.47985257540864,153.61040758586984,155.51517187355063,156.8362565657133
536,73.3660096189826,103.82659431010235,134.62608518804282,149.19026310252747,153.3220146935568,155.21923909659276,156.52816376698502
537,72.82095849019267,103.16613288370722,134.03970318442933,148.52990728251737,152.64202759679506,154.51726503613224,155.81302250482727
538,72.48113449096091,102.90268105531688,133.83221373584718,148.30009790426897,152.4164983569153,154.27506703037955,155.56575354341516
539,72.58549344962475,103.15957570777508,134.37157112333546,148.8939172692605,153.04303790011156,154.91305463990892,156.21988805158156
540,72.28675447918275,102.89776035378497,134.18837975633463,148.71659606112442,152.88775475293022,154.7512967410898,156.08240247479347
541,71.86104488755427,102.64254014830789,133.9559952255065,148.49768749241068,152.6814203833578,154.54206397655904,155.8940652301667
542,71.59693531710609,102.47199723185417,133.82450394743753,148.3133467066342,152.48065626378067,154.3376704637306,155.7057528688018
543,71.4955461929616,102.48981969113089,134.12659825657954,148.64759368430913,152.82488229828732,154.68551112653395,156.06478827161584
544,71.22044982592864,102.22395198099517,133.93313247753437,148.5011422873573,152.69479183013323,154.5554381918552,155.93992061062477
545,71.01141050152299,101.82157391181879,133.74988047925578,148.33398117911858,152.51398288283323,154.3760381776211,155.7636308502781
546,70.73223557873271,101.41376837696814,133.14878434921886,147.67408121430867,151.82172863137922,153.6783677964407,155.0542853382975
547,70.94190263857435,101.73939022005976,133.52867236364415,148.07391057106705,152.20405443364018,154.07253798977607,155.42868023694126
548,71.29891932600448,102.18798671259434,134.0646316779841,148.62641115572944,152.7584119909959,154.63485104738393,155.98026972555778
549,71.66035788853115,102.59374270710367,134.6105927069255,149.21969798664966,153.36381762041773,155.2442806203129,156.58195436111035
550,71.6037546405602,102.49926939249009,134.44913209961203,149.05848821689727,153.18491308059143,155.05984475710073,156.3880347266751
551,71.66841386697345,102.55687469190256,134.51002600126992,149.05474557452933,153.16083276391032,155.02971018337877,156.3501225193405
552,71.92641280129625,102.9440044099372,134.8237968586229,149.36074327950217,153.45784094806848,155.32039913737813,156.63217172149302
553,72.0820890409483,103.10581233180272,135.16189671856915,149.71669630249997,153.79047481114824,155.6431425557283,156.95102952963262
554,71.98204083826637,102.92276505065473,135.02764584655736,149.54504331135666,153.60753036318593,155.4482152666836,156.76558628960922
555,71.67543584694984,102.53262007102731,134.64131105699025,149.14052350604464,153.16928746036237,155.00233864118974,156.3225239615252
556,71.47254013105785,102.42003500069188,134.62640811679287,149.1463330210976,153.1272166364403,154.96271783827032,156.2858413899441
557,71.64448228570471,102.67209145216233,134.8979165519984,149.5093249330411,153.46966689449184,155.31572475121,156.64217935700503
558,71.32820625827291,102.32443615630967,134.5560183987736,149.25917202753246,153.20415198879564,155.05550429482403,156.38542817393974
559,70.95047855153642,101.8873067703006,134.0649764506716,148.8033174921334,152.7522188226641,154.59925547466483,155.93461226987196
560,70.4718556609755,101.46149624148538,133.44306634507797,148.2056123205008,152.17870371489803,154.02154386131204,155.35985084369784
561,70.22918446161279,101.24982199644339,133.15261887318692,147.96554492363754,151.95097795072732,153.7912886907016,155.12916052751186
562,70.12135449501889,101.28571763355313,133.26571226457241,148.08721021955384,152.067635966917,153.90832882946722,155.25045975477744
563,70.029773783016,101.20166553259475,132.9615058811438,147.78486797429588,151.77222860853254,153.60824185964148,154.9580656661934
564,69.58272443364714,100.78389142131232,132.48352462093158,147.24050537412302,151.22139657023638,153.05146992317898,154.41286629610738
565,69.61775938406029,100.91204048936773,132.53340229899993,147.25360530235545,151.23226048900452,153.06053704524322,154.4311286207511
566,69.4845330925077,100.82055711694191,132.3592978453605,147.10373018379363,151.08049614644648,152.91705153850398,154.2760702016731
567,69.4044123476257,100.64565552354956,132.17777156095505,146.94653919587796,150.93509217029185,152.7759624063725,154.13366429335684
568,69.40717111824186,100.58154742422653,132.136602638778,146.94188145132765,150.934436289946,152.7735884407817,154.1398414319515
569,69.40947669798025,100.40464837088463,131.86529700293542,146.68223024731952,150.67779160976664,152.510507406997,153.87814154957883
570,69.69733480023483,100.72855942130691,132.2752696012616,147.16812284315043,151.18518731475314,153.04004284967678,154.40539933164996
571,70.13853055222863,101.2253099755689,132.7008857988218,147.61569765769693,151.6502325116185,153.50929380414775,154.86661389058597
572,70.63863684236385,101.71364704745706,133.22240237304433,148.19021381950674,152.2266279695481,154.08895552880946,155.44178852929463
573,71.02893612531886,102.08078548414348,133.7021656761672,148.62715559787065,152.82150888902257,154.6883221448435,156.05162923879644
574,71.53618217279356,102.63049533745553,134.33369139970628,149.23974939699696,153.43089718030473,155.3111443617022,156.67622815784583
575,71.973563908972,103.20121420329124,134.9645677999936,149.88639310350513,154.07593085662884,155.97542014810742,157.33644819044758
576,72.43584326964127,103.84076777500049,135.64830788848877,150.58404585396858,154.77764238397734,156.69305460507022,158.05055965621818
577,72.43664830727332,103.74981736493643,135.5303898952387,150.38125451845485,154.56090657233847,156.4599839377007,157.81610982608453
578,72.4426057135272,103.66908983627937,135.3231186693328,150.09081165040783,154.26011993726783,156.15806888993043,157.51686121684517
579,72.50786662499912,103.64928371887484,135.19208432839207,149.87355770601508,154.04123830605667,155.93871415982838,157.3017825223376
580,72.67125582906696,103.60474629618594,134.98386698847276,149.69636258520657,153.70758174265055,155.6038480228386,156.97241012197767
581,72.71682841825816,103.4321990646215,134.54406976616733,149.2862285796817,153.2862655940007,155.16505286607043,156.54051428954855
582,72.72792549028063,103.22038059953536,134.1329750075793,148.94672632547253,152.9522513431219,154.81619761784646,156.1981866331976
583,72.73561726736297,102.9895377065448,133.74405821524402,148.59774255631046,152.60587065796912,154.45854442152051,155.84927855810994
584,72.97878822394256,103.03675855578919,133.72438915336048,148.7298023875738,152.75728452486464,154.6228675045024,156.02517040284408
585,73.09449489724095,103.43757867147839,134.2715032840092,149.4024068324133,153.44384971404264,155.31156983656484,156.72015798047397
586,73.21284909381,103.44563669129231,134.31041710377593,149.5187264159297,153.58548100508102,155.4526505058758,156.863764415345
587,73.42732539960343,103.79089999031805,134.65832571959388,149.9245923558233,154.02465567943239,155.89564296472525,157.30817349310558
588,73.50740287069856,104.24244823547478,135.2504591103206,150.51152608041593,154.65072018035343,156.53024400300993,157.94425578290995
589,73.38121924815394,104.17814134266145,135.19203331708633,150.3753632629023,154.53402576852613,156.41402654457994,157.82454318217125
590,73.17541933273245,103.88370382882817,134.94339296209856,150.11556067648198,154.301709218471,156.18309956700978,157.5966287186633
591,72.93224169367723,103.6500282081725,134.65880089017185,149.6808656931284,153.8774421479519,155.7446715111834,157.16885248459917
592,72.99481598452721,103.41996384472245,134.44117174434402,149.47423158644713,153.7060407537753,155.57627649593826,157.0135960444915
593,72.84974998119337,103.48547912625527,134.59102155567655,149.61475832433547,153.85005152557216,155.72140180511502,157.16727462270512
594,73.19043331723545,104.28291806456133,135.70348361279306,150.8335106179493,155.08331231460826,156.98688227459053,158.4513764780845
595,73.3971921325515,104.5384067960682,136.04971792079542,151.2252935122675,155.4832926059847,157.39473377393168,158.87436541122395
596,73.81219323801237,105.1511899949552,136.80821641300062,152.03820497701457,156.29576340238705,158.22452196559945,159.71108813420534
597,74.19529035148659,105.77287788887747,137.49501606964247,152.7290106739669,156.98924269684798,158.9254853222789,160.41806742772383
598,74.3138952688901,105.95023030262715,137.74935300828855,152.97748979809577,157.22218291091684,159.16729622537713,160.65894483099575
599,74.48964840903643,106.1245592136805,137.78973482909726,153.03155196400064,157.26054191112874,159.21348512957297,160.70883198298492
600,74.81182570296825,106.46594577516964,138.09457876038456,153.4158490318414,157.65692560119442,159.62700887664897,161.1389660088075
601,74.48016714005298,105.79939624062858,137.18444668818032,152.37955520735164,156.58651485124653,158.53256436667408,160.05257729312393
602,74.54714722207494,105.82719492356547,137.24181680858857,152.4146709553306,156.60391229326055,158.54514438569257,160.07811555339165
603,74.49549558535898,105.89658090479719,137.23601115067174,152.43300489848986,156.60972273485265,158.5422125529729,160.0918962880167
604,74.42718156419141,105.71134396962748,137.03769877112302,152.2642261877995,156.42146564915438,158.34892954404344,159.91159800881906
605,74.41857718603582,105.63866987453139,136.87488018899563,152.12121802171384,156.2729301604865,158.1896135390424,159.76391851121176
606,74.27197305217427,105.33839501207315,136.69960110151845,151.90326482105468,156.0367173429338,157.94577792187508,159.53286704230896
607,74.23754380922047,105.17322162357878,136.6351861606818,151.79979647474917,155.90283579292984,157.80430338856203,159.39252697527806
608,74.36909939665023,105.28297116203507,136.8773737009272,152.09697629575427,156.18619254441208,158.08700661563176,159.67449300874412
609,74.43549828031811,105.24095966452941,136.88045794319092,152.14448354576444,156.2132763904644,158.1211530749496,159.70407509077972
610,74.44579469837672,105.15190134276756,136.89610439220723,152.19290993037757,156.2568060421904,158.15835013862096,159.73411804443515
611,74.32561197635506,104.96733402964341,136.66822760745015,151.98544122444517,156.04876765638198,157.94971980388945,159.51693363781968
612,74.18082471479515,104.73550986697813,136.408773086265,151.7622431488855,155.81817789502352,157.7174624049704,159.27121831127155
613,74.13716606007995,104.62871068755517,136.17787331070434,151.60032447908551,155.6672712972863,157.5720992251015,159.1173110635797
614,73.91841219003474,104.27695274269573,135.745201819202,151.16731551906634,155.2384577921201,157.1426261060363,158.69034773245255
615,73.83744151240634,104.11875311321461,135.5422967888518,150.98116651316727,155.06354029664666,156.97245554996448,158.5251855199483
616,73.69924804306399,103.9425049338972,135.2871436554739,150.7712797008312,154.8674211461992,156.7733525758469,158.3319159616345
617,73.64896248801406,103.5811665667731,134.90162499167667,150.3848875016203,154.4892225229682,156.39806488047347,157.96559373256412
618,73.76735280518973,103.66751708286488,135.0704233317557,150.53887170470043,154.66334698863255,156.57547727412023,158.14454953688787
619,74.02343245391947,103.98671868073043,135.51013136919875,150.99258159098602,155.11825405869868,157.04291444570813,158.61852389120946
620,74.0749191403631,104.08583344729809,135.71921995143055,151.17810542916095,155.28727534549736,157.2027270222303,158.77994911301707
621,74.12204048755935,104.36128106624918,135.9595829860721,151.46169835240534,155.56950753560056,157.48229233800805,159.06159663299758
622,74.22347502112656,104.63022567757451,136.27370383749584,151.78546820188853,155.88485464684683,157.78434768165155,159.37567448690564
623,74.6184162411257,105.16236771353688,136.93417335616124,152.4040750213504,156.49575296504494,158.38664048165086,159.98016368405487
624,74.99222422166488,105.8035944584252,137.7175869931274,153.21417172860845,157.30480762385736,159.19300404786517,160.78755358259326
625,75.28982674898702,106.37052224478404,138.4968807208418,153.98230912158735,158.05592913114103,159.94198550844808,161.5424696421112
626,76.00256288212454,107.25771767769483,139.44602102692033,154.93326065681066,159.04053074965668,160.93208315209588,162.5397405502865
627,76.59256725468494,108.07896449425502,140.37835769494995,155.9074750261041,160.04504140443058,161.94680287310362,163.54634535795822
628,77.0160262397019,108.53117352317761,140.97829502344817,156.48741365739275,160.64857524897158,162.56292835638985,164.1579591513539
629,77.24656672354779,108.83300114342492,141.43162856201604,156.942365944112,161.12880315693346,163.04105362678524,164.62754686044246
630,77.4332652121077,109.03074411368016,141.90568391359645,157.45736113449286,161.66582753874442,163.57011415671337,165.15297964052812
631,77.66412525333156,109.242172388765,142.13893041200953,157.73680285980168,161.93763341408322,163.8284628976838,165.3961238092208
632,77.81368026821202,109.39158699848383,142.3029654067849,157.93391635627458,162.13640209216229,164.02053958581118,165.57673487358386
633,77.28115929843875,108.88806163197313,141.9505462506567,157.62603720004907,161.80101917821545,163.66593033827957,165.21173568401701
634,76.95403407124776,108.53720040506367,141.61484170145252,157.2590222716821,161.4133650499468,163.26519976433744,164.80479729189895
635,76.81596138648857,108.38552382869352,141.53182518113732,157.21075899747828,161.34076328872976,163.1776439035131,164.7025488391877
636,76.76132676634505,108.29165807589334,141.4271091473192,157.11902200313904,161.2224605162862,163.05888035787646,164.5794044283423
637,76.64260661294038,108.13426961832094,141.1071239415493,156.7615959482124,160.82526344255902,162.6593397747693,164.1743642920077
638,76.42352040152244,107.90862270194123,140.92776114151744,156.53707760502425,160.5968766140482,162.44617526582428,163.96366715361606
639,76.25696220922156,107.71261050397672,140.60813361746614,156.19814031369773,160.27167614426153,162.13163353693133,163.65202940261995
640,76.56167755719443,107.97703222074075,140.7255818127885,156.2924074197571,160.36467083202902,162.25120787118226,163.7681555198104
641,76.57355822754575,107.9373737540898,140.75345130709852,156.3103344613338,160.357497064896,162.25664889535756,163.77156450785674
642,76.51847207984444,107.85334500142346,140.61442679977264,156.13282435876908,160.15202241149763,162.05133600919717,163.5653526266004
643,76.41612109861674,107.61122594882461,140.31370754949458,155.83057269496607,159.83357267723946,161.7227806756632,163.22356623969034
644,76.37997922981799,107.44789555962207,140.14013998762573,155.66376998472768,159.67080003314894,161.55547315238758,163.06099840920945
645,76.48063870436815,107.2581194392694,139.95095741083935,155.50216307891557,159.50215007957763,161.378936074913,162.88814674926832
646,76.30779098979606,106.81152731023502,139.44962242732078,155.05766539671563,159.02337571033223,160.89661257047817,162.40549363506435
647,76.04005933330556,106.34551896141882,139.05653442342955,154.7103897311776,158.66753129838577,160.53377878545652,162.04895207545744
648,76.10609355123411,106.20501555084309,138.88655913288028,154.58266976706236,158.55060243553055,160.41975781414445,161.9405213835906
649,76.32335316848706,106.30532157180288,138.96246270208974,154.68904395219832,158.63564776388534,160.50943672771615,162.03640737438417
650,76.36509851525945,106.21593169781023,138.85989191383385,154.54433951120004,158.4746430529045,160.36212768312876,161.89683184635027
651,76.53392227632833,106.33828095897903,138.9316749477867,154.63939164111588,158.62640313612883,160.54132185900067,162.0765758629483
652,76.50158441175302,106.31850977345331,138.8745144379505,154.55020387428175,158.47355828592248,160.40442645091088,161.94346818641608
653,76.8616236818051,106.74355822386036,139.41996962133146,155.02820070525047,158.9622757331793,160.8961456959872,162.4422517417937
654,76.81275353130552,106.82222232428882,139.47028794769255,155.02895788938662,158.96473706596555,160.88994264901177,162.43678154646827
655,76.52131507940003,106.44688271992369,139.03987298265002,154.53404702460455,158.40108147480962,160.31094256827015,161.86439208028065
656,76.24526560128221,106.15746401990441,138.70611251763688,154.1750220460696,158.1026729114485,160.00538555785974,161.55976233678234
657,76.31216614973543,106.3507521843058,138.8495078195332,154.34633048128924,158.31624657212103,160.22445241665733,161.78926160256682
658,76.29717461818015,106.51925002804987,139.0597646088309,154.57771830688338,158.5176144225427,160.41232777236831,161.9780976370605
659,76.4037535060643,106.97982843606184,139.53718828011705,155.10572838221287,159.12441552741487,161.0117784815874,162.5794649176252
660,76.66652110750509,107.59406639999617,140.05730520351617,155.77162090351248,159.8177887198622,161.71882364753736,163.29828022229486
661,76.99745936191296,107.99688573143803,140.44288901571835,156.27359936606726,160.33835109353492,162.24689742883425,163.83406198607048
662,77.29342981610534,108.49483847434499,141.11228447143108,157.06184760604677,161.20975457774813,163.1271958009683,164.71519637649135
663,77.49545204571275,108.82068007244754,141.63954987233515,157.67072650745192,161.81248066342525,163.74386285719223,165.34555510481596
664,77.70900852343047,109.08693099832306,142.03346583381847,158.21748067622713,162.37528307249067,164.3253637976722,165.93086414196898
665,77.83707138807767,109.28564092722375,142.25256464167353,158.5406892231478,162.69184049092507,164.6547412710618,166.26352247706785
666,77.84966013796205,109.07502318356345,142.15175562507525,158.51333812329563,162.6753769086527,164.64360736512845,166.2513289460556
667,77.44440476367996,108.52339025773291,141.67594960024866,157.97738191569408,162.11506148427452,164.0833145734333,165.67692519211977
668,77.19706986281528,108.32950782076017,141.55214904630407,157.79744495055837,161.9250601993794,163.88702108398897,165.48407248370836
669,77.21151421258276,108.35376787002826,141.48276121474555,157.67909993240175,161.83086124658553,163.79265465650926,165.39187400161708
670,77.21101189318324,108.42338599594456,141.50588510644246,157.64386991113474,161.79625895027596,163.75323083218956,165.35020001258715
671,77.11089635076583,108.37492416680419,141.53289388172806,157.51931348562553,161.64128422589056,163.58580371978016,165.1811404008775
672,77.84832811525585,109.5609883274787,142.91740854787486,159.05798065495827,163.23174534593477,165.23880835508567,166.84313127234842
673,78.23502542591469,110.25707521795377,143.5617227168738,159.73956383700653,163.90720978579452,165.94207124352852,167.55539804764103
674,78.66490469808392,110.61521885341607,144.15163956399087,160.34819896122644,164.51494397525653,166.55131108697162,168.17550277242523
675,79.02587149809553,110.90980197511257,144.64890034289158,160.8529997118282,165.0252297500642,167.0658812506654,168.69151103374537
676,79.06923611193598,110.94076180613143,144.9269212046932,161.14775590305635,165.28509131321692,167.3319291438134,168.96438456542677
677,79.23452091327995,110.86506818512248,145.00939140911322,161.2280444936165,165.35893987576634,167.41330044487643,169.0548055694732
678,79.27168914885861,110.64185080977842,144.85442275305758,161.0914192421776,165.23175254848633,167.28500145143306,168.93527463130226
679,78.50347207477249,109.27101500001166,143.4898846549426,159.4594828919345,163.54875076264207,165.53340244457866,167.16783366806322
680,78.2164144503674,108.54811412994975,142.93768929283522,158.82141287518422,162.89591870599648,164.85769729663653,166.48242405980554
681,78.01620747207092,108.01240946290844,142.3882983375303,158.2198759947213,162.30127116846333,164.25209968213824,165.86829616075195
682,77.63678574950903,107.49679370181669,141.69819391740376,157.45912621326252,161.5492496355481,163.49821960519031,165.11314746853853
683,77.88963078523781,107.91611018915857,142.29029537185403,158.04374942038214,162.14356131466934,164.11236663280698,165.73736605939814
684,78.48308632221153,108.83769904829364,143.16804129980534,159.1306031377339,163.27401473975067,165.2778040389789,166.91290669012733
685,78.83319453706451,109.74216869292789,144.1581888564201,160.25662996806477,164.42723819323797,166.45773316793344,168.09391447647388
686,78.99935305721544,110.09777427611925,144.63148321554016,160.81478179057706,165.00861845079345,167.06026833080676,168.71183756805888
687,79.00002161946227,110.3116752145201,144.79926294378163,161.06892995080747,165.28704784593694,167.3466290598792,169.01685725483463
688,78.93991182234136,110.39458457382729,144.7902916897853,161.08529801235412,165.32178058192653,167.3875905359071,169.0774361662803
689,79.15942998415348,110.62368973640457,145.06189796486788,161.45555305390457,165.703135429801,167.77862901339563,169.4773940293996
690,79.30897806271237,111.00495606665424,145.13986904613785,161.5870339846701,165.86758990937926,167.93620376009676,169.63267842973175
691,78.86652020481651,110.4107090594957,144.55629972367535,160.91427969368365,165.18375593007679,167.22660247832545,168.91099487936208
692,78.67273743505078,109.93384862943155,143.99812749101304,160.3334098927329,164.6166520878651,166.64174078308537,168.32613160526708
693,78.74370823177132,110.0578668926144,144.01676873903307,160.37437759095548,164.6574577320751,166.673784137671,168.36489644710622
694,78.90693855531087,110.19505921184435,144.31907693151908,160.65612650427423,164.94244827028191,166.95954600122585,168.65611366831806
695,78.99986201952507,110.46484425213647,144.6717272805299,161.04046627692858,165.33410807104337,167.3539489057611,169.05928203841708
696,79.11406248460806,110.54338085884848,144.9581249584438,161.33283114425728,165.63198945884065,167.64076664803457,169.3495107388418
697,78.68186453633017,109.76344672380336,144.37744205308576,160.72053856889076,165.01371534895716,167.00371803970515,168.71428547421627
698,78.32557959797377,109.29888950496806,143.95873068316425,160.25520432215453,164.54220056538298,166.52047614830036,168.2369311944627
699,78.01734921189747,108.69114610061,143.37598778332605,159.61899558701506,163.88975810811874,165.86105175698307,167.57939279261674
700,77.83987462086759,108.33370377054771,143.21755327184025,159.4412622787956,163.6986667916245,165.67455235768813,167.39701092442377
701,78.5158088687513,109.42633713174618,144.51064323064682,160.92043384617392,165.23482760523518,167.27633541457692,169.01186322627535
702,78.4980311083535,109.3974492012427,144.66483102089575,161.10001073220866,165.4293203390671,167.4805256388386,169.20725971430096
703,78.30534737905812,109.37668648265914,144.75600959976285,161.2393919662905,165.57638146879233,167.6405000466776,169.36182977450906
704,78.47452170511804,109.60476125094071,145.15836099595532,161.72204168939572,166.06814209958472,168.15762666162752,169.8876411411619
705,78.90137836162708,110.29567331044687,146.12480909340042,162.82104584871252,167.18362889683974,169.29485318758668,171.0375225582764
706,79.38404100418322,111.13351809366438,147.26778445232281,164.136017587888,168.5061424238084,170.66210473179828,172.4268922465099
707,79.6497420792548,111.33237766876901,147.42227291587113,164.36775077363825,168.7301490950663,170.89590861184564,172.66967484558174
708,79.0947575650586,110.48885601229115,146.44998573284977,163.25510735901645,167.55667558241655,169.664458675446,171.43411064094235
709,79.10801262649404,110.59949384023513,146.53654636918193,163.3534742226593,167.6339335444238,169.74302533113382,171.52371140314312
710,79.57452878934018,111.41987904953822,147.3861757840047,164.31118527377362,168.60059795494368,170.75275935286948,172.5542643819146
711,79.81427875975183,111.79998465708928,147.71803060147278,164.64056559536627,168.91495587589517,171.0750874313648,172.88523016012365
712,79.74068656606585,111.67341792470778,147.48460270486305,164.32162164737576,168.58902132831886,170.7425346898897,172.5499840333419
713,79.58086705438623,111.39897136977194,147.07212923228502,163.8612829663315,168.1244121042494,170.23936282761773,172.02849859087664
714,79.37544145638289,111.18130273431231,146.70065924034813,163.447333219133,167.71446278330458,169.80701681444032,171.58594688425814
715,79.19225418277517,111.06679457157783,146.33405696338116,163.02237846132897,167.2945528488428,169.37730397798774,171.15598189549317
716,79.35328888137954,111.15420167239147,146.45768237108575,163.10075737604978,167.37422827852066,169.45870706510345,171.23767641543577
717,79.0600975208472,110.58459780728948,145.92482065273316,162.4186731026992,166.68840127128004,168.73421782373637,170.5027863464367
718,79.10275001428015,110.62776816664523,145.9128182323082,162.3796336009393,166.66722025810276,168.7045993143447,170.4655860886505
719,79.08043701819952,110.58202865676736,145.75788289226216,162.26553578891017,166.55606116730462,168.5909514319232,170.34830416797092
720,78.92440459507539,110.43100601026255,145.4299109975063,161.920313934531,166.1906725202759,168.2218648375773,169.97902343386167
721,78.81295991846771,110.41564600330503,145.38674394918732,161.8669436121613,166.1266765393672,168.15421786431608,169.91108042483992
722,78.55499327146778,109.64609267544344,144.63571422629184,161.1142482544498,165.3542824964834,167.3670974961546,169.12751132903117
723,77.88996124894233,108.93196084285165,143.81522018458196,160.32093819940405,164.5362959259414,166.52347616512873,168.2796630263799
724,77.07034497819572,107.9819180614457,142.64831538551456,159.1283923897336,163.27093908290482,165.2154554532887,166.9698722484779
725,76.05399087015721,106.51536776356996,140.99838972586255,157.47067088935856,161.51341810515285,163.39911156678642,165.15490126157422
726,75.67467789173521,106.29434675899414,140.82687912380138,157.35959532213434,161.34770766508456,163.21958007969423,164.96951582750168
727,75.39434693723256,106.29495617834942,140.87034831504582,157.4817830018794,161.45477862975395,163.31337300076373,165.0578713070341
728,75.11266842302588,105.97682894008477,140.54113490118326,157.23082957318266,161.19527237986435,163.0473354594289,164.79218893835784
729,75.0238101889452,106.43739095801482,141.0903907385541,157.88758739838175,161.8519249355739,163.6990679411334,165.43706451880627
730,75.10778764098782,106.81311866685812,141.50230721907647,158.40658573298157,162.38112077472505,164.22903138965657,165.96882235061622
731,75.05562070338325,106.79427083867026,141.40799241246896,158.4352320831041,162.4121569198327,164.24861528292828,165.9954887090775


==> figures/three_profiles/data/250_traffic_profile.csv <==
index,data_in
0,1.20432
1,0.379296
2,0.11656
3,0.155328
4,1.309488
5,2.19744
6,1.164336
7,0.250304
8,0.097336
9,0.024544
10,0.105328
11,0.132528
12,0.876704
13,1.484248
14,1.14376
15,1.585488
16,2.978992
17,3.125168
18,0.837128
19,1.019848
20,0.598608
21,0.123712
22,0.532008
23,1.904512
24,1.30616
25,0.721256
26,0.140856
27,0.051824
28,0.034128
29,0.039144
30,0.023888
31,0.137072
32,0.020336
33,0.020336
34,0.016008
35,0.01528
36,0.019944
37,0.010408
38,0.012704
39,0.037984
40,0.035856
41,0.019584
42,0.014112
43,0.170272
44,0.7414
45,0.77836
46,0.415016
47,0.405688
48,0.36148
49,0.058712
50,0.02924
51,0.071928
52,0.035752
53,0.013184
54,0.031272
55,0.023824
56,0.023824
57,0.09908
58,0.076984
59,0.076984
60,1.787856
61,2.740384
62,3.017888
63,2.652384
64,2.56004
65,1.01048
66,1.23304
67,3.177432
68,2.095536
69,0.801584
70,0.894024
71,0.441072
72,0.092128
73,0.100952
74,0.129624
75,0.65744
76,1.16484
77,0.723448
78,1.494848
79,0.451824
80,0.818176
81,0.192344
82,0.519192
83,0.477224
84,0.710664
85,0.169624
86,0.169624
87,0.742368
88,0.378416
89,1.923496
90,3.517016
91,1.843768
92,1.93192
93,2.089224
94,4.24196
95,4.014936
96,1.767552
97,2.354512
98,4.443304
99,3.80312
100,2.68532
101,1.88824
102,2.69972
103,3.378432
104,3.546608
105,5.267088
106,6.437496
107,2.895968
108,2.186296
109,3.712616
110,2.18264
111,3.864352
112,3.325968
113,3.121824
114,9.39328
115,9.39328
116,8.069336
117,13.219216
118,4.033536
119,2.911088
120,3.7442
121,3.968232
122,3.824408
123,3.136096
124,5.084688
125,6.346072
126,4.882688
127,8.096784
128,6.937952
129,3.245224
130,3.114928
131,2.583536
132,4.385024
133,7.357352
134,5.795664
135,2.613512
136,3.42528
137,3.42528
138,2.28668
139,1.084944
140,4.00604
141,2.750872
142,3.39656
143,5.65356
144,5.493144
145,3.368576
146,2.542984
147,3.74776
148,4.195464
149,2.698528
150,2.698528
151,6.776856
152,7.960016
153,7.037896
154,13.872232
155,7.27688
156,2.969072
157,5.06492
158,6.69924
159,4.635024
160,2.495312
161,2.12052
162,1.366832
163,4.117656
164,4.117656
165,2.628472
166,2.4618
167,3.817432
168,3.92176
169,3.964968
170,3.8746
171,4.222592
172,3.654
173,4.797712
174,3.439328
175,2.98884
176,3.30848
177,6.282728
178,5.685544
179,2.90104
180,1.92264
181,2.734056
182,4.476976
183,5.265272
184,4.614384
185,4.090648
186,3.478832
187,2.888728
188,2.38232
189,2.131024
190,3.130072
191,3.180616
192,2.389568
193,2.52424
194,2.874872
195,2.750496
196,2.07784
197,1.79792
198,2.835056
199,3.275648
200,2.51532
201,3.568424
202,7.654144
203,11.556624
204,11.539656
205,5.333472
206,1.933424
207,2.61976
208,2.265288
209,2.349016
210,4.640504
211,1.831808
212,3.102736
213,3.102736
214,4.392248
215,3.606768
216,2.482032
217,5.599016
218,2.978568
219,1.300608
220,0.89448
221,1.154672
222,1.620856
223,0.991232
224,1.331856
225,1.7346
226,1.128976
227,1.168944
228,1.157936
229,0.685096
230,1.902344
231,3.530456
232,2.9788
233,1.406864
234,0.948176
235,1.51988
236,5.896312
237,5.896312
238,9.065208
239,9.065208
240,2.7628
241,1.839632
242,1.511648
243,1.011496
244,0.627304
245,0.747752
246,0.738232
247,0.895576
248,0.761456
249,0.74296
250,1.073032
251,1.500904
252,2.157456
253,1.3172
254,1.3172
255,0.334984
256,0.663224
257,1.16536
258,1.079568
259,1.467112
260,2.23208
261,0.99592
262,1.009648
263,1.945624
264,1.69716
265,0.686032
266,0.299736
267,0.53688
268,0.757536
269,0.780616
270,0.619496
271,0.348448
272,0.782824
273,2.222672
274,0.87656
275,0.87656
276,0.627256
277,0.473376
278,0.629144
279,0.575872
280,0.776616
281,1.763088
282,2.219608
283,2.032176
284,1.60924
285,3.248408
286,3.568024
287,1.75664
288,1.692664


==> figures/three_profiles/data/297_traffic_profile.csv <==
index,data_in
0,1.573600040738
1,1.526923985716
2,1.480247930694
3,1.433571875672
4,1.38689582065
5,1.340219765628
6,1.293543710606
7,1.2570183024146668
8,1.2204928942233333
9,1.183967486032
10,1.1474420778406667
11,1.1109166696493333
12,1.074391261458
13,1.0471145710501666
14,1.0198378806423334
15,0.9925611902345
16,0.9652844998266666
17,0.9380078094188333
18,0.910731119011
19,0.8887180583428334
20,0.8667049976746666
21,0.8446919370065
22,0.8226788763383334
23,0.8006658156701666
24,0.778652755002
25,0.7658911508016666
26,0.7531295466013334
27,0.740367942401
28,0.7276063382006667
29,0.7148447340003333
30,0.7020831298
31,0.6927487031913334
32,0.6834142765826666
33,0.674079849974
34,0.6647454233653334
35,0.6554109967566666
36,0.646076570148
37,0.639344089965
38,0.632611609782
39,0.625879129599
40,0.619146649416
41,0.612414169233
42,0.60568168905
43,0.5992541883236666
44,0.5928266875973334
45,0.586399186871
46,0.5799716861446667
47,0.5735441854183334
48,0.567116684692
49,0.5669300726976666
50,0.5667434607033334
51,0.566556848709
52,0.5663702367146666
53,0.5661836247203333
54,0.565997012726
55,0.5673019923251666
56,0.5686069719243334
57,0.5699119515235
58,0.5712169311226666
59,0.5725219107218333
60,0.573826890321
61,0.578165560059
62,0.582504229797
63,0.586842899535
64,0.591181569273
65,0.595520239011
66,0.599858908749
67,0.6091056348586666
68,0.6183523609683333
69,0.627599087078
70,0.6368458131876666
71,0.6460925392973333
72,0.655339265407
73,0.6729912181548334
74,0.6906431709026666
75,0.7082951236505
76,0.7259470763983333
77,0.7435990291461666
78,0.761250981894
79,0.7827059853125
80,0.804160988731
81,0.8256159921495
82,0.847070995568
83,0.8685259989865
84,0.889981002405
85,0.9068038278186666
86,0.9236266532323334
87,0.940449478646
88,0.9572723040596667
89,0.9740951294733333
90,0.990917954887
91,0.9957537623903334
92,1.0005895698936667
93,1.005425377397
94,1.0102611849003333
95,1.0150969924036666
96,1.019932799907
97,1.0367739013023334
98,1.0536150026976667
99,1.070456104093
100,1.0872972054883334
101,1.1041383068836668
102,1.120979408279
103,1.1370459119525
104,1.153112415626
105,1.1691789192995
106,1.185245422973
107,1.2013119266465
108,1.21737843032
109,1.2286161523436667
110,1.2398538743673333
111,1.251091596391
112,1.2623293184146667
113,1.2735670404383332
114,1.284804762462
115,1.2933623807021668
116,1.3019199989423333
117,1.3104776171825
118,1.3190352354226667
119,1.3275928536628332
120,1.336150471903
121,1.3421824126403332
122,1.3482143533776667
123,1.354246294115
124,1.3602782348523332
125,1.3663101755896667
126,1.372342116327
127,1.378345061896
128,1.384348007465
129,1.390350953034
130,1.396353898603
131,1.402356844172
132,1.408359789741
133,1.4126234938381668
134,1.4168871979353332
135,1.4211509020325
136,1.4254146061296666
137,1.4296783102268333
138,1.433942014324
139,1.4419925970986667
140,1.4500431798733333
141,1.458093762648
142,1.4661443454226668
143,1.4741949281973332
144,1.482245510972
145,1.4896848253181667
146,1.4971241396643333
147,1.5045634540105
148,1.5120027683566668
149,1.5194420827028332
150,1.526881397049
151,1.5350411815578333
152,1.5432009660666668
153,1.5513607505755
154,1.5595205350843333
155,1.5676803195931668
156,1.575840104102
157,1.5834029497673332
158,1.5909657954326668
159,1.598528641098
160,1.6060914867633334
161,1.6136543324286667
162,1.621217178094
163,1.633226336556
164,1.645235495018
165,1.65724465348
166,1.669253811942
167,1.681262970404
168,1.693272128866
169,1.7051029480658333
170,1.7169337672656668
171,1.7287645864655
172,1.7405954056653332
173,1.7524262248651667
174,1.764257044065
175,1.776991510539
176,1.789725977013
177,1.802460443487
178,1.815194909961
179,1.827929376435
180,1.840663842909
181,1.8523419666258332
182,1.8640200903426667
183,1.8756982140595
184,1.8873763377763333
185,1.8990544614931668
186,1.91073258521
187,1.9252345255353331
188,1.9397364658606668
189,1.954238406186
190,1.9687403465113333
191,1.9832422868366668
192,1.997744227162
193,2.012519277864333
194,2.0272943285666667
195,2.042069379269
196,2.056844429971333
197,2.0716194806736667
198,2.086394531376
199,2.100014019377667
200,2.1136335073793333
201,2.127252995381
202,2.1408724833826667
203,2.154491971384333
204,2.168111459386
205,2.181134384201
206,2.194157309016
207,2.207180233831
208,2.220203158646
209,2.233226083461
210,2.246249008276
211,2.262270324589333
212,2.2782916409026663
213,2.294312957216
214,2.310334273529333
215,2.3263555898426667
216,2.342376906156
217,2.3596472741176666
218,2.376917642079333
219,2.394188010041
220,2.4114583780026666
221,2.428728745964333
222,2.445999113926
223,2.4628705432715
224,2.479741972617
225,2.4966134019625
226,2.513484831308
227,2.5303562606535
228,2.547227689999
229,2.558434901679833
230,2.5696421133606666
231,2.5808493250415
232,2.592056536722333
233,2.6032637484031667
234,2.614470960084
235,2.6218711660435
236,2.629271372003
237,2.6366715779625
238,2.644071783922
239,2.6514719898815
240,2.658872195841
241,2.669556642387833
242,2.6802410889346664
243,2.6909255354815
244,2.701609982028333
245,2.7122944285751664
246,2.722978875122
247,2.7383548118871666
248,2.753730748652333
249,2.7691066854175
250,2.7844826221826664
251,2.799858558947833
252,2.815234495713
253,2.815699145134333
254,2.8161637945556666
255,2.816628443977
256,2.817093093398333
257,2.8175577428196665
258,2.818022392241
259,2.808331488789333
260,2.7986405853376666
261,2.788949681886
262,2.779258778434333
263,2.7695678749826667
264,2.759876971531
265,2.724959625189
266,2.690042278847
267,2.655124932505
268,2.620207586163
269,2.585290239821
270,2.550372893479
271,2.5026719895655
272,2.454971085652
273,2.4072701817385
274,2.359569277825
275,2.3118683739115
276,2.264167469998
277,2.2076632778816667
278,2.1511590857653333
279,2.094654893649
280,2.0381507015326665
281,1.9816465094163334
282,1.9251423173
283,1.8730734868606667
284,1.8210046564213334
285,1.768935825982
286,1.7168669955426668
287,1.6647981651033332
288,1.612729334664


==> figures/three_profiles/data/34_traffic_profile.csv <==
index,data_in
0,5.848405944
1,6.057987656
2,6.18606776
3,6.331470296
4,6.509951088
5,6.236132528
6,5.959256712
7,5.468260192
8,5.164576304
9,5.280249056
10,5.180634408
11,4.931539672
12,4.990158952
13,4.925902232
14,4.916409376
15,4.842651768
16,4.726091536
17,4.585973784
18,4.411737352
19,4.29876372
20,4.138662872
21,4.044492536
22,4.1193728
23,4.065199568
24,3.946981272
25,3.851529056
26,3.770970544
27,3.67679356
28,3.658684648
29,3.551922472
30,3.684060872
31,3.600439328
32,3.571251512
33,3.272378896
34,3.359730856
35,3.29066628
36,3.40239496
37,3.295987368
38,3.250824688
39,2.961736896
40,2.789042048
41,3.038258032
42,3.065660344
43,2.68509996
44,2.48439688
45,2.507621208
46,2.604804544
47,2.74533348
48,2.810168304
49,2.814563792
50,3.057700568
51,3.077966136
52,2.773662008
53,2.683105584
54,2.982652008
55,3.050037072
56,2.956458544
57,2.96881408
58,2.869358504
59,2.826188832
60,2.874839416
61,2.87786612
62,3.341743752
63,3.595001816
64,3.055392016
65,3.004375256
66,2.901250784
67,2.829690656
68,2.695644984
69,2.713509416
70,3.093684736
71,3.232542064
72,3.15427268
73,3.195470536
74,3.578858696
75,3.354078432
76,3.440949784
77,3.712299816
78,3.84151908
79,3.805786488
80,3.91572672
81,4.094593736
82,4.349193352
83,4.434530472
84,4.546139816
85,4.723275536
86,4.793607768
87,4.70452336
88,4.637384096
89,4.715752032
90,4.829486608
91,5.144455736
92,5.023619512
93,5.112137288
94,5.374146832
95,5.43480608
96,5.59773168
97,5.787760448
98,5.620677936
99,5.522092056
100,5.599853328
101,5.77271264
102,5.996192656
103,6.046986968
104,6.027430752
105,6.003649144
106,6.354710872
107,6.969864328
108,7.31889832
109,7.681193016
110,7.89305612
111,7.924139728
112,8.062711184
113,7.955403768
114,7.985398616
115,8.164638736
116,8.403438432
117,8.4855446
118,8.492258896
119,8.232801376
120,8.09055296
121,8.151468184
122,8.402143528
123,8.84367356
124,8.626624784
125,8.601821984
126,8.56680468
127,8.303040824
128,8.216190032
129,7.800044984
130,7.756982568
131,7.756161568
132,8.20465696
133,9.037742
134,8.609725584
135,9.132074776
136,8.990003192
137,8.447343272
138,8.784847704
139,9.123508664
140,8.758188456
141,8.872436016
142,8.529850728
143,8.780797104
144,8.963978032
145,8.957283752
146,8.562634424
147,8.267422928
148,8.199948832
149,8.491414
150,8.364883992
151,8.299994248
152,8.312652912
153,8.929235632
154,8.63943116
155,8.30992944
156,8.414604184
157,8.571189168
158,8.430719048
159,8.422928152
160,8.551536752
161,8.305010768
162,8.154691072
163,8.209762816
164,8.515889904
165,8.827424992
166,8.733504392
167,8.525309776
168,8.540163768
169,8.836367184
170,9.1419582
171,8.870164616
172,8.425515072
173,8.670295536
174,8.9015422
175,9.313887096
176,9.609906104
177,9.078135392
178,9.208999528
179,8.94859516
180,8.506239384
181,8.439170336
182,8.980751328
183,8.750515584
184,8.142157504
185,8.193703384
186,8.15390652
187,8.140931048
188,8.392376488
189,8.538828952
190,8.644921752
191,8.577430552
192,8.73178812
193,8.530559136
194,8.647035904
195,8.775649384
196,8.884385312
197,8.526541528
198,8.232026256
199,8.114175192
200,8.463870168
201,8.162153816
202,8.648501936
203,8.390731528
204,8.388010928
205,8.408391592
206,8.473806568
207,8.639730472
208,8.253242656
209,7.995003864
210,8.292083968
211,8.201493736
212,8.127636376
213,8.050682688
214,7.94550456
215,7.877830592
216,7.795627496
217,7.711783752
218,7.79348976
219,7.949231952
220,8.104876648
221,8.118455968
222,8.018373216
223,8.0740384
224,8.10058684
225,7.923262568
226,7.909728632
227,8.181205744
228,8.502190272
229,8.7198148
230,8.81660484
231,8.818839392
232,8.547697904
233,8.551838064
234,8.61793152
235,8.932102464
236,8.838394816
237,9.000892296
238,9.153209896
239,9.279140528
240,9.420810488
241,9.47782848
242,9.284699528
243,9.654986896
244,9.291711248
245,9.49549552
246,9.586604904
247,9.653698544
248,9.332520376
249,9.207518304
250,8.92209092
251,8.672439824
252,8.907921568
253,9.249322664
254,9.395322704
255,9.395711856
256,9.412565104
257,9.36390412
258,9.525919192
259,10.03438656
260,10.255759792
261,9.959383248
262,9.575159248
263,9.485656688
264,9.488668728
265,9.354164672
266,9.278812504
267,9.113463584
268,8.979036664
269,8.799143192
270,9.351263448
271,11.340970904
272,12.109287608
273,10.74862176
274,10.477062136
275,11.17028116
276,9.931856248
277,8.925706712
278,8.41102364
279,7.971772288
280,7.945123592
281,7.359460024
282,7.7275568
283,8.295866104
284,7.993459176
285,7.241278312
286,6.5231392
287,6.13177288
288,6.083792448


==> figures/utility/regional_data.csv <==
day_index,day,north_america,europe,australia,asia_pacific,south_america,africa,middle_east
1,2023-01-01,3.973619475401081,9.273312744383338,3.4354007694912716,8.068319282147195,11.8014990548697,7.563326125132365,11.337384995244607
2,2023-01-02,4.2271626433976595,10.18141970907054,3.4797394437909643,7.822576007562319,13.695105768737953,7.981761955680618,11.506535088874125
3,2023-01-03,4.29242243382863,10.27741789640948,3.538437128347481,7.90768185301247,14.102877594130298,8.26583943003347,11.781931512034639
4,2023-01-04,4.27928316984261,10.336538596256444,3.6319708861371938,7.977007853316935,14.563181707547438,8.417924535130588,11.704668417296253
5,2023-01-05,4.247224468489839,10.274349611967551,3.6687912286349404,8.2884872288293,14.559208273239568,8.438974779266106,11.898223001246997
6,2023-01-06,4.210638386091856,10.441732425501886,3.6023798537064216,8.491046855365921,14.114308690638863,8.389684455985016,11.544963478318055
7,2023-01-07,4.189046436778826,10.147940751031214,3.547280087217462,8.16659535657232,13.852030749251904,8.171780833423298,11.588387230842175
8,2023-01-08,4.214483181105213,10.31485207528853,3.559878244549626,8.221445306200186,14.192444491440972,8.247140155824773,11.568708557695308
9,2023-01-09,4.217663427903486,10.321041794612174,3.5778399952723317,8.237251365701923,14.285087557981248,8.32128696156145,11.582500772003696
10,2023-01-10,4.196144082317805,10.30709045628483,3.602591780081801,8.225055324457264,14.294578952288457,8.339680090157543,11.555639577461122
11,2023-01-11,4.193324416946515,10.230996516045403,3.615893718067305,8.222860612047919,14.240485267508731,8.30267896820353,11.546771513371496
12,2023-01-12,4.185871964991735,10.039282068391444,3.6171248431468435,8.212832196411336,14.199039390308714,8.2373546892192,11.55273835786326
13,2023-01-13,4.175411442320289,9.839285215609797,3.6139434221632762,8.208661061591995,14.167387108372186,8.183893059111222,11.583512542193796
14,2023-01-14,4.170567377197988,9.65539646535501,3.620217618459486,8.23673613286098,14.109071706891767,8.13786243186345,11.599918400301059
15,2023-01-15,4.16885466671916,9.461303328327949,3.6321804552206536,8.248491297491025,14.086011334794813,8.097575418950312,11.663935320290973
16,2023-01-16,4.169562915302192,9.261094192902165,3.6456191958333153,8.226094326224167,14.011037919385776,8.009912100882875,11.7170243817252
17,2023-01-17,4.17808997831622,9.069011650446823,3.6386315850286137,8.211347275176706,14.033336838499126,7.974077459316214,11.758508447330652
18,2023-01-18,4.1724886143417335,8.95671960418863,3.6446820553223906,8.22411931497241,14.095323145438268,7.9892138206351415,11.800757338369793
19,2023-01-19,4.174267822324963,8.96651566238346,3.644760947438722,8.20646257056021,14.130569897547995,8.019421781229259,11.7704998644941
20,2023-01-20,4.202599374631892,8.964580531426723,3.6388625104040555,8.169343493917735,14.18741729902914,8.045421400740944,11.625192654314072
21,2023-01-21,4.232326980623727,8.95270452300786,3.618079372951402,8.103934388770579,14.221944944544097,8.103511931574905,11.520285539497918
22,2023-01-22,4.268287594306837,8.952073607442381,3.616044528301919,8.069855660861625,14.236738740073005,8.171415941720516,11.359609831218581
23,2023-01-23,4.290135274985425,8.944416996311002,3.598981051814189,8.060724674097147,14.29224897386804,8.194563826765593,11.216064394869067
24,2023-01-24,4.329216992622673,8.938702874193025,3.601843387516523,8.077215570199112,14.257128472092708,8.176916578497673,11.079599110634337
25,2023-01-25,4.371433454220843,8.915354396140954,3.5809681088511853,8.041665514667018,14.213232732574129,8.146104329420181,10.966412854808445
26,2023-01-26,4.400418500540797,8.889741110650743,3.5625060619946827,8.01823880079319,14.134206465517059,8.0897920354768,10.950545031206223
27,2023-01-27,4.414026136417781,8.897777346951212,3.5638934623139744,8.014019952937241,14.046983786929776,8.06862075452747,11.024595876670203
28,2023-01-28,4.419332499298153,8.906906062655073,3.563005738544322,8.02920809640383,14.022523834209824,8.04760596593428,11.035451202789284
29,2023-01-29,4.420764548379032,8.909063391124725,3.567417114155578,8.027123522766418,14.028250453045061,8.020257692708538,10.972813749159426
30,2023-01-30,4.437230242579557,8.921709016969647,3.5672427989208733,8.003116902298594,14.011089716531192,7.982278632549596,10.748239743366323
31,2023-01-31,4.45533852872276,8.947231980869613,3.5672566321740584,7.981051540982157,14.033809878979428,7.980267231052792,10.568910994757175
32,2023-02-01,4.458160046455476,8.968891726856503,3.570365075374393,7.9779501970396725,13.990760464665673,7.963516510893163,10.434823738268319
33,2023-02-02,4.466395018064925,8.985356675229424,3.568289113982705,8.026733098062888,13.979404875494625,7.9613062746618,10.380247538113307
34,2023-02-03,4.460481155078343,8.9885638320989,3.5638343624487736,8.041641270189519,13.95675420677739,7.9383740120702315,10.35279477154633
35,2023-02-04,4.4537473844025985,8.987669181768329,3.5707875645763734,8.072670800313409,13.912075018815969,7.951397623169904,10.391861691370869
36,2023-02-05,4.436258435984742,8.988663917680656,3.548421066386773,8.101425088472594,13.84738157753453,8.000485091393974,10.425935602869673
37,2023-02-06,4.415979378429695,8.98334876882414,3.527856510509341,8.110445371005289,13.747611707976054,8.019513972805655,10.685982770225328
38,2023-02-07,4.397559045499035,8.98370434343939,3.5280106466789034,8.12283988800696,13.66445049447727,8.039023317826496,10.928188570989644
39,2023-02-08,4.387514396123584,8.980398226761206,3.509575872864955,8.11674482912977,13.611875066209647,8.073151725647785,11.097978504213355
40,2023-02-09,4.379320533507664,8.989351670988915,3.500381242471709,8.082714669789679,13.563676055239782,8.140591992444802,11.12448741039635
41,2023-02-10,4.381659380985868,8.96915739417791,3.4991142548996734,8.090151196316254,13.533474768321259,8.19290219582552,11.15945631660353
42,2023-02-11,4.3840965942076835,8.966339710898135,3.522894239785163,8.062064182981695,13.574550537455766,8.17014163527472,11.210830734604642
43,2023-02-12,4.389545339820079,8.952731984560936,3.54885603677861,8.034446119741876,13.637883750373925,8.062218104319372,11.37029197287642
44,2023-02-13,4.392006173057707,8.944509183602355,3.5801707210070943,8.033693171729304,13.680876141586225,8.076598193249874,11.445745942036355
45,2023-02-14,4.405990057707097,8.91786074143323,3.5815801191130747,8.051303227437666,13.740936671676026,8.105330434340027,11.478127116220467
46,2023-02-15,4.436274979830744,8.92750305351548,3.612949352551283,8.082642057327245,13.794271141272754,8.198246344436503,11.54659710064013
47,2023-02-16,4.475489708442852,8.910330830850018,3.6489371121818697,8.079337192941196,13.87895363730296,8.228068295480124,11.606821026542477
48,2023-02-17,4.5013466375756215,8.909154948794425,3.665844214673623,8.050569157079334,13.970815870438274,8.277032874650628,11.639182717013
49,2023-02-18,4.512684690493905,8.888902021097,3.6528022716521384,8.051128410231756,13.989485637558106,8.339899078657888,11.602382371787588
50,2023-02-19,4.519023724777902,8.868485458284583,3.6373594096917574,8.046404366384285,13.97760878047961,8.395116903143263,11.556780378595699
51,2023-02-20,4.5187350603411,8.85388693474784,3.613376273383246,8.016283795283575,14.05979123118983,8.365200168477873,11.508924319635065
52,2023-02-21,4.5178076134724785,8.856274743730728,3.590111403854699,7.959809946620299,14.152309485412134,8.29053425428421,11.469165657010318
53,2023-02-22,4.510493496088915,8.817953905957035,3.5722612206255144,7.893930759976169,14.246024350216349,8.139381352937551,11.430585973722359
54,2023-02-23,4.498302298130551,8.82418243844357,3.56364569350589,7.903785947292444,14.242766165105849,8.06319842228905,11.45560201921091
55,2023-02-24,4.487895204292543,8.824469799909599,3.564790559404725,7.885781616049015,14.200436159122223,7.962363365163989,11.420930202933265
56,2023-02-25,4.488755917043878,8.837557397598777,3.569188371779023,7.843659763138876,14.204809658332334,7.875979588186423,11.443489232623705
57,2023-02-26,4.491957606755442,8.855578261333713,3.5752354139112454,7.807931991822379,14.240174867936755,7.866664449237588,11.45825915329071
58,2023-02-27,4.506312677528075,8.859596058401971,3.5942987189926563,7.806987550261231,14.114482825397712,7.888679386555657,11.475363518763952
59,2023-02-28,4.506412909772165,8.845857190507884,3.6318398794091062,7.804953193210612,13.921481349704639,7.9403749644051755,11.505918673835016
60,2023-03-01,4.497406380491208,8.837319690392672,3.6420348535112983,7.834703241574181,13.732147618558589,8.020872699797833,11.463220779962375
61,2023-03-02,4.480162430568347,8.79441607847911,3.6367878792781623,7.7726201067384535,13.589295671593975,8.023909569507461,11.25843802435067
62,2023-03-03,4.474753677967186,8.76217910909595,3.636241762055311,7.745165485805105,13.475719526263083,8.049506424285058,11.157969868771687
63,2023-03-04,4.46945407709578,8.743962225081003,3.64691774132186,7.741358325668783,13.44961765927381,8.10438581422285,11.073757696910004
64,2023-03-05,4.457542258487455,8.731690005339386,3.656941919071809,7.734968512693442,13.421307377587505,8.143839598203893,11.005004271475173
65,2023-03-06,4.455237107587911,8.712559482611015,3.6470663582154716,7.7223841903073795,13.340896201174235,8.149844580218575,10.920453985238565
66,2023-03-07,4.442756045323916,8.721052460484078,3.6233718115872136,7.733298175367743,13.239990107395915,8.142140140564456,10.84028146770172
67,2023-03-08,4.440044248891054,8.740419130032604,3.6231338280618535,7.710903323823233,13.20335017736382,8.139804569484964,10.840789938339189
68,2023-03-09,4.42683903685393,8.735377611012806,3.627656233598794,7.730534739261485,13.167723752142694,8.180978902506192,10.914585750302475
69,2023-03-10,4.429956562276602,8.751094084221148,3.650861875480693,7.792182535302272,13.235942747920987,8.253559620812734,10.993296516557242
70,2023-03-11,4.447211537638313,8.750074163244909,3.6567521130741087,7.840084755152881,13.26962513339233,8.30583331411004,10.92471742982246
71,2023-03-12,4.46389349026304,8.733564684032345,3.656129403317524,7.889756486664352,13.299267983880481,8.292062504237329,10.956851296948335
72,2023-03-13,4.472396229961546,8.722198125130642,3.665056945627881,7.92438979341159,13.344848238835056,8.288615683730363,11.013422682205894
73,2023-03-14,4.483666552832283,8.689787921629888,3.665029702925352,7.933290387716395,13.413471403674086,8.32356755709485,11.104063372843271
74,2023-03-15,4.500876882815793,8.687440852134014,3.6748753831876164,7.966875197128448,13.468138931166449,8.433445058225734,11.201341676703946
75,2023-03-16,4.5295953332094525,8.693704547970556,3.677398134766084,7.984769890679595,13.483693978126535,8.51473541900367,11.283370854927655
76,2023-03-17,4.5381042654135575,8.666581753092482,3.6607008498093436,7.955332301501678,13.397374670214148,8.617463513929952,11.281710845474167
77,2023-03-18,4.531937404433982,8.628919951698707,3.649600048835319,7.9358203863927,13.353404021106844,8.695750598371967,11.343920089447234
78,2023-03-19,4.535214085390381,8.597906627729643,3.6444641513090983,7.89427819137284,13.347528834782475,8.839487293246696,11.295360228688924
79,2023-03-20,4.524519344848119,8.583702375782915,3.6344582005795023,7.906723355369707,13.265930431334528,9.099861435241971,11.205839823075454
80,2023-03-21,4.508973315898743,8.565172070212352,3.597357250544167,7.936084652169896,13.216770561065,9.23014218651691,11.034161266890617
81,2023-03-22,4.479369659202019,8.515170322738845,3.4444020888446434,7.9497676638783705,13.162133217917116,9.196305370785591,10.804922456598307
82,2023-03-23,4.473919556543225,8.499491313344562,3.4367261557102564,7.976583422779037,13.179081680405835,9.210086637913786,10.63592010787389
83,2023-03-24,4.468557105110234,8.486879740256832,3.4411413757580283,7.9952375721215265,13.25455637021366,9.159015382215271,10.551140213111058
84,2023-03-25,4.468682965277159,8.476355586531522,3.4464943840941493,7.995016477120741,13.264380881787973,9.116980098582456,10.520090076806202
85,2023-03-26,4.463340853168512,8.466291590316278,3.4604668131176735,8.016127727859129,13.265255467154116,9.04775455770265,10.499451968227131
86,2023-03-27,4.4605310640804765,8.484019329853739,3.481425125735903,8.012759465285527,13.323476103294299,8.895041220005536,10.506545642381393
87,2023-03-28,4.473783576410108,8.513269874343688,3.524989509806139,7.998562652507153,13.352825059536775,8.85627707859725,10.513577722080907
88,2023-03-29,4.504175775191891,8.546829446250417,3.674439284884459,8.003344791622183,13.41264558793706,8.889378405579292,10.600305574405994
89,2023-03-30,4.500172455931667,8.55289986887326,3.6746776473816127,8.034497089042487,13.442449889833924,8.882018928563266,10.640619579569563
90,2023-03-31,4.490475844984623,8.564189966421301,3.661298376926536,8.073062571371059,13.436921292519811,8.856930862924859,10.643482209829841
91,2023-04-01,4.478557166871406,8.587008527924075,3.664492976820971,8.099390857007869,13.48090942114769,8.77944481236044,10.633501000597615
92,2023-04-02,4.465272347170881,8.603406869653458,3.648750480584021,8.126958532453969,13.51624724504678,8.726691151225163,10.647592748884298
93,2023-04-03,4.458148254972069,8.587996445561814,3.626990012489407,8.140618171892697,13.51417855191191,8.713059810041058,10.601454413313093
94,2023-04-04,4.437538689766199,8.554333215024853,3.59590116715538,8.132461553098434,13.504606369960104,8.653924706926444,10.614765083003354
95,2023-04-05,4.405249403751897,8.50569853676296,3.5637083910402176,8.098285317824127,13.452212777077648,8.590994860284638,10.552741866262634
96,2023-04-06,4.389922785248904,8.47973034285666,3.556723435287466,8.042648025547885,13.518636410292824,8.564821973959672,10.550917048993925
97,2023-04-07,4.3787151960771125,8.45169896305948,3.565339254646243,7.9830532599233335,13.793294007692655,8.547014159337733,10.562334497221318
98,2023-04-08,4.360371401943102,8.407384734485811,3.5231880235849924,7.939892236741717,13.891414082058267,8.576451433472098,10.562046780416264
99,2023-04-09,4.337039272813981,8.351641088447588,3.494410373826175,7.883803967894878,13.916417557865694,8.586672775622278,10.542579670275478
100,2023-04-10,4.325094006091834,8.311122056738645,3.49967408815744,7.851650407936952,13.959988213125527,8.615957398184392,10.539951437933876
101,2023-04-11,4.32105747943521,8.347367463888785,3.5571000181287755,7.839285888863133,14.05821589188126,8.64598822233035,10.613530396227324
102,2023-04-12,4.337320960110909,8.411430175633981,3.63334348214029,7.878030736779439,14.201028960842956,8.676020008885997,10.736620351196068
103,2023-04-13,4.336132797748145,8.445103353915561,3.6799769028912146,7.843283646289365,14.21279799965302,8.632209153848063,10.799790224586884
104,2023-04-14,4.322836022318187,8.476935736646068,3.6980059310075473,7.821857374245026,13.996643940529495,8.600713489610095,10.802972345087722
105,2023-04-15,4.311799138117702,8.504483263391423,3.744234301175277,7.811751696708173,13.988296072970408,8.553619574155993,10.82901434634614
106,2023-04-16,4.319429355547601,8.541642784523303,3.790914331614395,7.784448918609562,14.020519818851755,8.47336293958763,10.874091622599677
107,2023-04-17,4.326065242882111,8.592763321226963,3.821550547997662,7.744953848051915,14.033541871758711,8.338637522629373,10.904714443693083
108,2023-04-18,4.331436729600946,8.567983888396554,3.8139436967294835,7.716570490434946,14.032555823595292,8.2079789626889,10.84034551250589
109,2023-04-19,4.317479701207568,8.502855188320567,3.7888186345513475,7.638372694956218,13.952563963056708,8.10294600419138,10.74819741604559
110,2023-04-20,4.315202752687412,8.461113374548656,3.768147995890014,7.608328082831229,13.911200149433558,8.06526955020683,10.614998644084912
111,2023-04-21,4.32642569725347,8.425970868596535,3.7606965454825647,7.560806803780051,13.992654107374161,8.032699519197681,10.512655771932177
112,2023-04-22,4.342107341677467,8.391766746417847,3.749274376294628,7.476027915551917,13.936287890395466,8.067846043789206,10.451990526731393
113,2023-04-23,4.350700412225226,8.38393993195595,3.7380449694695286,7.456577647403007,13.934982678701855,8.145299672454328,10.408085708539991
114,2023-04-24,4.351578615854949,8.36637738932903,3.724640563552307,7.439515820949771,13.914890847111552,8.172464753147525,10.436443289510288
115,2023-04-25,4.363144361435545,8.370915876774125,3.717799274774255,7.4245351472677195,13.863035237487907,8.210740632811078,10.512764636461707
116,2023-04-26,4.368696916138675,8.39788717820402,3.7013562715895665,7.439044773389079,13.879803354928256,8.272497283866999,10.604875965516312
117,2023-04-27,4.368187134549982,8.411151668650339,3.6982168818389867,7.443530971472221,13.860042800010316,8.370647168203684,10.79273220266826
118,2023-04-28,4.368810062695431,8.426638877678064,3.6951221473707974,7.453213189654595,13.73499446899062,8.432455174765577,10.986480645856886
119,2023-04-29,4.369539232770667,8.448168881412768,3.706827300657956,7.50105388096527,13.739781317277496,8.425479896574592,11.11719123088001
120,2023-04-30,4.373679755559163,8.441983085939421,3.7034031231671896,7.5138863850695055,13.715663030803357,8.489096403266865,11.138309617986144
121,2023-05-01,4.381914029120572,8.425529021968767,3.6887165375931565,7.5411730437413755,13.966288052855615,8.59847712030167,11.153818247217886
122,2023-05-02,4.3824592687358,8.424694749832323,3.6530315250257273,7.559025494424939,14.024748828372966,8.663779477528635,11.129895572998544
123,2023-05-03,4.371192793910997,8.411328778378893,3.6113768199687066,7.548469730716109,13.993923747219883,8.628361560758034,11.051387024802766
124,2023-05-04,4.353593789519079,8.398366896253172,3.56729884690632,7.550514508978759,13.979103925990767,8.481814246098562,10.98986034814722
125,2023-05-05,4.338533205990162,8.370355590840907,3.526711555274357,7.598808054522288,13.9855861642581,8.362536133000317,10.954614795813432
126,2023-05-06,4.318305363139607,8.357516934645487,3.490838706347963,7.620397053334536,13.923955883442035,8.273650479087168,10.94977447495397
127,2023-05-07,4.303351402119902,8.353077060195892,3.4713514488570367,7.666781084763689,13.878464032561213,8.117246322972472,10.989862324762358
128,2023-05-08,4.2669483742923315,8.356504222856044,3.4454679995086517,7.665501499078974,13.660134393108754,7.929859617460139,11.011833064674272
129,2023-05-09,4.2130484498317005,8.355699600938996,3.4620685567672593,7.677426075914165,13.622706583349594,7.793817254364413,11.050039885124376
130,2023-05-10,4.16633637514204,8.375892595132239,3.499581173066947,7.711108045139048,13.644411855768189,7.779690871906105,11.14058133240488
131,2023-05-11,4.114380900538733,8.406203880777282,3.525627727413254,7.712561637944688,13.617942513309057,7.81666424132497,11.240251221845671
132,2023-05-12,4.106733163019144,8.44091523059016,3.536405185984001,7.678150761274627,13.552469926785394,7.8836346490792035,11.327629769771198
133,2023-05-13,4.108057002859833,8.468677874993881,3.5334882079651204,7.677848939677516,13.543916461438965,7.991515018562759,11.396016617603113
134,2023-05-14,4.084431995669059,8.494655180018526,3.50857077731147,7.642593504079623,13.462279646752453,8.058943145863449,11.455096317622324
135,2023-05-15,4.093881069197459,8.523962505856572,3.518300898169143,7.644260748413716,13.391252820178893,8.136802731856463,11.514140751236733
136,2023-05-16,4.1300702133388905,8.54439385570304,3.502198998859125,7.617414758060932,13.359946939015975,8.22584160098767,11.530603901728716
137,2023-05-17,4.1483253286688955,8.553341595032581,3.4761507749588128,7.586222956600859,13.407242416979642,8.252603723106185,11.541023755352981
138,2023-05-18,4.185043680687359,8.530818360009736,3.45915831046091,7.577178902517672,13.45095394610687,8.276805665336356,11.520937839580801
139,2023-05-19,4.175197951449745,8.51621378705911,3.462672720188345,7.580788856830179,13.494855384819648,8.28525631404806,11.430451221900869
140,2023-05-20,4.16282426534679,8.491668314512896,3.477936212452374,7.5557385994881585,13.527999358090312,8.261128138763272,11.447308192360383
141,2023-05-21,4.158904697804079,8.472561056896241,3.505741164479912,7.533827197150243,13.6577936374156,8.293587668731169,11.512685183828735
142,2023-05-22,4.1420684790617655,8.458007821184951,3.506637809527291,7.540099874290206,13.718373987138209,8.301597504763906,11.577258902440459
143,2023-05-23,4.1186058919744175,8.426014280350236,3.5033646759510617,7.5516399817965825,13.725391093492531,8.26646631200595,11.619372798348907
144,2023-05-24,4.12622855784051,8.392103411191588,3.499913424145574,7.57682138856786,13.662204519363602,8.23052144435008,11.62708217281904
145,2023-05-25,4.138191021417304,8.384410339272621,3.5073341366681374,7.604616395442102,13.662422276198797,8.226347232655542,11.588001585114961
146,2023-05-26,4.135361678853259,8.35794668492089,3.5019597289033206,7.598968913547863,13.686840629011945,8.218619787913047,11.558299333574123
147,2023-05-27,4.116705295748194,8.323757355652234,3.4895924146651085,7.6182922894837555,13.696264053430852,8.177868062389688,11.474942777528826
148,2023-05-28,4.100725486783256,8.285040833769159,3.48376907032054,7.662766152471071,13.680387419430643,8.127966489298094,11.411272509987777
149,2023-05-29,4.08225919877395,8.203612889156137,3.4730708319370875,7.643070328829491,13.644839060558768,8.096819181157228,11.344814948017126
150,2023-05-30,4.083547452902766,8.172241549848849,3.4652285757572825,7.609767292452777,13.641001902112608,8.08205549465742,11.34356320746598
151,2023-05-31,4.0806990372789835,8.167896009335328,3.4690036124571177,7.569761242075854,13.615102793589665,8.119431800628842,11.38379519627735
152,2023-06-01,4.078520896865163,8.164714612110812,3.466579771566182,7.5108545057627465,13.572438141845522,8.204167991862196,11.415979391308124
153,2023-06-02,4.086371027365222,8.164586404583078,3.4639605229476733,7.4910125182837115,13.53924308689711,8.303526498186043,11.504421226243656
154,2023-06-03,4.101619959503192,8.169719721366757,3.462990724014579,7.418482758941486,13.509458775282068,8.447997686591782,11.482138350940522
155,2023-06-04,4.11999091328857,8.182364640384758,3.4644327016722505,7.325583604738314,13.470416805967515,8.589079866186466,11.44277604931707
156,2023-06-05,4.144218620623833,8.242258605818575,3.483116235281599,7.314196657116339,13.463308257074553,8.723945090018674,11.425801469783504
157,2023-06-06,4.143077156197774,8.262653560429985,3.4928747382443532,7.327421071241171,13.370578948294977,8.854557247805039,11.362736237707342
158,2023-06-07,4.139301955772299,8.276730257120265,3.475704010104638,7.310211040207468,13.261864464584692,8.968275342387887,11.30894219907906
159,2023-06-08,4.136558828784813,8.297041620212399,3.467419159434318,7.321628389744261,13.413272565523462,9.047407217446244,11.289423281401765
160,2023-06-09,4.1293669520565315,8.330135361379675,3.492169417190379,7.352744922835677,13.561791936531451,9.157026450405544,11.261145964067046
161,2023-06-10,4.085606752909844,8.335774988733375,3.4980987393865255,7.386910227091955,13.610398798325312,9.159256911838517,11.210716480789149
162,2023-06-11,4.036369212261738,8.328557960788647,3.483724304482848,7.439701429024831,13.638351937220886,9.129088047457277,11.092668369272038
163,2023-06-12,4.037850973190192,8.330953103570389,3.464301883403902,7.460434537646703,13.639637141776936,9.14474001436936,10.999887210777302
164,2023-06-13,4.03985612575198,8.31727349173496,3.4596296785723184,7.447798188589368,13.718455848720977,9.180694817594745,10.970103995132565
165,2023-06-14,4.058638173610006,8.285499966960634,3.478526294596449,7.475768288526065,13.868246133968372,9.218564917025317,10.969764655197213
166,2023-06-15,4.064995523211543,8.233050916339165,3.488124076220079,7.487970831846738,13.754830621505892,9.256896616326179,10.980514917035153
167,2023-06-16,4.066032069299337,8.171905554716231,3.4684117001553085,7.427676106613859,13.607961607450234,9.194050792853071,10.981878816855025
168,2023-06-17,4.106943183861718,8.119346295110784,3.474388546060647,7.402916685476207,13.524419559064643,9.20214625073863,11.052732573667635
169,2023-06-18,4.144881254005929,8.084711157927133,3.4874286877799068,7.370452553378728,13.451089850179011,9.198631753995512,11.169134900916942
170,2023-06-19,4.129356931102973,8.051460525825393,3.4907959017890127,7.353381853452158,13.445350374685516,9.232256573507742,11.257753611475867
171,2023-06-20,4.141263772081336,8.040372015158962,3.5173044575733816,7.373686194500748,13.487193261292346,9.263403619527622,11.294835780911574
172,2023-06-21,4.123782338330206,8.026992576263018,3.5156359385557745,7.377708297541052,13.509895207515594,9.178532330001222,11.275213511812499
173,2023-06-22,4.114944422731773,8.067067629489248,3.519934529282924,7.373018569134213,13.562099446941899,9.047056206936995,11.206089308978537
174,2023-06-23,4.106367217989164,8.099085129013984,3.5193802745014806,7.368415218379828,13.67322798814472,8.95241820657982,11.151075431686067
175,2023-06-24,4.0974518247482346,8.13781932822987,3.5073357264870473,7.345494163900026,13.750871084746787,8.806945917545969,11.091848764408354
176,2023-06-25,4.112122153024784,8.167757342795026,3.5073120333216354,7.336262426056962,13.860673008871387,8.754714272064293,11.021981798821917
177,2023-06-26,4.1227054715072855,8.2060084139537,3.513109669489136,7.338047443586957,14.054878549284423,8.736270816291746,10.901665034361315
178,2023-06-27,4.115165090584627,8.2434206860099,3.4900914949198976,7.325637497263735,14.186256125548272,8.728726746007514,10.796932216766253
179,2023-06-28,4.118148393835001,8.268968207242017,3.486978167894866,7.298178933322228,14.219656873194282,8.740899543915514,10.638775448774748
180,2023-06-29,4.125121280069278,8.272485617695688,3.4831640797581875,7.323359941695514,14.305932313104957,8.825159329526114,10.625751759936534
181,2023-06-30,4.13756731271187,8.287608579402535,3.4958191073598512,7.460114930607459,14.320553725903064,8.88079146531127,10.658988149298908
182,2023-07-01,4.1571694039713,8.302218216213591,3.5136140495430497,7.6086849652341195,14.37736484041316,8.945138880072383,10.75545443405018
183,2023-07-02,4.153378553638039,8.317933326136695,3.531881675243014,7.716085393352612,14.39054842779818,8.950846971292508,10.877174996067987
184,2023-07-03,4.149825365907325,8.327294353967956,3.558822356403979,7.8265991471813745,14.359040761400895,8.92459224322731,11.00428718669802
185,2023-07-04,4.131914281845002,8.315446742580738,3.587273351608652,7.937554399641522,14.334777532084148,8.871516665443664,11.141362348262131
186,2023-07-05,4.116607210522937,8.314615623071182,3.601991848245185,8.061983613316453,14.395145920454373,8.875010240760487,11.329809540341481
187,2023-07-06,4.116630792726608,8.302178077182544,3.6177113632393456,8.12098520017947,14.397244499275308,8.89922618883648,11.306357200538939
188,2023-07-07,4.115630176292372,8.276122724183756,3.6100883564358304,8.095614232384872,14.433214323830132,8.96297954305309,11.244330892668343
189,2023-07-08,4.089374199300679,8.243148913470757,3.6047178703559757,8.083281133683231,14.418133378059318,9.021835218004881,11.13034156131852
190,2023-07-09,4.057573897852782,8.221059159216,3.596831176050113,8.092243271190581,14.449375068395414,9.100017032820952,11.064889744791495
191,2023-07-10,4.035760045296303,8.203162229573811,3.576128072946607,8.086022629930609,14.478451762914895,9.150061705290264,10.984384894639689
192,2023-07-11,4.043647783959391,8.210300529532427,3.560302760358538,8.086957710072895,14.535623012937032,9.189814710778995,10.921656736455844
193,2023-07-12,4.058409223391481,8.241113293922888,3.5687804853696137,8.092765983321403,14.631797543030347,9.256567859219283,10.844846584626378
194,2023-07-13,4.058149323102991,8.241887725501801,3.564850255905268,8.12666460785097,14.627167746472855,9.228766061540393,10.859165508757945
195,2023-07-14,4.068871501040756,8.24129908346947,3.5530245240910956,8.146811435556481,14.629590351368886,9.175953100978703,10.866969953912905
196,2023-07-15,4.0832123231301765,8.235109765162738,3.5328194210419226,8.129054789728885,14.580845554042714,9.136337537167616,10.887017838521144
197,2023-07-16,4.099286591289032,8.227542727685202,3.526717375571718,8.124459847929563,14.505653924599503,9.150276149352294,10.853028891994976
198,2023-07-17,4.096461649347019,8.22586103542002,3.5042865400089545,8.162315121416876,14.459657739310604,9.151204055265833,10.842881962000948
199,2023-07-18,4.057581493709792,8.204222470689384,3.4783749985000325,8.172749909467168,14.418620745023548,9.149003428287457,10.784598581615986
200,2023-07-19,4.018445517509511,8.1653544089417,3.4428881746900415,8.190806288011702,14.281525936943419,9.10972693221045,10.740919993685209
201,2023-07-20,4.01497464356274,8.160345291232451,3.4171011987912374,8.176327539923333,14.247824075200082,9.111141578682439,10.70651853303045
202,2023-07-21,3.9973339105411534,8.150931308925676,3.411087557026067,8.170706722938474,14.202335793486014,9.120526203525644,10.640016451947776
203,2023-07-22,3.998907399719085,8.161892725634923,3.4046927524312998,8.191403603534052,14.251552585975814,9.176786107001746,10.60640122638942
204,2023-07-23,4.005563381879159,8.172253126632631,3.3813624809259024,8.212923756599539,14.246073237742408,9.150286860685075,10.587778490297607
205,2023-07-24,4.019747610039333,8.18082640313137,3.3735631075518704,8.19492365200793,14.24365317293818,9.089294142653165,10.643486566098023
206,2023-07-25,4.050611562486604,8.192282897949816,3.353639876309123,8.199865494537244,14.177830639451884,9.033814326336005,10.698122580282202
207,2023-07-26,4.08060490372333,8.206748007237731,3.3299486389659942,8.196979268855522,14.189879741603912,8.94351851931277,10.771715144869935
208,2023-07-27,4.065066869349353,8.213445386542633,3.323504384464655,8.230351257988932,14.15879861388973,8.8505432187702,10.767254845538938
209,2023-07-28,4.0709605393053065,8.235538367288786,3.3175006084730563,8.24531462267088,14.116929733934601,8.822031257639035,10.84142427976126
210,2023-07-29,4.086636041972098,8.249015524627422,3.3193572375694247,8.234126232707284,14.128526397373278,8.82407421616319,10.880766259385144
211,2023-07-30,4.105155206375499,8.267963479497691,3.3191646107375723,8.217969649699754,14.15159090325707,8.857820887828995,10.92408577894365
212,2023-07-31,4.130071763355633,8.269624543834215,3.3300116810012734,8.203826943506936,14.075613426251962,8.875455652390412,10.865395168283507
213,2023-08-01,4.150148178402476,8.267329410447477,3.347070728877312,8.193174988042434,14.004898957151994,8.900541240392629,10.794000226729818
214,2023-08-02,4.191902970299674,8.264408699438343,3.389894416652491,8.169619939382375,13.970398822888617,9.019960057510318,10.792697242222376
215,2023-08-03,4.236464747986219,8.2930910754583,3.450441178176206,8.165011633253522,13.940716390280842,9.143593934714099,10.884723323294143
216,2023-08-04,4.2711749823210585,8.293854452561757,3.5033193656778208,8.162789476183335,13.897553966387111,9.229108994822413,10.921778808356024
217,2023-08-05,4.26940958227625,8.306789339634445,3.5287991912645125,8.175750124440864,13.813444252392056,9.270487033818009,10.95075698052707
218,2023-08-06,4.27527608740276,8.306465643959585,3.547176984336143,8.203772709837734,13.736444551251896,9.18031949164433,11.007591782154966
219,2023-08-07,4.309005473194807,8.30567954169754,3.5613969033655395,8.24273954184011,13.740260961435613,9.074083610643758,11.089799263349848
220,2023-08-08,4.3315061428109365,8.322087036204268,3.5976889310906204,8.322818180822201,13.797253558068004,9.066848922170497,11.244519646088287
221,2023-08-09,4.327038957330635,8.323809036200041,3.611070970866583,8.418110606957482,13.781221826985472,8.97715130152121,11.219861578637452
222,2023-08-10,4.322097980692244,8.285934557120024,3.579862398275537,8.47024676010724,13.777319147460572,8.847989362277813,11.21146326694348
223,2023-08-11,4.319781711164759,8.278053200469447,3.551608719941713,8.499458726198151,13.805206365945732,8.725072449293961,11.179069585190389
224,2023-08-12,4.352665077840847,8.276234372769224,3.5436622457089304,8.498077551145752,13.888863286557378,8.570292586513633,11.190959461760642
225,2023-08-13,4.3782792762375005,8.258081579549303,3.543734479280065,8.479384208873766,13.936884752128007,8.525928585373181,11.163714960957012
226,2023-08-14,4.382043974475602,8.255864601066676,3.5464438732480157,8.521053364810529,14.01373571198718,8.543059804550833,11.15907246712467
227,2023-08-15,4.386214196321006,8.237180542391714,3.527146357693128,8.544718981685717,14.01919955070895,8.43445648775523,11.172823778759211
228,2023-08-16,4.388615439576413,8.2495916158196,3.5074435900795122,8.538285166291855,14.025170226751044,8.38092587711346,11.278614145992163
229,2023-08-17,4.3978821289676535,8.260262741029845,3.4974869415385803,8.4984070614281,13.986193797525855,8.34912765376012,11.274999059465442
230,2023-08-18,4.388635372011855,8.27040395511432,3.4959619063392964,8.503387043267702,13.921817033792323,8.289830778864369,11.317041280429306
231,2023-08-19,4.3797675236403375,8.264350709217208,3.4926557303134005,8.484473469550073,13.898218824844227,8.269313041238101,11.34148317140909
232,2023-08-20,4.37447623828795,8.274656402462172,3.488044999307028,8.463192447012519,13.978830497401534,8.238852377891398,11.351626735883087
233,2023-08-21,4.377256267732047,8.275246027905345,3.475762630604687,8.388669111841356,13.883781849603308,8.202330518548951,11.345868722977844
234,2023-08-22,4.392775235763188,8.273563617683605,3.46533168216882,8.276082683022087,13.819942984689876,8.18103618542419,11.300042040122946
235,2023-08-23,4.403602552884829,8.246489617274797,3.4633603863550317,8.205592474850073,13.764421770890587,8.133995064169252,11.215624625615035
236,2023-08-24,4.416929564463709,8.227476223020572,3.4554779116579004,8.210932931700254,13.744625510269396,8.116465600887008,11.271708382682553
237,2023-08-25,4.454201685294715,8.232282450961524,3.470585325530791,8.178300671043221,13.797809978591273,8.148869140309792,11.388518867002984
238,2023-08-26,4.4925467982785765,8.234415490941439,3.4724487435779454,8.214574153877887,13.789169145185308,8.125138139767342,11.385686214956873
239,2023-08-27,4.5271662240487345,8.245206201101348,3.474549819891479,8.245958534591443,13.784075929842894,8.109350283180182,11.367684857686212
240,2023-08-28,4.54405099404267,8.249549431062357,3.4827438407784777,8.276554804834149,13.799960530493324,8.08874681281461,11.320969756359148
241,2023-08-29,4.562121846818529,8.274926270036742,3.497956167678873,8.315034724191959,13.792305098451793,8.090934650650118,11.289449366397209
242,2023-08-30,4.606980199983928,8.324820298688845,3.555623049509586,8.322805954685572,13.810118803763448,8.180344391270358,11.328937140356157
243,2023-08-31,4.637547429723524,8.372794569685325,3.607925355425656,8.325392486434803,13.864724496064671,8.331460675174016,11.17284521406128
244,2023-09-01,4.692835156799689,8.402745887357547,3.6290810057235916,8.390458669602364,13.826440458738379,8.40873742533004,10.90912469677487
245,2023-09-02,4.682204158191531,8.43039501291632,3.652781021207253,8.449792185032585,13.805971364834992,8.519402965832466,10.75391623684584
246,2023-09-03,4.672122696191075,8.44210821745122,3.661494135840258,8.503637153514058,13.784940929138624,8.629176716280806,10.607255820094537
247,2023-09-04,4.664193953086711,8.418192758390704,3.6798009618539695,8.533725989955274,13.738420776922593,8.735159026829972,10.498976437173695
248,2023-09-05,4.652971912480223,8.361628996335314,3.694301607569145,8.522877089451217,13.691163519208803,8.807154754096155,10.309475370851658
249,2023-09-06,4.628349901924474,8.298899533131216,3.6776466998842343,8.558830156139035,13.639653880157345,8.83026631221327,10.100808372431604
250,2023-09-07,4.620099896479302,8.257958477782871,3.6706270037601416,8.580459113921927,13.700973617639471,8.768051295211944,10.032469746784566
251,2023-09-08,4.63040616894879,8.224838244563314,3.680392303847512,8.577979040524935,13.76303120475261,8.779396012110237,9.942607552584494
252,2023-09-09,4.640972082656413,8.193516194764538,3.6907328099725007,8.552763981342865,13.71932229336436,8.830534784488675,9.829076602720368
253,2023-09-10,4.639156371590432,8.16416235382955,3.7071763086756797,8.576742683682705,13.626726525276172,8.892286865522555,9.695561159339396
254,2023-09-11,4.636763654567687,8.158677483508653,3.7076323989092574,8.579665693877299,13.62591877536566,8.92334394716504,9.598358321463712
255,2023-09-12,4.65463922233691,8.202637418193273,3.7254308947605943,8.59673574593298,13.660050412576926,8.999800457880777,9.519812671909387
256,2023-09-13,4.657385908163326,8.25671613502548,3.727839400811599,8.61864402465429,13.678796684043471,9.042447795179909,9.444195552686548
257,2023-09-14,4.653193518356098,8.275954601236313,3.7107105252801444,8.604288544872524,13.549664385543478,9.057764001989753,9.37736504001032
258,2023-09-15,4.65022757392034,8.273741797139914,3.676562972708107,8.564049053664403,13.453877818662757,9.075157143960158,9.385863912029961
259,2023-09-16,4.658962190281385,8.308877371510162,3.6480241207813893,8.564006827977016,13.40191337126456,9.145979215226891,9.380700915902818
260,2023-09-17,4.689487970344078,8.349299817380905,3.6358645330918855,8.557788361203789,13.352198083136225,9.192439851237522,9.399696548292235
261,2023-09-18,4.71220114584619,8.397985748655088,3.629895967009081,8.623681180296524,13.31590795527791,9.24008939271691,9.380928816254565
262,2023-09-19,4.716448078978092,8.430380373089843,3.606296904338937,8.73650959920607,13.356176408124583,9.308027464809069,9.454379552288273
263,2023-09-20,4.716271697031471,8.431534710356834,3.579011820946326,8.743852940169585,13.389541326086233,9.389195113035413,9.503589432145365
264,2023-09-21,4.723158335664229,8.459290216749089,3.5778747462311697,8.748210758860429,13.425983177080226,9.487134305785684,9.529620223337028
265,2023-09-22,4.729449305829893,8.508535174413511,3.594102553515221,8.799824115347509,13.505206217715294,9.562847097553723,9.57717480796212
266,2023-09-23,4.7429525498129275,8.541483633148774,3.6182641955728867,8.880736638741029,13.553563576265045,9.591252316231243,9.647875201701064
267,2023-09-24,4.744662295917091,8.566588142749156,3.63131496884875,8.926472224129672,13.595638392378929,9.616468938030755,9.686076877778854
268,2023-09-25,4.7432967521306235,8.573115344327478,3.651939553459912,8.86318766770105,13.584880680195484,9.649468286150128,9.716177936239932
269,2023-09-26,4.745895271339982,8.56201583137062,3.691727238290171,8.796049818772634,13.515273633079476,9.669395743997038,9.723577194456771
270,2023-09-27,4.776598296630345,8.57057819775717,3.7396900994792737,8.822432539110634,13.480110093639071,9.697924446256737,9.809934400660921
271,2023-09-28,4.870318260794318,8.57148766091261,3.782641592332458,8.87237901645554,13.441972951936139,9.709524917418156,9.876660005153056
272,2023-09-29,4.9222098066562054,8.560153512675797,3.773478769244286,8.848824567644431,13.37590265985351,9.68376743945213,9.854330901516667
273,2023-09-30,4.919906435265717,8.546239185175844,3.745017657004872,8.81245285424561,13.35986552410165,9.654550675866641,9.853269742746292
274,2023-10-01,4.922594333903805,8.516916574873173,3.733461664384085,8.77109447026832,13.382855610584045,9.648107067354443,9.842952020006825
275,2023-10-02,4.920889985022427,8.491529353267982,3.7228443261624835,8.792955847140496,13.38013111208943,9.67958480197029,9.83884438386578
276,2023-10-03,4.9108187982924205,8.480869703740739,3.692221278069543,8.80358248139687,13.363628043175378,9.685489627668732,9.83054479236628
277,2023-10-04,4.880496001314631,8.451073203864768,3.66140455152564,8.768224100925323,13.300663442806412,9.670894051284842,9.685918852784472
278,2023-10-05,4.852909534041541,8.437480526463686,3.6387616981712325,8.75903370289525,13.282735507680867,9.69942916922127,9.602415964977354
279,2023-10-06,4.785171010093975,8.423419257290643,3.63424078845555,8.7799573523569,13.287466928714824,9.697843736427414,9.566967640139566
280,2023-10-07,4.764127848462427,8.432256253871286,3.6650732293104014,8.768941289735244,13.26916205520314,9.680656025690007,9.566502419914753
281,2023-10-08,4.75125575237798,8.46463235399122,3.6785325335407246,8.822738921571347,13.240537595976516,9.697077880859284,9.587411758833893
282,2023-10-09,4.728852111232684,8.496381147803255,3.668389557847806,8.897108585953642,13.28421642569935,9.694573218004438,9.684714599781747
283,2023-10-10,4.745201731485734,8.547216441022169,3.6909957255243455,8.936023929256962,13.29527388036845,9.698736025379064,9.78177598874091
284,2023-10-11,4.754082078772059,8.563666030094506,3.6798034106311017,8.91932349115377,13.269983861789251,9.734715803770927,9.806181823606513
285,2023-10-12,4.682327163240268,8.577746651157655,3.6623225113558737,8.901150428666803,13.3819338952439,9.746276775840231,9.81335250880832
286,2023-10-13,4.657613428942109,8.600974056891815,3.6668760655158126,8.895292277095047,13.467936152558059,9.801136278757289,9.842885946314862
287,2023-10-14,4.669334024955362,8.608930670874603,3.658640203473378,8.888622932623177,13.496390318201232,9.89285084914284,9.824804617204418
288,2023-10-15,4.666874628972373,8.613025850563963,3.6590829948275996,8.849399718050453,13.463820036406858,9.959548256470242,9.805341440349073
289,2023-10-16,4.670781838380214,8.616755359570346,3.6573693034736054,8.743004180554589,13.476855479325911,9.982760743777202,9.7159887241621
290,2023-10-17,4.66406367051326,8.577859809132855,3.624942652006504,8.668457702793312,13.493346183173822,10.013671423737017,9.580477369067792
291,2023-10-18,4.659240474934486,8.572855695944009,3.6198049960311733,8.676222235059985,13.530982676027213,9.972726595383993,9.616847007357451
292,2023-10-19,4.667625948381306,8.55495349010796,3.6015672991095413,8.630220130593399,13.43253092241967,9.864339315580692,9.607347275484113
293,2023-10-20,4.685105207683646,8.545811852071653,3.5846525533507823,8.630130262549818,13.34893613930669,9.8152041304118,9.554526186455266
294,2023-10-21,4.686521052899083,8.520128287513678,3.5645000510187796,8.670581576502952,13.340824992812054,9.797334949068809,9.521090029649356
295,2023-10-22,4.6797624268457225,8.500456924450665,3.5441329063612748,8.665695499125102,13.358022691135156,9.717485139537787,9.480836640600442
296,2023-10-23,4.680608960272495,8.469064279156557,3.5274252868548825,8.665582807748441,13.303187689817904,9.662896357617148,9.4753924404038
297,2023-10-24,4.661397135794246,8.445400959318777,3.510747139904363,8.693070990017164,13.282947452915055,9.600240178811276,9.516331434783423
298,2023-10-25,4.650472631631852,8.433193789104282,3.492797268837605,8.660138061131486,13.242975662651158,9.563193083200616,9.471653806979768
299,2023-10-26,4.658117560199171,8.463935125963443,3.5079788036568007,8.744272509964805,13.215763920277668,9.625258830373548,9.452280546657164
300,2023-10-27,4.673068781905973,8.495497920417892,3.518229735577306,8.760169650469656,13.236615301320436,9.661029765490847,9.40960003364917
301,2023-10-28,4.6902559549880545,8.52211839606784,3.525344971238678,8.714458608831588,13.265612724455568,9.604641026453281,9.358945919412081
302,2023-10-29,4.696581330003787,8.54060034437718,3.527936027427327,8.708244449526061,13.299668047202971,9.58281465732073,9.368330461716095
303,2023-10-30,4.719129067923118,8.5979160549936,3.5410260152371884,8.710861969765377,13.305796996774353,9.544936971056739,9.336019590770578
304,2023-10-31,4.74645343779462,8.654003615544312,3.549804668666773,8.758227611414256,13.281322851102074,9.50758289911788,9.298763873082505
305,2023-11-01,4.768985339873551,8.688114251743164,3.568771907830417,8.837539553287948,13.332755948388408,9.47339663520629,9.325658417029365
306,2023-11-02,4.863754790722342,8.70171683097865,3.563999240039737,8.841282081007204,13.524038981358995,9.390844653365956,9.336553097841774
307,2023-11-03,4.959590427894436,8.75533725367513,3.591038308425769,8.885279489752394,13.60876806314691,9.36598493263374,9.44523523652943
308,2023-11-04,4.977553709282702,8.785189714416905,3.5885862579784473,8.884061519370327,13.55222483610046,9.321678659968068,9.498047943830601
309,2023-11-05,4.9936310510701984,8.820666619379795,3.583107439531665,8.851245044757077,13.452334229726587,9.262935747254941,9.54708471007218
310,2023-11-06,4.982845981468027,8.83242384774706,3.575516301678772,8.827057420222598,13.402454447314113,9.256765668495223,9.60248749143106
311,2023-11-07,4.973787136319351,8.848205928646973,3.5627780830217333,8.782298252256657,13.399032383321726,9.288545230117075,9.61332635501935
312,2023-11-08,4.999094171024007,8.910762943226272,3.573744261956483,8.74883859642089,13.38540816136825,9.349489519352082,9.568199417533089
313,2023-11-09,4.994781239447103,8.945077002610455,3.5988642016628707,8.738437710238866,13.188907701050352,9.470936080342309,9.67530387779414
314,2023-11-10,4.902522106917425,8.899113754526104,3.5706475198617205,8.690511852134398,13.044478515022687,9.448276916232073,9.637544449441064
315,2023-11-11,4.898388821725275,8.88236829786211,3.5587904745328953,8.741829036432767,13.019386206514614,9.393018651168331,9.627176289285895
316,2023-11-12,4.902289719849302,8.860054809740529,3.5593580890729677,8.781305251008515,13.028437930451892,9.443072902245902,9.612158617920135
317,2023-11-13,4.9066925489691045,8.83481492373759,3.5615856827487096,8.802724645911658,12.987366918765868,9.430343440726846,9.61481547190716
318,2023-11-14,4.90259442813363,8.798802973855045,3.5825797183417953,8.799495182055875,12.93629587582529,9.431846210334925,9.631037870157524
319,2023-11-15,4.87565727802619,8.781855741324737,3.5663699691854296,8.823385096973679,12.974805836517833,9.385728131008579,9.709054362402672
320,2023-11-16,4.816667214985295,8.790244196877998,3.5347866462064803,8.84981030235892,12.933189384656078,9.323536313886374,9.650275391540998
321,2023-11-17,4.830908719149782,8.842650352217188,3.544707859337563,8.935041898336138,12.8810496643085,9.275835422117254,9.668992370214653
322,2023-11-18,4.824876776293953,8.926535132660053,3.5532993082570963,8.896608199059617,12.809875973155174,9.306111123084762,9.68311129615468
323,2023-11-19,4.812162574509057,8.98349636112156,3.5623140075489377,8.859451423857587,12.736050613769914,9.213795113822112,9.69488460747343
324,2023-11-20,4.817356091032346,9.01790720458327,3.5647513558262403,8.824719244930337,12.796806732811248,9.201840595300762,9.63701235459946
325,2023-11-21,4.810651535469565,9.06677543852815,3.553956684488122,8.807372250940626,12.816248941658037,9.156223266631248,9.577053579914033
326,2023-11-22,4.791294679854908,9.054970406669591,3.546081656733302,8.748868578606352,12.695492766974157,9.067391030872514,9.470971090019491
327,2023-11-23,4.870785002052453,9.0288308301511,3.53482761375396,8.694193210596122,12.64771327077392,8.921425424472249,9.35379300518507
328,2023-11-24,4.8439472694200125,8.950947118347512,3.4969342942649604,8.601836287241186,12.604603185140897,8.784587998266773,9.228253027065835
329,2023-11-25,4.8217437464932615,8.857802207867312,3.479508989160436,8.599106328285778,12.60160955789978,8.6198510227434,9.11386849102832
330,2023-11-26,4.8169006594751,8.816309315641613,3.4567250130050136,8.577074285183517,12.70021184544152,8.533478055323453,8.995976071505108
331,2023-11-27,4.821598832596634,8.80184072452995,3.445428071964641,8.60212985989089,12.65493509594931,8.46921784061578,8.927476552369743
332,2023-11-28,4.834627509518855,8.762614390723174,3.4433086894802005,8.608521589712325,12.67188296971506,8.386303005395467,8.874872345106136
333,2023-11-29,4.847140824905757,8.69592364519163,3.4299847161042076,8.597617684088767,12.683025015057826,8.361322653650658,8.807447060523051
334,2023-11-30,4.87062608301464,8.633277449578603,3.419071114319164,8.606295011346871,12.696367457944442,8.361155670565749,8.766573593414154
335,2023-12-01,4.912366750641891,8.624890764390916,3.422164534262426,8.661513856118615,12.7291579151714,8.389881677264524,8.781567474307481
336,2023-12-02,4.942330867810767,8.631730332267406,3.4263169108455744,8.736257977747652,12.716249550250506,8.41018943939984,8.768367694368093
337,2023-12-03,5.026299604490906,8.6836024415117,3.486469547969438,8.825885337693906,12.812338957392566,8.526390826493843,8.819362067842404
338,2023-12-04,5.052329643502284,8.69100410803596,3.5063645113073076,8.85293170540002,12.88440411035627,8.560560994468345,8.833745850299929
339,2023-12-05,5.074417062095814,8.73332250025805,3.52647318230814,8.922003348505699,12.903098486019564,8.619118058070228,8.901596440324228
340,2023-12-06,5.135249623890153,8.814758813774747,3.578568269781224,9.005845092875974,12.97548483787177,8.712652434599429,9.03076921957893
341,2023-12-07,5.186232980077094,8.88259663560149,3.6306084218961368,9.046533829232235,13.102185862994713,8.836151786290472,9.116667686726807
342,2023-12-08,5.230243439837706,8.947572701946282,3.655528490439878,9.055184033748503,13.200368209663823,8.894351615124155,9.131701779737302
343,2023-12-09,5.210460630201583,8.968315355233608,3.672078862740903,9.038264207322637,13.266265347509195,8.958812570097118,9.198072114153273
344,2023-12-10,5.138075686758524,8.90830323909462,3.6351490748153865,9.053030863080048,13.113024844282235,8.926396051417905,9.197898289050274
345,2023-12-11,5.125045351586548,8.880846950969437,3.633964942166553,9.135412986597919,13.106437565088012,8.93106828095584,9.248676326553218
346,2023-12-12,5.127862383899762,8.888049390028248,3.6341990789082947,9.167252656477618,13.167950687572604,8.960505659813142,9.265579530797877
347,2023-12-13,5.09378106953021,8.890907851450196,3.6072464739374426,9.183699666092291,13.188397665978426,9.030383899650568,9.268172136557144
348,2023-12-14,4.932622067715328,8.910837602773382,3.5932057135782083,9.214189807139098,13.17202460867937,9.06579565962048,9.308335329860853
349,2023-12-15,4.848843437119965,8.897672535540865,3.5851638956650356,9.218102304546802,13.134696053077034,9.121667948468229,9.358295635632714
350,2023-12-16,4.847362208213339,8.901293744611893,3.568464501027863,9.227278542407296,13.070280279664674,9.142538209998959,9.390930950805151
351,2023-12-17,4.857031324247575,8.897361118675395,3.556671676983484,9.239724856612185,13.030090077556503,9.150296696920464,9.417982544240703
352,2023-12-18,4.844644450932974,8.89621178594686,3.552447987690088,9.228577189293471,13.018566558719797,9.20888416689056,9.324546455317952
353,2023-12-19,4.826590344372808,8.861230909174266,3.542597014701269,9.195551042993005,13.037201316917916,9.220051872758427,9.23481507330335
354,2023-12-20,4.799320002795371,8.825705280214004,3.5268911958253204,9.207734128036362,13.023078145492189,9.150770718412533,9.180444257976111
355,2023-12-21,4.772986838535105,8.761891699289459,3.4854561772922823,9.178971977521515,12.968953434928467,9.083954152792282,9.113373285161158
356,2023-12-22,4.741603535523646,8.696461499817449,3.4454444635534776,9.158107286246848,12.884150112710254,9.01030937996795,9.078775676476216
357,2023-12-23,4.731372323862468,8.653104288921206,3.41340520370901,9.126087880523157,12.813104506728475,8.946710029212992,9.06772288865002
358,2023-12-24,4.704703968449697,8.563109545301852,3.357970800061899,9.089441754447899,12.698863140573732,8.865521518187554,9.056209856528696
359,2023-12-25,4.691645684243533,8.496258672031598,3.281364937374287,9.073285807439118,12.639010407324585,8.723070917929949,9.091382384655224
360,2023-12-26,4.692925766936338,8.443796208524402,3.2425652728804537,9.084913909858868,12.663768685497319,8.679873390334391,9.109235214658039
361,2023-12-27,4.6961842316825715,8.398286485961126,3.205721901828311,9.08040328418041,12.662732419422623,8.659158462962614,9.075620641710275
362,2023-12-28,4.691134899546208,8.368367178327523,3.17737564898917,9.083627752841718,12.685460374509235,8.649054395812724,9.033685826541076
363,2023-12-29,4.6909703708208275,8.350458004935184,3.1631909952042117,9.086912903964842,12.743382550986995,8.652035927652147,8.970487739921008
364,2023-12-30,4.691167831020617,8.328988936959574,3.1625166367766084,9.073889949066693,12.7846141315583,8.68168156674653,8.902153790603718
365,2023-12-31,4.700481889311327,8.310222853583165,3.1274536372752064,9.056329839569605,12.812575691961943,8.665974624726786,8.874667433871423
366,2024-01-01,4.683912747226875,8.331900498514743,3.1628306423492343,9.057105169780234,12.694265252463172,8.679988082654324,8.852751315142113
367,2024-01-02,4.6784414688100435,8.36137594788915,3.159895169892544,9.036478455527588,12.663263447389708,8.614962899525482,8.833854189990259
368,2024-01-03,4.678372285196438,8.388353329813189,3.1648221504335736,9.01078794415786,12.727874163565255,8.581040348190152,8.840528452766652
369,2024-01-04,4.676961019195509,8.412300652282664,3.1813453898908706,9.00526428757917,12.824960708847168,8.541761926035905,8.84763244252235
370,2024-01-05,4.653562374045,8.428671578339259,3.1854866784999696,9.005602382290027,12.869414081950756,8.54317572942334,8.85268464787564
371,2024-01-06,4.64040569688869,8.440799370648751,3.1892210482299044,9.099956468972598,12.880256158306508,8.570415050307952,8.820358075802977
372,2024-01-07,4.643224804105199,8.542303454191437,3.26194665492983,9.137879509604451,12.936607743458753,8.669862687844121,8.790495834498724
373,2024-01-08,4.676370401396499,8.566792339595816,3.2950303832445784,9.167653913203813,13.153380382535754,8.761863283892271,8.815342693669137
374,2024-01-09,4.680029316916241,8.571817383469265,3.3214810611115846,9.181884184620653,13.203393378779834,8.831906888895892,8.83038710936109
375,2024-01-10,4.698855120941468,8.606854619658161,3.354294811606695,9.201301689810363,13.219148990013863,8.864128604734072,8.804651048082423
376,2024-01-11,4.715763401462185,8.626940081476075,3.3701193900839503,9.175861320748178,13.191274272607469,8.869958854365581,8.798726937253871
377,2024-01-12,4.746228572717968,8.66593862102766,3.3882325963434377,9.176745954578767,13.202855505801066,8.860752799049283,8.797987884562357
378,2024-01-13,4.781549288834271,8.709198974051452,3.400910287667973,9.138333602474468,13.282145197978863,8.801832000223836,8.848135442216394
379,2024-01-14,4.814914022231656,8.765690672437016,3.4136947023843254,9.154432862162048,13.354249176713816,8.747109858204084,8.89514431254932
380,2024-01-15,4.823987918954224,8.783094878404372,3.419794995999222,9.139116991170289,13.4106433832032,8.695989135150693,8.940218905469711
381,2024-01-16,4.825419562450482,8.78844367465283,3.4187252908370866,9.133735112285814,13.400174236910432,8.613614331378004,8.992007201350079
382,2024-01-17,4.830517170357642,8.772511985438118,3.4270821167329255,9.115999806701337,13.597442199164425,8.51408128312527,9.071158718515226
383,2024-01-18,4.847151056016995,8.798148465185976,3.4416391505864112,9.134132645249991,13.568587632530495,8.462061461378903,9.147768183076122
384,2024-01-19,4.843285069662754,8.80814974594315,3.4593901947018333,9.134390275332395,13.303300827850787,8.44477964122899,9.213865138052821
385,2024-01-20,4.844126586201324,8.806245962762075,3.464964378816551,9.125399737491387,13.27656648785362,8.503075483666363,9.295283741627632
386,2024-01-21,4.83069682135792,8.749582019301512,3.4582509412877154,9.116779210897597,13.248181203023131,8.54547447624194,9.294147384095126
387,2024-01-22,4.829230987187537,8.73049114558056,3.44652104358596,9.094694928347524,13.241217635345677,8.51173198912638,9.310429756202824
388,2024-01-23,4.859565088514918,8.781899969138939,3.4727384954412535,9.105681553323448,13.372826014422975,8.556754195615506,9.337258497345283
389,2024-01-24,4.858219571103496,8.775500697592678,3.464002162917334,9.125285040046284,13.240348329987905,8.60143728087291,9.34937145603566
390,2024-01-25,4.844793919009716,8.752816650355614,3.45449971518292,9.124299630551048,13.337602330057726,8.59800370175802,9.340747260320724
391,2024-01-26,4.843245535706636,8.72464147130638,3.4314945847257343,9.104403507756178,13.659450610341798,8.624643407656091,9.33301125779978
392,2024-01-27,4.819795177425731,8.688678537555061,3.424754086157653,9.081017755525972,13.733018261083966,8.65413696617301,9.279004292267325
393,2024-01-28,4.7999730453331875,8.668753632840962,3.4291607558206665,9.055347864244387,13.826426507388382,8.651857986992578,9.271364164620058
394,2024-01-29,4.791966122965062,8.660220367972391,3.4519907253809614,9.060458819658724,13.849361073390359,8.700458480535891,9.18769076237189
395,2024-01-30,4.761805720873598,8.58508445797199,3.4232166013620713,9.034447344402807,13.721835779728226,8.685857353493555,9.097222093068103
396,2024-01-31,4.745343885052579,8.566876649877637,3.4137442459920644,9.050318969274995,13.645665029348121,8.643336396481454,9.076078647760045
397,2024-02-01,4.728617043996266,8.533511239361314,3.4081469869047436,9.074770701213184,13.573284879520257,8.620611322701219,9.072763115632215
398,2024-02-02,4.717837596208347,8.524720459004087,3.4264736789028194,9.095094499487976,13.549041029730976,8.567506014976034,9.092175588315841
399,2024-02-03,4.719972318090593,8.539202706401486,3.4448145856293264,9.093549844367299,13.487046498965269,8.51751898492958,9.126195770436404
400,2024-02-04,4.726810404035094,8.566082945987727,3.448615488113297,9.108174073513856,13.448974804894798,8.462959222333883,9.161250314391424
401,2024-02-05,4.738666534965481,8.549466990598274,3.415660487547577,9.110993369746236,13.400286099336986,8.399496135764142,9.215973462118288
402,2024-02-06,4.739495073952865,8.525377862986518,3.419463733602614,9.128982446473374,13.371743457274095,8.34884686053807,9.270066926510507
403,2024-02-07,4.777395043635879,8.550123424264148,3.461976025130653,9.122377719053214,13.424024979722828,8.410053486147024,9.30881533490774
404,2024-02-08,4.817809667409777,8.567699848320842,3.4738612641378053,9.097310879528207,13.425950876786265,8.434277102573846,9.326354830325068
405,2024-02-09,4.8383352952441685,8.574172244644144,3.4767619603284308,9.08754169590594,13.415744429916126,8.410527612917472,9.315869674297327
406,2024-02-10,4.849839266529952,8.558515883748159,3.4817625569412867,9.07959600754099,13.441229012711053,8.342384786998085,9.286034002825858
407,2024-02-11,4.841018820952279,8.53694423056891,3.4773948361748017,9.05925717570213,13.393877211079365,8.296180689259602,9.27753798732385
408,2024-02-12,4.827684419330867,8.533967918403567,3.485378042490684,9.054957006405877,13.443702789299781,8.231726488901868,9.277817153318676
409,2024-02-13,4.84060652663328,8.548254857098645,3.4787183404732853,9.029644555770915,13.554367136619046,8.20666978416457,9.260094045089232
410,2024-02-14,4.823887647458902,8.518383026815732,3.4401518835539426,9.009978197067884,13.583154610706142,8.187861877375266,9.174687512087592
411,2024-02-15,4.797800900012698,8.50296506355259,3.4344976161826337,9.011460742530149,13.59909266289184,8.193463088758927,9.113208305371243
412,2024-02-16,4.7932903425877935,8.478214590193947,3.4397837271807177,8.995399330584679,13.614063901597092,8.250151541007721,9.075503784001757
413,2024-02-17,4.789273258206552,8.49226887667278,3.443225579664167,9.002842616028051,13.657270149267458,8.352293966039298,9.044791887538993
414,2024-02-18,4.790573667457771,8.497418998236506,3.4500053818835243,9.024248993762676,13.759620395340585,8.416362216469986,9.041988772083785
415,2024-02-19,4.797682037686106,8.52867377513132,3.45670480884025,9.040810161306284,13.7140102207127,8.506555366211042,9.046143030795198
416,2024-02-20,4.783856888724034,8.541362091214184,3.458420684787594,9.050683582021204,13.594519276656687,8.548445218001927,9.061667466648656
417,2024-02-21,4.754824949075105,8.528722902867802,3.4539233812596515,9.047241136345972,13.479996317328386,8.526990586521363,9.043093878658262
418,2024-02-22,4.761338136053362,8.544691189248452,3.4574017746588317,9.074866466859726,13.484130906047712,8.579610415230823,9.00295870937837
419,2024-02-23,4.763059014119302,8.547025863335026,3.4521720008027827,9.147106505804647,13.467549123169002,8.609656632505587,8.983436765435687
420,2024-02-24,4.765754086866528,8.523547126196696,3.4544110507230656,9.180551136516758,13.447068912593474,8.618563568520047,8.94905943803568
421,2024-02-25,4.762925189757965,8.51521291182269,3.4595864821750397,9.231653229891277,13.464959468866581,8.671561271675307,8.870423338110383
422,2024-02-26,4.741499637707688,8.487574809667306,3.454973030050025,9.249702806010552,13.443499596024882,8.71271277375344,8.829918166006472
423,2024-02-27,4.74411462254274,8.454998631073435,3.4580532570388627,9.257742117210487,13.397158880639775,8.752923335359469,8.7860065335933
424,2024-02-28,4.754802301129386,8.448299969717448,3.4623815428842564,9.265152548748205,13.32381065659152,8.800408890375321,8.796867207170807
425,2024-02-29,4.742912724250031,8.40618929674659,3.4547604945549932,9.255771643992242,13.193664628843948,8.797699841849788,8.816586362364864
426,2024-03-01,4.739501793901405,8.398081288191596,3.4471657955294552,9.255719680812646,13.120836941758313,8.838595099039415,8.724712543438347
427,2024-03-02,4.743530899743519,8.41338038547101,3.4491107674475616,9.28571836941048,13.10197243062537,8.860390042027406,8.631846559177607
428,2024-03-03,4.74890163097222,8.393308124019724,3.4483286738513743,9.277201313778018,13.013724095809412,8.886505792732347,8.51054746796998
429,2024-03-04,4.748867469047673,8.39377666625886,3.44753182874183,9.266876241382585,12.956486906223164,8.909102469424736,8.409854600887096
430,2024-03-05,4.741808632271415,8.426999387809087,3.4465266530663654,9.278687954900901,12.896348545654202,8.936457853392588,8.280289052406344
431,2024-03-06,4.74160460827837,8.455866605592089,3.4476031117038413,9.292254310729058,12.874740380478869,8.9434338675488,8.160316475001178
432,2024-03-07,4.748586381154227,8.495820713515267,3.4516897190031948,9.293821856766025,12.86599538760667,8.9512407055567,8.050923822475477
433,2024-03-08,4.780166129257762,8.555747981612644,3.48999920746279,9.30684129585781,12.970602419472216,9.042770558390023,8.061412853879503
434,2024-03-09,4.795526725378411,8.557075107839477,3.5069431978864065,9.314370410924544,13.025225367185234,9.09149319997373,8.074849956553445
435,2024-03-10,4.807132437394605,8.605109463892209,3.505029500079182,9.32352761758247,13.107965133077162,9.105079444133287,8.06999647813195
436,2024-03-11,4.812119451550842,8.622811160210764,3.515057780143709,9.381247797996666,13.060446429216299,9.081922257006863,8.055258523203197
437,2024-03-12,4.816718602880492,8.642627272428564,3.524308785890853,9.466252792844074,13.056148049613082,9.073372420238195,8.10434840774962
438,2024-03-13,4.816790561743177,8.633383468257865,3.5340218023269956,9.573761945966366,13.085016050749532,9.10072202489095,8.176060990748377
439,2024-03-14,4.8127024415977315,8.648500510012887,3.5499882646846816,9.638890942100359,13.089330612142758,9.053917606936865,8.241029401579443
440,2024-03-15,4.778563921002184,8.592112750268539,3.540230076011057,9.655943478988576,12.937300782899158,8.792159806295734,8.290019189076228
441,2024-03-16,4.7344940414011845,8.566608945200695,3.5381289988804023,9.672815806966883,12.85605251746199,8.73159498903115,8.343707001304862
442,2024-03-17,4.702843791354739,8.532147217599725,3.5619065048998424,9.725662057456264,12.805939839342724,8.692892349210473,8.408030044238586
443,2024-03-18,4.703622608522072,8.535494790751532,3.568786921440579,9.697673256444451,12.813537704042956,8.673151216532633,8.45701922943414
444,2024-03-19,4.720500903577106,8.510136108447982,3.595797855716642,9.676173820591526,12.869112267945033,8.700538277718604,8.50100325380802
445,2024-03-20,4.71764703182312,8.489431514692237,3.607602636411008,9.631167370363082,12.82051780654251,8.702124792970464,8.477063324596887
446,2024-03-21,4.725487026561345,8.45751954023861,3.6167413277292257,9.62129310813466,12.82212695586181,8.806179185673058,8.476135066198063
447,2024-03-22,4.738022594308214,8.456730640245011,3.625772123201673,9.606058588976497,12.877890202681437,9.009433631483882,8.472297069275369
448,2024-03-23,4.759285672347055,8.447996171216127,3.62666382850137,9.580412467039164,12.937312868602705,8.998128266150944,8.481842502874432
449,2024-03-24,4.775448421560715,8.42244829250477,3.6244444171306403,9.530778264524704,12.940600515558028,8.986238404481524,8.54828995800868
450,2024-03-25,4.778867875509374,8.405112086494835,3.6229289068000936,9.540167009376253,12.944553100243995,9.055629015356757,8.576812522479871
451,2024-03-26,4.788280932928869,8.43662105001592,3.6367623225568546,9.56084302201496,12.996871252183942,9.13855214936755,8.577401097595166
452,2024-03-27,4.7924107505954145,8.435963104220317,3.645651820546046,9.555264383570787,13.05256915256656,9.171806555789697,8.608808558426391
453,2024-03-28,4.797646975568983,8.42467385843478,3.6451833523275203,9.564470271302863,13.11731343187097,9.179840270423904,8.615572168980634
454,2024-03-29,4.789097636337393,8.393329465099745,3.6393718944057722,9.574156442987618,13.289607145077989,9.109175932726883,8.594571529158923
455,2024-03-30,4.763923900322639,8.35581592411977,3.6089292286108465,9.558139109458121,13.261229334095729,9.079334027013122,8.531379414700927
456,2024-03-31,4.726429627003561,8.313599099334175,3.5808784149692188,9.538312125455787,13.201178506825203,9.10890792842378,8.433245323564936
457,2024-04-01,4.720899922427533,8.282537844830024,3.6078526278551135,9.52886135454816,13.196762768950919,9.154283887996417,8.389309474956237
458,2024-04-02,4.69983588666016,8.251952687675026,3.6058134635273738,9.482848141094882,13.077297337872093,9.184055067319973,8.362712408353135
459,2024-04-03,4.708730022727822,8.259570572770485,3.6167598383948376,9.485170677604078,13.03263990071044,9.220173412972972,8.360900677176344
460,2024-04-04,4.73098925920157,8.254292530344257,3.669181746489599,9.466307742801083,13.020914778643645,9.244686253740992,8.344718027190222
461,2024-04-05,4.739683748782392,8.258763014279637,3.6875831434933533,9.441207515336362,12.888357593064544,9.356404320306098,8.338555669650463
462,2024-04-06,4.76830462428313,8.267339746590597,3.726477816367777,9.445592759428646,12.82140688292344,9.499026457554647,8.342795110830005
463,2024-04-07,4.798998156792726,8.305145739713542,3.7676185265008035,9.467367972511378,12.84673360853608,9.589536086574428,8.350078998343065
464,2024-04-08,4.805675571216914,8.314281386865925,3.757090680624606,9.484188368474571,12.850433184832676,9.610710642830696,8.273498540940206
465,2024-04-09,4.835086032291932,8.312971101446731,3.784770485564233,9.506736889012839,12.92592160468485,9.581887586734391,8.193475837327359
466,2024-04-10,4.830404787415072,8.317093904996868,3.7963735536113385,9.427950424392204,12.952780161931495,9.603613864345522,7.996922880149177
467,2024-04-11,4.8040041805198905,8.293571339954308,3.7647470197803723,9.37891989395469,12.878716330934841,9.611671864638465,7.870645156792562
468,2024-04-12,4.804337314334722,8.274332100955872,3.766952261413107,9.347120125376236,12.822670671980054,9.622178728344212,7.794678407896043
469,2024-04-13,4.79181434135634,8.26098961068691,3.768587910858788,9.3274802341306,12.884695655587402,9.641913038256986,7.780601510694045
470,2024-04-14,4.784557559646719,8.252867203605213,3.767205120776029,9.303291473928429,12.931937362240658,9.664650111715796,7.798427817308999
471,2024-04-15,4.775743514396803,8.292908035337444,3.7818395475623805,9.290420154382417,12.921107876882777,9.663322424508777,7.914106278311356
472,2024-04-16,4.728262596578886,8.288485804899059,3.7567408643975595,9.282759072100069,12.878560934409213,9.608462117408063,8.040175014060008
473,2024-04-17,4.715858087369833,8.273615456750328,3.7529491941983912,9.358960580169919,12.870671661840529,9.547519150701868,8.25781783569015
474,2024-04-18,4.705063817410037,8.279945204743658,3.7441944351114445,9.376055140943269,12.882329611957298,9.530043368202882,8.465120388081123
475,2024-04-19,4.689941800488269,8.294842365280937,3.7421636580556785,9.37535484358131,12.835675832449137,9.502625767354653,8.651183462027877
476,2024-04-20,4.67390215440871,8.301913448292078,3.758001943238841,9.408085299677172,12.837678149244866,9.473578010026994,8.787261613777565
477,2024-04-21,4.666987541592046,8.318752802099514,3.7643172483582674,9.438390080578097,12.834128765592009,9.433766691493105,8.85357490632829
478,2024-04-22,4.653830412868218,8.290664768136548,3.752074244041737,9.41402472915661,12.81540593563122,9.423298941118476,8.87857658257119
479,2024-04-23,4.665121888782834,8.260203118459513,3.7629484992571607,9.403312949129338,12.8192258627,9.471133040809693,8.919194376392358
480,2024-04-24,4.662513701724044,8.248182548967996,3.7502070159566148,9.427780539924498,12.874347947991593,9.490355548096513,8.918607757465134
481,2024-04-25,4.661372908158323,8.24593385390008,3.7657097004176596,9.458789925840493,12.875086461091042,9.485612616082864,8.92494213692116
482,2024-04-26,4.652641071572508,8.224952263071929,3.762703831695981,9.479440443987887,12.90720892864665,9.490969436919439,8.87164106499247
483,2024-04-27,4.653209821945242,8.211993119354231,3.734574129536779,9.467173088414043,12.874032318358022,9.4756198990143,8.863977422221982
484,2024-04-28,4.650953751738622,8.153673206844415,3.7140653068661735,9.440377733053952,12.869173620576772,9.400877337697382,8.836387330428503
485,2024-04-29,4.6625412347187725,8.128417763847217,3.7061817121405327,9.492511659381629,12.871257285356597,9.306167907780814,8.833983406304178
486,2024-04-30,4.6442795390025315,8.099400423845067,3.678270503674219,9.497132677297525,12.839551583746823,9.232642856774019,8.782375396062717
487,2024-05-01,4.631718969607248,8.062667835596143,3.677574062855039,9.502989553868696,12.885827289073486,9.161101897812713,8.756959888910862
488,2024-05-02,4.622367303152749,8.033357878264512,3.650824856586289,9.494953046547604,12.811847733889978,9.021937214261571,8.755463448756514
489,2024-05-03,4.625916498639276,8.035307910282594,3.6590181874520504,9.495174572630344,12.731839199569531,8.95902525348245,8.789732898484882
490,2024-05-04,4.612968064850803,8.015640459566125,3.6770157047130345,9.485623492011259,12.685294669832562,8.894905341913393,8.761807064354375
491,2024-05-05,4.598361516335236,8.005944353309982,3.688799068353191,9.486244610085754,12.580517706167724,8.89080417663292,8.76791011692804
492,2024-05-06,4.577486144156908,7.997098190851984,3.685970887671886,9.542020255882615,12.478770181741286,8.91089748016397,8.80497888746831
493,2024-05-07,4.5735435916275184,8.010602213546377,3.676999431236722,9.570959632380466,12.400571566056884,8.911353508448043,8.837490642036462
494,2024-05-08,4.550525294193437,8.017696637770056,3.6600969169286537,9.530944374346465,12.180280235900579,8.924688887030026,8.877539615707189
495,2024-05-09,4.5308015545376294,7.997670444952219,3.653887874615422,9.525436799161655,12.142087476907681,9.025037554732666,8.856878621528887
496,2024-05-10,4.499823197893538,7.956110696532485,3.6258863825440186,9.53305340827399,12.110969262513388,9.01750223563309,8.865148762055707
497,2024-05-11,4.4912569885042215,7.943860286696872,3.6047011749212863,9.552334027800558,12.076950793001956,9.018385348236478,8.920321761891104
498,2024-05-12,4.475284808547808,7.935314791285873,3.5673078954425828,9.557924096764944,12.005924440189508,8.860925653783855,8.955682567497252
499,2024-05-13,4.477989391137243,7.951250513542779,3.5471373982204675,9.445691015203533,12.063652003226043,8.759759532414627,8.934905004974944
500,2024-05-14,4.487244627044303,7.943308152350823,3.54275770791125,9.386452456869984,12.130351865784764,8.675843544105788,8.936239730559397
501,2024-05-15,4.508290019598707,7.982857329963908,3.5570800522764214,9.414557642999293,12.18523354830167,8.612788496993563,8.9402077177745
502,2024-05-16,4.52924897116883,8.032188989331377,3.555652748371152,9.40152457832036,12.176573495056251,8.513499263977327,8.965192831758234
503,2024-05-17,4.546343300348138,8.067585518078019,3.5528764626961724,9.401783047638398,12.183854935542609,8.444468517626683,8.928130822404245
504,2024-05-18,4.554097649667534,8.080162640461195,3.555249864839233,9.356696386368416,12.160547131605256,8.378385160691831,8.844186611872036
505,2024-05-19,4.558111481437855,8.091901778930637,3.575523131533955,9.37357963101274,12.210511734469959,8.481840882434076,8.791910797551072
506,2024-05-20,4.557299363928086,8.037989543837458,3.593008631236006,9.374675175847983,12.225760771141681,8.534964131337585,8.739205831889553
507,2024-05-21,4.540130012111453,8.030769329787494,3.6004927692128113,9.439654442099242,12.233764463786908,8.564289044993725,8.709628137973501
508,2024-05-22,4.523676443182615,8.014234049447612,3.5913454581562285,9.432812949907847,12.225432169076972,8.570964476397156,8.62599704351683
509,2024-05-23,4.514228615690054,7.996381954186217,3.59782869543066,9.43869491653479,12.284648843566,8.617323338750102,8.53539796077651
510,2024-05-24,4.576442401498601,8.040998014596374,3.69019089586175,9.460860778708511,12.444137087326583,8.756231243002828,8.525752925586099
511,2024-05-25,4.585997855845434,8.057427341461617,3.726229908417532,9.52417237507345,12.540905419429654,8.795593016720597,8.540973814102864
512,2024-05-26,4.6022325302262175,8.070698850258879,3.741304054681265,9.527243984899041,12.628399514555587,8.794916206965672,8.508431111324436
513,2024-05-27,4.604832724673737,8.09039202000517,3.7349377550745726,9.565343685914188,12.604323708213554,8.779944984497464,8.50904817837303
514,2024-05-28,4.60098333238372,8.065752957006808,3.7084316558460846,9.543806988169395,12.471325464434878,8.796953785464407,8.469878536715528
515,2024-05-29,4.603094919486123,8.029683555869523,3.6982835235602693,9.519599828499777,12.40386365101355,8.84404883481089,8.497081382894178
516,2024-05-30,4.609116554275865,8.027924252410306,3.6950812178922137,9.551508173573398,12.461723601445192,8.887662857069971,8.486115218047152
517,2024-05-31,4.5480944380137265,7.983354420917339,3.6098266747990886,9.551745147575035,12.331607061174694,8.825695021297182,8.447361607557273
518,2024-06-01,4.541071335511286,7.949752960245518,3.5803341446107266,9.578276221695038,12.222442274662027,8.85993822221604,8.349853945935925
519,2024-06-02,4.547807264186327,7.930871333974613,3.557507738236519,9.580306903261283,12.098688055509404,8.914891287252022,8.336201956641927
520,2024-06-03,4.563752037658381,7.9717617540410055,3.559761314274187,9.558271844485457,12.042139503838452,8.983637985176754,8.310966232493938
521,2024-06-04,4.585465263404493,7.994871754421729,3.5819436194911454,9.573103119010893,12.01197417622188,9.012500589402814,8.263552248027759
522,2024-06-05,4.586011335873903,7.972166472124504,3.5793830757587317,9.602419584136237,11.969695913348856,9.018910951661967,8.216855223963428
523,2024-06-06,4.57770307707951,7.923716778514331,3.572333565600632,9.614738214201166,11.788072624109926,9.02264227711531,8.212980291072569
524,2024-06-07,4.5680050264182075,7.874742577374398,3.564904974597417,9.626699099258449,11.675939948445935,9.055766560169621,8.193273307736945
525,2024-06-08,4.550954438993021,7.859353593182376,3.558647339465287,9.633180941158184,11.6010800392791,9.040302563476493,8.246280013503759
526,2024-06-09,4.5291784312454775,7.848854046938173,3.5703358304655133,9.673026893995951,11.548655309952485,9.023776284808006,8.283841138714612
527,2024-06-10,4.5067711108724495,7.833964845785459,3.576590087863173,9.716773862327216,11.511026910279222,9.03735246266026,8.29240752540085
528,2024-06-11,4.5089570560334,7.877064490542465,3.5892963570936836,9.750228296954187,11.523568133263128,9.090117809743626,8.342931384565459
529,2024-06-12,4.530906479946851,7.943910086706675,3.6153221207186204,9.86409773711249,11.524769090195282,9.137561126668212,8.354224794217926
530,2024-06-13,4.566205208689281,8.030936844259793,3.6739955384109186,10.00974023104113,11.673448583974432,9.213372297856761,8.385403306059905
531,2024-06-14,4.585204521609719,8.083734231688664,3.7155492882061614,10.141831029348277,11.764390440478408,9.206135722749794,8.373782316101531
532,2024-06-15,4.600317385615873,8.094417003437092,3.7314935327243792,10.247567494752143,11.781606573679733,9.177050268637183,8.277764579830189
533,2024-06-16,4.611405200692583,8.089104528864082,3.7463397603560686,10.35165767499093,11.766687516416054,9.158730934410269,8.122957081508481
534,2024-06-17,4.6253815893360875,8.078766083916062,3.7537133638546676,10.478831202935826,11.792443706951072,9.16301614094188,7.973986531720112
535,2024-06-18,4.626413929990109,8.019774213754983,3.7448535745525144,10.595322952258366,11.835196817509592,9.195244973368675,7.824289199893963
536,2024-06-19,4.611257149581489,7.973214281844313,3.7282455970338853,10.616039518524877,11.857692444925197,9.201912890665097,7.7545946122769305
537,2024-06-20,4.592875258650339,7.925289977442835,3.683187321717445,10.637145268868972,11.804895710016662,9.161611092488547,7.65817910640913
538,2024-06-21,4.5908460143475525,7.894358656173772,3.6486696233223554,10.650856770675762,11.826798511092568,9.173806955417444,7.612839837894334
539,2024-06-22,4.610167945978313,7.909726002171928,3.6692200566831024,10.748287376241262,11.878212247460539,9.250697554680459,7.708825127735679
540,2024-06-23,4.614052948579868,7.888097399217865,3.6545917696956076,10.770620310217785,11.884577925452424,9.296101808043934,7.8324783369934305
541,2024-06-24,4.621898374503301,7.849561226249541,3.6470534606083618,10.771675349070705,11.94322546284945,9.319016641254578,7.938703080336991
542,2024-06-25,4.6038570515106985,7.825513085713484,3.637994576932432,10.778425988246905,11.971862117068335,9.27282115642022,8.01302926497541
543,2024-06-26,4.60879441806191,7.812606663022065,3.6431270452048463,10.873194382471567,12.010419016323507,9.290399203902007,8.063118856811831
544,2024-06-27,4.618726896958575,7.774835100614589,3.641224509722545,10.889695539166329,12.006273669253584,9.316107137041413,8.08820267471114
545,2024-06-28,4.617213855296797,7.740990762191153,3.642098183724159,10.95973052887771,11.92380265452044,9.27403013760628,8.103327878751399
546,2024-06-29,4.596281027960126,7.7073817668047555,3.629701620715001,10.877799490448904,11.866221124158894,9.188012998835287,8.02570630052911
547,2024-06-30,4.601750610170269,7.733521600527865,3.6511972423876533,10.88749307300015,11.903015403891235,9.135730714421825,7.898051376186437
548,2024-07-01,4.601011716151591,7.766969506308555,3.6649666884022536,10.91064188754163,11.930713008172253,9.1322500585019,7.832634119475555
549,2024-07-02,4.610136054626966,7.8028351559554014,3.6710238666342834,10.951230177382302,11.940117577586447,9.150966856304882,7.786283002510309
550,2024-07-03,4.607178422582223,7.7965798131028325,3.6584455729678487,10.917807462927692,11.917849448517513,9.098250495628768,7.718652410562659
551,2024-07-04,4.584128692840257,7.798258877440083,3.644868938385728,10.90592430142443,11.907476715476466,9.045164647385073,7.658476522568059
552,2024-07-05,4.58352568488313,7.834163293735486,3.630818992096411,10.868646163883923,11.949741138512243,9.01904011674197,7.594593011459528
553,2024-07-06,4.586730385326177,7.854803472251559,3.609647860227438,10.92114842918771,11.944462216750109,8.962087617378915,7.554561654403503
554,2024-07-07,4.567371739567223,7.83062500357723,3.5843268738076097,10.927381720168578,11.904524453177382,8.931618197179588,7.600531114431809
555,2024-07-08,4.555591072288851,7.794395235502963,3.567560175632902,10.918704336510915,11.864767911056608,8.849171889869252,7.603570415156483
556,2024-07-09,4.562683478434428,7.76996632563118,3.5705629924423086,10.942879384734308,11.891727120178222,8.73646929264225,7.613154194995504
557,2024-07-10,4.5906405092680895,7.788054622167752,3.589267078602385,10.939155206283733,11.914879285748341,8.684570285518364,7.6314552207812065
558,2024-07-11,4.62125666140817,7.759444757303422,3.597807365160297,10.935858443422045,11.895282501652634,8.644744957045917,7.663998275604344
559,2024-07-12,4.627397390501568,7.714195271386202,3.58770914899571,10.909440972418139,11.865000920636874,8.648142051213945,7.69093971016864
560,2024-07-13,4.63384277861425,7.658068155824206,3.57790684176064,10.833133195458698,11.877626363998937,8.696951069190664,7.698119505173958
561,2024-07-14,4.651500137609568,7.642564009152884,3.571380853016816,10.799222166473248,11.88162627154741,8.719607453908122,7.691957578590393
562,2024-07-15,4.654465083585452,7.638134619149968,3.5704469624116326,10.821831092988253,11.929051770075302,8.703348490293754,7.710359784557126
563,2024-07-16,4.6520095167043705,7.640243953852592,3.5596190993393324,10.741033283980517,11.924163283370921,8.71367374856344,7.751814735131425
564,2024-07-17,4.626800522962497,7.591346970301198,3.546365312653922,10.715345505238705,11.927710248727834,8.69457574991083,7.813554317758871
565,2024-07-18,4.606616145762649,7.592153061672593,3.541117285034415,10.682396950020651,11.955759709624573,8.684302577710325,7.8554131699156375
566,2024-07-19,4.6113361512438855,7.576491116297858,3.5554333224127497,10.647073989102347,11.96429193973884,8.674319505517632,7.888211899532465
567,2024-07-20,4.618098803967974,7.570398423921666,3.5620038523969617,10.639259671163078,11.92059718098008,8.695016449192527,7.944508293466368
568,2024-07-21,4.629980301379616,7.561624628886409,3.556954133629815,10.64185447033935,11.887315995152989,8.698718454003627,8.00833552240003
569,2024-07-22,4.631419457929548,7.550304387112407,3.542779625333934,10.602035331532793,11.811494702335887,8.700547425921615,8.04129870502772
570,2024-07-23,4.641927711580306,7.556240167603759,3.5838090030862255,10.625702695833011,11.817491872993264,8.742709168323168,8.065743890072314
571,2024-07-24,4.642557664644748,7.583786131929756,3.5901247418005733,10.595046713920356,11.830989717168373,8.776683787660177,8.05271222757359
572,2024-07-25,4.657894975398856,7.613003022265908,3.594740891162757,10.601548818841351,11.818974073516776,8.776379337791406,8.043922625877903
573,2024-07-26,4.639138470433296,7.638578660721769,3.6016266007990283,10.63595411211853,11.802807558937289,9.120151705073889,8.027786571583965
574,2024-07-27,4.62930236018442,7.675009758733372,3.6258339026015194,10.65899002058157,11.811535390725396,9.109603307190522,8.00303469322591
575,2024-07-28,4.630653127792914,7.7053062214495345,3.661093207409227,10.674985491487337,11.854405805323807,9.10199620621035,7.992030741120991
576,2024-07-29,4.632287940590173,7.734685385215914,3.6900536748536155,10.685802775962864,11.914239450938586,9.109659256819846,7.976250411805636
577,2024-07-30,4.615515832669194,7.715747095823593,3.6566864256835996,10.670312624639877,11.871819130740368,9.084246048099178,7.959291921717886
578,2024-07-31,4.59148898003279,7.707890144828698,3.65271074319605,10.617494942354758,11.831406092004588,9.065569571820218,7.966242662823584
579,2024-08-01,4.56328342678164,7.708389892069037,3.6498412210169753,10.572751531220733,11.79179529896132,9.061571539018955,7.990301103521914
580,2024-08-02,4.574354453652061,7.716844015146209,3.6456704998015605,10.509612429557981,11.705987099875289,8.712813014072513,8.025979227971801
581,2024-08-03,4.584378560297874,7.707792552438165,3.610121608140517,10.409636012280869,11.616279060931292,8.683104985675387,8.064006641824596
582,2024-08-04,4.611297301744697,7.700580903826393,3.579773714483693,10.334614155141898,11.524385789494486,8.690132851704805,8.101429844926084
583,2024-08-05,4.629431505752147,7.694469305728219,3.556253331247901,10.274279181839047,11.426939474907924,8.688656162803593,8.144978148626256
584,2024-08-06,4.676730799176922,7.71297541395672,3.5792670412534386,10.247686910089234,11.345639680878948,8.717057303007829,8.20348717990011
585,2024-08-07,4.720273935346056,7.717808476751906,3.581501401477966,10.298048245433838,11.44556660551073,8.734463191849624,8.232246767214574
586,2024-08-08,4.747221729641647,7.717927291003263,3.57870461063677,10.304290882715552,11.396812544075706,8.78160656287733,8.233101313299853
587,2024-08-09,4.767826269528384,7.7305101632074225,3.584221530086103,10.302541644200144,11.439127059828863,8.849506438846392,8.217077031487731
588,2024-08-10,4.76549568907564,7.735213419828226,3.5988475103483855,10.348344286034777,11.57177288218315,8.93153902238789,8.2063833621918
589,2024-08-11,4.736824647646259,7.7150895699448085,3.5979825322756604,10.345855761540378,11.587644260609128,8.970614559126824,8.149675945881937
590,2024-08-12,4.730467671907539,7.685836260196181,3.598942164453482,10.357611800834874,11.54731500000422,9.026744645937466,8.109465997676482
591,2024-08-13,4.680910397255631,7.657625883963516,3.569999660437379,10.33457276243956,11.543792073276197,9.045484392337935,8.097134263916685
592,2024-08-14,4.680788982511788,7.654555548290594,3.5741229757435584,10.333976305455215,11.426271488904714,9.117561718629299,8.10689056304977
593,2024-08-15,4.676030088432886,7.632943020178231,3.5746053210795714,10.358366971316945,11.498150438810882,9.119595017273188,8.09902895488491
594,2024-08-16,4.697497809048099,7.656371935472732,3.634251788638563,10.463107462012047,11.662128619536393,9.145929033684496,8.165499378984604
595,2024-08-17,4.705843300225737,7.67661113444332,3.647142684186089,10.488870536384649,11.67285927992078,9.158159515632438,8.196219537530464
596,2024-08-18,4.719480903199306,7.718303070784148,3.6778920879126877,10.53283837279895,11.739407595255793,9.150521984432658,8.209015786948479
597,2024-08-19,4.716839110677179,7.75611500508874,3.690391823824394,10.549315575911848,11.82170858894858,9.149312858092047,8.237101456022272
598,2024-08-20,4.71270045451882,7.764833207942168,3.7052707021910405,10.570194062952599,11.836606768264883,9.10857775482892,8.24643289843054
599,2024-08-21,4.709871753523509,7.779355185648289,3.7179140070244046,10.517065911158122,11.828798144511754,9.065229420038964,8.281265833156715
600,2024-08-22,4.725577710529158,7.813537540454795,3.7481116135836,10.499179779873137,11.828671561356353,9.08354593297391,8.38658915417692
601,2024-08-23,4.689811076401402,7.782728388381477,3.700222180595568,10.407333520442316,11.696137203099719,9.003347421147994,8.425632663633232
602,2024-08-24,4.681163662940674,7.787240675552446,3.6891649291414987,10.412926126939988,11.67402643006867,8.960519671967209,8.509954434318976
603,2024-08-25,4.686861240390374,7.78212510245451,3.670850179546065,10.38219320402145,11.711423544281741,8.930760751096487,8.612910862965608
604,2024-08-26,4.694511517317272,7.7658011097166435,3.65937225465919,10.371623044735236,11.660739709654175,8.882873901620389,8.708292316568294
605,2024-08-27,4.698738749277964,7.762072224710072,3.6370594718133633,10.333718900522955,11.62984305447788,8.859821625528651,8.78065939150811
606,2024-08-28,4.682370921828361,7.7455749798858395,3.620887843911651,10.371212481513451,11.565530660794769,8.813089982985554,8.84988712222268
607,2024-08-29,4.666473933983288,7.742037564888699,3.60482807058922,10.400391193877228,11.509720085913372,8.739537772432538,8.875838347395291
608,2024-08-30,4.676646445122729,7.752043968677519,3.601658294094243,10.44165456112178,11.494530984294927,8.699100842642187,8.913644538641092
609,2024-08-31,4.685874824062218,7.755450795690763,3.6134478332366675,10.450960090952652,11.446936376216042,8.64423662879471,8.92893369110987
610,2024-09-01,4.692083776041058,7.751255568301788,3.599795794108289,10.480627159271119,11.402318286738135,8.620853559403601,8.92372704387465
611,2024-09-02,4.69386936548156,7.738890728886111,3.596829902768772,10.459555579388175,11.371536458082184,8.608811339203118,8.90293611692036
612,2024-09-03,4.7013613769769105,7.7219608166571145,3.591834624896333,10.444025752922343,11.332405685231587,8.588783771717093,8.859303422103805
613,2024-09-04,4.722838463767725,7.718052523867917,3.6004237876466805,10.393261661927998,11.302144679953543,8.60672172232386,8.85500340564021
614,2024-09-05,4.723428558402823,7.69050532546852,3.5974668419228926,10.357883822588631,11.245982533269254,8.609144053786926,8.891825720167791
615,2024-09-06,4.727763884604513,7.680733628652652,3.6046000928554247,10.334631820008282,11.21044575096531,8.626899320084465,8.936091976293545
616,2024-09-07,4.737900263357851,7.662676648135118,3.597110951422844,10.299453461057961,11.189244442764798,8.648363441733443,8.976028421779862
617,2024-09-08,4.730217327857936,7.656747515513204,3.600818900427946,10.283661878230971,11.066884728986691,8.660600826429143,9.028937746476803
618,2024-09-09,4.721449775641703,7.669598832416985,3.605540489259181,10.307034525613673,11.048298765603409,8.69941511113934,9.030011433597032
619,2024-09-10,4.718911420762579,7.692130072428083,3.6277216702888255,10.343019211475086,11.064854464168391,8.695882148596315,9.062563372045437
620,2024-09-11,4.705018694921852,7.6918858962652905,3.608419338853146,10.375375094655269,11.07565874401186,8.653061198823211,9.061135695467211
621,2024-09-12,4.716200706573806,7.692227816329806,3.6013912240544643,10.3573033565969,11.153002687161829,8.642761257256677,9.061337969615632
622,2024-09-13,4.717061128633188,7.697400509111188,3.574364407178597,10.366673878380865,11.207815926021867,8.617838523090809,9.094939907285466
623,2024-09-14,4.700309246716396,7.735794378217036,3.556280523761546,10.404407391825618,11.251237017909563,8.595414533746013,9.058136564357627
624,2024-09-15,4.70672052970236,7.771078565420251,3.5494134057863236,10.447787244141347,11.342498693340223,8.586319141282441,9.017980698740976
625,2024-09-16,4.700450425753283,7.804849655327985,3.5434817740127786,10.513091885221717,11.434745129434573,8.542598459164342,9.014188965667698
626,2024-09-17,4.700869398415803,7.895772922905763,3.5516876299844933,10.526668398163412,11.492020327989634,8.608100763856095,9.033145005680634
627,2024-09-18,4.714919517009749,7.967513780531677,3.5692754229861063,10.558173893249265,11.57007871459896,8.667188392358543,8.95652513559075
628,2024-09-19,4.703455147587735,8.01077749148068,3.591358478410484,10.602454873985504,11.573600986604543,8.713750491019578,8.908325179679982
629,2024-09-20,4.700468416679812,8.030901481626916,3.5858719126763767,10.646612525403699,11.592693397006476,8.763285522205894,8.850865385596567
630,2024-09-21,4.710997675701519,8.045731576545352,3.569322061597274,10.734739562466189,11.589554471924428,8.805767565016605,8.838283879475236
631,2024-09-22,4.72408323526616,8.068483930461621,3.542232783188291,10.73430660584252,11.575078348485379,8.785249138057164,8.774317219924194
632,2024-09-23,4.73004043465842,8.08083404904962,3.5279657027741282,10.733126853380723,11.568000299488874,8.78473966116012,8.71570981292401
633,2024-09-24,4.742971111429936,8.003189386971572,3.4903038914857945,10.779407141871815,11.571626606676046,8.721934277916775,8.64096466978758
634,2024-09-25,4.729510608380504,7.954345217694298,3.464151027643762,10.77844470683729,11.555894536646727,8.674120454714648,8.604925752745974
635,2024-09-26,4.738636588108124,7.935344842844961,3.434473243706088,10.794960090559352,11.543927848216502,8.617536814315766,8.499570734436702
636,2024-09-27,4.740994896221153,7.9211235182293285,3.4320235039560325,10.785339996595608,11.522543383672138,8.55659131936992,8.435710135411396
637,2024-09-28,4.72451760671615,7.902435364979431,3.4259588359670476,10.723862716095566,11.501308741845339,8.468085588417807,8.376098936118103
638,2024-09-29,4.704620644312327,7.871665164877787,3.452671384029053,10.735132587843585,11.491645541533357,8.456156803880924,8.354050528875073
639,2024-09-30,4.6948463001806875,7.839108294142107,3.471236290830162,10.688382642631016,11.473954845763789,8.481529302777275,8.336723343767535
640,2024-10-01,4.683148959314342,7.8640722028886545,3.5194989092064604,10.63273587627406,11.452337342987562,8.475045574026835,8.29309594270302
641,2024-10-02,4.675547073288277,7.8580528895126545,3.541576332773819,10.652110015052177,11.426628664851705,8.41776002847717,8.253231409217491
642,2024-10-03,4.658235395568241,7.842199219605912,3.5404103041453268,10.629019996175348,11.409189356818436,8.354539648301463,8.23781783339703
643,2024-10-04,4.654013130743542,7.828291357779094,3.5201735338538755,10.60390996409536,11.351470633977112,8.316523090251634,8.176328338034493
644,2024-10-05,4.656491735327871,7.820536779268631,3.510634514638579,10.594389727540188,11.298284544594129,8.321283567253996,8.186440007939433
645,2024-10-06,4.663633763801051,7.824500273876046,3.4949947285282796,10.588322634290114,11.185721521546176,8.30312505795119,8.19903267386913
646,2024-10-07,4.6823871075860035,7.8045906953886774,3.486834105367899,10.563286188252974,11.079613215380194,8.2268796314786,8.200570239903811
647,2024-10-08,4.6955676691491055,7.771787744325289,3.4720656306092605,10.581425975469386,11.000937080873005,8.20443162674722,8.238040809823397
648,2024-10-09,4.7090138496476985,7.773460854334182,3.4757339311304163,10.563241984600452,10.919319885499847,8.223906857734644,8.277706143727622
649,2024-10-10,4.718193465675993,7.804581399826026,3.4828472849783365,10.549197781968362,10.870178061353398,8.175275129552807,8.319806258795174
650,2024-10-11,4.70218161180545,7.808482921331032,3.5069820587264293,10.53962509369826,10.816071253553085,8.138430768549332,8.372772756890805
651,2024-10-12,4.703257496458567,7.815710495118609,3.5566476760953543,10.517854127624503,10.792510529210864,8.255339504614309,8.410258941433082
652,2024-10-13,4.691890066481942,7.809159898484663,3.5847612567242315,10.499791377996287,10.790356509361757,8.117598194528833,8.441428477070895
653,2024-10-14,4.664143374750077,7.849854050944174,3.588779294120851,10.53700068844382,10.807442613167725,8.138129899549138,8.481584774858806
654,2024-10-15,4.646624190667252,7.843861545426029,3.5711101764637205,10.52476232562758,10.846984572849482,8.138584795929543,8.4854784042525
655,2024-10-16,4.622785779426087,7.814562638467856,3.5411066488483494,10.502506526944257,10.810278057874303,7.991091097437751,8.508816479802345
656,2024-10-17,4.610363859700617,7.7732179911841754,3.5260556200933513,10.48147084170966,10.798879621263664,8.116273859263387,8.504775977071114
657,2024-10-18,4.6134530134492575,7.776078380927968,3.534443233280477,10.455251887403133,10.837975682274779,8.201482797107348,8.537465206930131
658,2024-10-19,4.621478325086197,7.7766251430492845,3.5076776074335743,10.461022351183363,10.897384480693713,8.13373653853711,8.519035293194799
659,2024-10-20,4.635221983867468,7.787730687375427,3.49248239752823,10.460058136510664,11.018066077396977,8.29599576431472,8.517195255942879
660,2024-10-21,4.673515775565925,7.815894077812731,3.5161827532567886,10.418291527432604,11.137989531076885,8.34841873708495,8.567454341093407
661,2024-10-22,4.698615114534983,7.857607527589518,3.528389659990347,10.400115058610831,11.157203261790999,8.383987904317825,8.599714659511058
662,2024-10-23,4.726765548577179,7.882196901789416,3.5431116965921943,10.447621786528584,11.223455964589421,8.553889444990066,8.605586375530205
663,2024-10-24,4.745992211257466,7.900692999967894,3.5671553883758014,10.507075980795452,11.26138315618441,8.535894519832457,8.666233101041147
664,2024-10-25,4.784923025420947,7.916756473052071,3.5999087004966768,10.544247314646023,11.273721676936317,8.564943618564486,8.688754970472115
665,2024-10-26,4.8041496817681,7.925688516754332,3.6219502277865807,10.543085617948444,11.292186563790308,8.546120606709648,8.705320819903214
666,2024-10-27,4.8155924500074345,7.917401055595166,3.6300615740406506,10.571505033651224,11.205098592836245,8.565496431973624,8.694806366870965
667,2024-10-28,4.792159165471881,7.856525880224859,3.6282956028206543,10.590077516098924,11.145792539980363,8.510517790898756,8.640273253300196
668,2024-10-29,4.772504928706583,7.810787187157047,3.6150305323581926,10.609463425254644,11.158251805234324,8.484121813150642,8.632413451567457
669,2024-10-30,4.7557143961972015,7.805932035391967,3.6130810505615125,10.571658029732104,11.155238356418549,8.528858753204505,8.613537874813215
670,2024-10-31,4.737397378105311,7.793582507091213,3.6027193367374815,10.550270529085337,11.173658723890382,8.52427326540778,8.571747032386964
671,2024-11-01,4.695273352199202,7.774780636331528,3.578203013944158,10.570658309889847,11.185522212541912,8.454885306740943,8.529027757430478
672,2024-11-02,4.739074694597013,7.8310280173998725,3.691641316507016,10.633520347030469,11.338741373660543,8.55901338149019,8.59091610018387
673,2024-11-03,4.752376526645852,7.857714673128378,3.741259728330519,10.61066598953417,11.442360271959368,8.54600021460558,8.6406109132497
674,2024-11-04,4.759803273868681,7.904968300300224,3.7425843609095444,10.683969614260949,11.41015915406104,8.539023539338064,8.664130735258704
675,2024-11-05,4.762667225988588,7.9518980281478715,3.7489596424003215,10.74617361157,11.379819506129218,8.54675668031781,8.665079205330686
676,2024-11-06,4.764739450049114,7.954505906737223,3.7587721834547057,10.824495076570518,11.368919312633354,8.482020886200695,8.704503186188948
677,2024-11-07,4.761771172351218,7.977746044072505,3.770820110895405,10.87192077786301,11.276480890726981,8.473328957049462,8.760689082376858
678,2024-11-08,4.763844197933385,7.984072531891497,3.7671008133461927,10.888703291411513,11.177271875589623,8.489050563286442,8.808938919396976
679,2024-11-09,4.690888719871423,7.914714635899762,3.6393482443124183,10.88424216441548,10.955569781979886,8.37718216372024,8.69765662598077
680,2024-11-10,4.663812723544124,7.889062628902779,3.5956312070028535,10.93673107415382,10.793606501137242,8.337155217096052,8.62563384699688
681,2024-11-11,4.644558411840856,7.868409263169769,3.573844366345153,10.92884055824869,10.668036660616469,8.347241616067436,8.57124008334704
682,2024-11-12,4.618422447589464,7.813240566948019,3.5687832893172344,10.866517621895735,10.613181197660992,8.359937547332345,8.559063725395648
683,2024-11-13,4.606982135145775,7.8344748738233445,3.6033364424926684,10.920629226532041,10.665798174697183,8.363794201322149,8.61004856260934
684,2024-11-14,4.65981898899579,7.892326563472062,3.6657548302984564,10.902894861138913,10.775805775155948,8.440816354764666,8.682790336923679
685,2024-11-15,4.696959155031846,7.925905210728618,3.7129688100437455,10.926858140698695,10.965973699907346,8.49316298291397,8.695639083424622
686,2024-11-16,4.714927396403994,7.935342257923859,3.750056429273452,10.961812823007238,11.026465815724984,8.53553408651744,8.75002816884962
687,2024-11-17,4.737025130536483,7.930591407411418,3.7630301558852426,10.941663382395417,11.095452109919876,8.579787799058613,8.80811231032099
688,2024-11-18,4.744475808047548,7.9145625982861905,3.7728547003037995,10.90555626578966,11.140095088526362,8.612158800265336,8.877777136817755
689,2024-11-19,4.776055670897342,7.93107354346273,3.7888669327027444,10.91508781743272,11.137202152275146,8.630376939188723,8.908124964193304
690,2024-11-20,4.800266662922278,7.9452573055992115,3.7744284345658636,10.808361010483178,11.212422942407954,8.693727739503663,8.865222213110417
691,2024-11-21,4.777308388614691,7.889465760476019,3.7254507675741206,10.805722040139912,11.15215240562002,8.666491511934456,8.760452116270274
692,2024-11-22,4.764955465246681,7.85427522555923,3.691199331125094,10.773674709687977,11.045384449447015,8.688768147866075,8.725568613266171
693,2024-11-23,4.765068670813604,7.851371450476348,3.6733809034548033,10.732008316552507,11.057297040706725,8.687840334086578,8.737389893736543
694,2024-11-24,4.750981354672258,7.858303962602941,3.6729119671720443,10.780766001746299,11.041422854811573,8.696846386843042,8.772115390330937
695,2024-11-25,4.754101750160745,7.8621386141792735,3.6762027153273023,10.802953166795415,11.097612184320747,8.710897797185767,8.820990209253964
696,2024-11-26,4.7489857324826,7.872546646869443,3.6542732114392487,10.866692352051226,11.07882089299225,8.719102191335919,8.826350334210314
697,2024-11-27,4.730561416562025,7.812058791251346,3.6183670100897953,10.925393704195788,10.949651147033745,8.702126521958437,8.826257573723703
698,2024-11-28,4.71011221067094,7.764213009020316,3.5952753805070192,10.934528617734781,10.905171515411272,8.683812606596147,8.848393429616655
699,2024-11-29,4.69074458208392,7.7280520624420035,3.5807341468306495,10.936539751236088,10.793510348111226,8.64503214498706,8.848321336920623
700,2024-11-30,4.680171056730913,7.702818378311718,3.5873833902647383,10.99706626463596,10.723527647765676,8.608837441709614,8.849543129177214
701,2024-12-01,4.725206888676963,7.755179291681052,3.70481938605734,11.058686946287782,10.86311031754724,8.713863163572798,8.936476611037596
702,2024-12-02,4.728932404903378,7.743647013228596,3.7206715102146206,11.113754558377375,10.852929827268756,8.735423520475674,8.870893721125247
703,2024-12-03,4.738150040933795,7.709958515113309,3.7424805666397023,11.146344864418149,10.907034832455485,8.744617955287037,8.823312996952486
704,2024-12-04,4.757749776321306,7.727416379711279,3.786797962697182,11.199618969700975,10.921336058297516,8.764142030848225,8.868500451408988
705,2024-12-05,4.791392690070374,7.773576132300401,3.824520772810092,11.28525582969021,11.007539558990592,8.800904496993235,8.928706385795302
706,2024-12-06,4.836690524773396,7.813899057310983,3.903977851942263,11.381591701625469,11.125809332817317,8.81946274539619,9.041886478259322
707,2024-12-07,4.856830840045586,7.837361294549489,3.9200811822672383,11.361188742980948,11.09594928929506,8.805984427863777,9.099126780123774
708,2024-12-08,4.818399897674782,7.7864684411895295,3.813121543741411,11.312634774745893,10.987982621818487,8.683614066602013,9.030605597807137
709,2024-12-09,4.819904494437211,7.790177191557943,3.8138619764737283,11.300784721589258,11.015770135624953,8.645019795760373,9.078530938011225
710,2024-12-10,4.843092189332931,7.834511700061357,3.8899584912606686,11.304222042250467,11.132929498969713,8.664861136486161,9.183738479070659
711,2024-12-11,4.842439367913378,7.858144955515861,3.902606250030854,11.28268491207935,11.175523806498393,8.630052456813724,9.202969615257498
712,2024-12-12,4.818042580076214,7.8428163911691495,3.88880047988552,11.242198257758927,11.150512849152095,8.610247769369506,9.160390111168429
713,2024-12-13,4.808313606985458,7.832689517792032,3.8172662787212923,11.191266284070872,11.104146659559344,8.596929735497833,9.05136029572513
714,2024-12-14,4.797740419245529,7.811441726089358,3.7752150075516,11.134903130322002,11.093540086575905,8.601598176868247,8.98037146500169
715,2024-12-15,4.780875212656296,7.796261879686506,3.755828088300865,11.0465109409444,11.110754557811832,8.605403178362632,8.965941311623833
716,2024-12-16,4.764990532098735,7.792853133088564,3.7572456814509607,11.053240331637628,11.078843890122057,8.596814848680959,8.954141123482538
717,2024-12-17,4.724080207375687,7.769660622773471,3.685788110599336,11.060811573255808,10.975985546333137,8.58048458996099,8.885005993502956
718,2024-12-18,4.71318889337091,7.77738190698711,3.668951864559031,11.039043100197356,10.969658655304242,8.606790029515537,8.829209356799383
719,2024-12-19,4.726720471730983,7.772649945686007,3.6628203573852445,10.99874395886337,10.955109212651376,8.602229373773449,8.79535872851155
720,2024-12-20,4.719982104942212,7.747143027685774,3.654516576067671,10.936652280885374,10.95062918178934,8.551529294465583,8.780872409896443
721,2024-12-21,4.7096455052984965,7.732921339781841,3.6463639865155986,10.924356169586678,10.977672093363184,8.521365553283886,8.757872076264352
722,2024-12-22,4.7016933700334835,7.6929310333107725,3.6183142009979505,10.927236629993327,10.793653161209619,8.47479126303264,8.75955434056132
723,2024-12-23,4.700024270825615,7.620574606689559,3.5705515843133138,10.888417516387625,10.770497004234675,8.420865312260636,8.733329614270698
724,2024-12-24,4.683997923089518,7.518199539689027,3.49226717953039,10.813595095675021,10.719007144809256,8.268519670120225,8.716450880337002
725,2024-12-25,4.675992810193717,7.389029851153095,3.3849761665288995,10.74980779771269,10.55680639813733,8.063075702854038,8.702980688933994
726,2024-12-26,4.683875836667913,7.344241509830672,3.3584872645689536,10.763941559367014,10.605204311697362,7.950874252839591,8.665524227057173
727,2024-12-27,4.698299381594883,7.309253242781978,3.3330278698384275,10.7749237628396,10.696108662135215,7.91683093508873,8.616791510947179
728,2024-12-28,4.7176307489697775,7.276891970139869,3.319828864786752,10.769417073820973,10.677161978539866,7.89569224012321,8.600791892268763
729,2024-12-29,4.746219770032708,7.269240285813248,3.30941196580882,10.79563608191621,10.860840703784936,7.8917921151042085,8.557056910750559
730,2024-12-30,4.774957567425594,7.27060711534105,3.309172530963028,10.805479233433543,10.955448748617467,7.909454537279359,8.55179555580414
731,2024-12-31,4.810274558215545,7.2665948956281285,3.287307319488697,10.779157981919338,10.960826975477758,7.9101024143955865,8.5604940092277


==> figures/utility/total_data.csv <==
day_index,day,utility
1,2023-01-01,12.192315780398923
2,2023-01-02,12.968036047354492
3,2023-01-03,13.09789185502805
4,2023-01-04,13.209671922021467
5,2023-01-05,13.234725316873815
6,2023-01-06,13.31486566396101
7,2023-01-07,13.032389716917923
8,2023-01-08,13.192171259795732
9,2023-01-09,13.20093751919515
10,2023-01-10,13.177060205732655
11,2023-01-11,13.123229773165656
12,2023-01-12,13.017574668726562
13,2023-01-13,12.90648776490728
14,2023-01-14,12.81023993878367
15,2023-01-15,12.715109821211453
16,2023-01-16,12.60855850787525
17,2023-01-17,12.522968194261711
18,2023-01-18,12.488327490763302
19,2023-01-19,12.498302540429451
20,2023-01-20,12.503459975154033
21,2023-01-21,12.493000511590209
22,2023-01-22,12.500234961487909
23,2023-01-23,12.504810503264483
24,2023-01-24,12.506518391535641
25,2023-01-25,12.479403037704172
26,2023-01-26,12.443694353969414
27,2023-01-27,12.434031015492453
28,2023-01-28,12.4405135628896
29,2023-01-29,12.441174807043767
30,2023-01-30,12.444442764053028
31,2023-01-31,12.468828667365157
32,2023-02-01,12.480597738236591
33,2023-02-02,12.51036707207347
34,2023-02-03,12.515493881434162
35,2023-02-04,12.519413623840512
36,2023-02-05,12.517923171064359
37,2023-02-06,12.5024229426326
38,2023-02-07,12.496073942767499
39,2023-02-08,12.490943461929835
40,2023-02-09,12.399625798399208
41,2023-02-10,12.389631278824142
42,2023-02-11,12.398205012558522
43,2023-02-12,12.401623724777167
44,2023-02-13,12.40842396297687
45,2023-02-14,12.410872476784322
46,2023-02-15,12.456878338156539
47,2023-02-16,12.570533349455483
48,2023-02-17,12.60189995040025
49,2023-02-18,12.604624166696581
50,2023-02-19,12.597825565376434
51,2023-02-20,12.608201852272247
52,2023-02-21,12.615146523923437
53,2023-02-22,12.583721406032968
54,2023-02-23,12.587102269706657
55,2023-02-24,12.553858223283475
56,2023-02-25,12.530456344030915
57,2023-02-26,12.521584809952406
58,2023-02-27,12.502677764935191
59,2023-02-28,12.465801357811406
60,2023-03-01,12.416394773525697
61,2023-03-02,12.31443427257415
62,2023-03-03,12.260638160099846
63,2023-03-04,12.243128737935548
64,2023-03-05,12.250016367934405
65,2023-03-06,12.22002167465196
66,2023-03-07,12.208202695267463
67,2023-03-08,12.22326912911559
68,2023-03-09,12.243208814645078
69,2023-03-10,12.309398554369105
70,2023-03-11,12.357508655883
71,2023-03-12,12.366232313555715
72,2023-03-13,12.377069458636441
73,2023-03-14,12.371373811915108
74,2023-03-15,12.402998070397905
75,2023-03-16,12.43045282112433
76,2023-03-17,12.40094337113003
77,2023-03-18,12.365070089358243
78,2023-03-19,12.345039073917036
79,2023-03-20,12.332146506513508
80,2023-03-21,12.31466499836298
81,2023-03-22,12.258871240662753
82,2023-03-23,12.253656755441378
83,2023-03-24,12.255892473334507
84,2023-03-25,12.246538018191625
85,2023-03-26,12.233980132339578
86,2023-03-27,12.246267412970411
87,2023-03-28,12.273106826345947
88,2023-03-29,12.313579100059398
89,2023-03-30,12.31830390946845
90,2023-03-31,12.317796504008616
91,2023-04-01,12.330924000637907
92,2023-04-02,12.340286381575911
93,2023-04-03,12.327261135121045
94,2023-04-04,12.287954300608375
95,2023-04-05,12.230791662551352
96,2023-04-06,12.211172478825572
97,2023-04-07,12.23261783531053
98,2023-04-08,12.204519714689905
99,2023-04-09,12.144897576005135
100,2023-04-10,12.121492389350298
101,2023-04-11,12.16565576610307
102,2023-04-12,12.251147488637415
103,2023-04-13,12.268060643178798
104,2023-04-14,12.238907958581336
105,2023-04-15,12.254068489849407
106,2023-04-16,12.28400221399043
107,2023-04-17,12.301903690666572
108,2023-04-18,12.262931358408357
109,2023-04-19,12.178541081816112
110,2023-04-20,12.131861819774532
111,2023-04-21,12.103102420455473
112,2023-04-22,12.041243300890036
113,2023-04-23,12.026756271401336
114,2023-04-24,12.002986122220234
115,2023-04-25,11.997834191862461
116,2023-04-26,12.012876988825013
117,2023-04-27,12.015883186943201
118,2023-04-28,12.01015920399489
119,2023-04-29,12.0418116404984
120,2023-04-30,12.042309440251444
121,2023-05-01,12.085941457012536
122,2023-05-02,12.099534221291862
123,2023-05-03,12.0728695775698
124,2023-05-04,12.042489074096762
125,2023-05-05,12.01852058608702
126,2023-05-06,11.98903471095771
127,2023-05-07,11.977462682907463
128,2023-05-08,11.924753627231949
129,2023-05-09,11.907065427550185
130,2023-05-10,11.932318243117312
131,2023-05-11,11.945287053201124
132,2023-05-12,11.949706374096996
133,2023-05-13,11.96235504080488
134,2023-05-14,11.936574046224377
135,2023-05-15,11.93870441995023
136,2023-05-16,11.936276442143894
137,2023-05-17,11.933055281571518
138,2023-05-18,11.925938438673885
139,2023-05-19,11.920686151392127
140,2023-05-20,11.901117106065957
141,2023-05-21,11.90862291583187
142,2023-05-22,11.9074026370996
143,2023-05-23,11.886889463473866
144,2023-05-24,11.858838909575823
145,2023-05-25,11.862052521682914
146,2023-05-26,11.844813647016434
147,2023-05-27,11.822135364861527
148,2023-05-28,11.801260849145805
149,2023-05-29,11.743878653098424
150,2023-05-30,11.718189448546072
151,2023-05-31,11.704498610798302
152,2023-06-01,11.68608126082251
153,2023-06-02,11.685721952292772
154,2023-06-03,11.67550134262562
155,2023-06-04,11.666990119651942
156,2023-06-05,11.707480344881732
157,2023-06-06,11.712889272234865
158,2023-06-07,11.705098135729097
159,2023-06-08,11.749053726867995
160,2023-06-09,11.809629900821154
161,2023-06-10,11.824876117229607
162,2023-06-11,11.83132509557795
163,2023-06-12,11.840834906097927
164,2023-06-13,11.851322482207658
165,2023-06-14,11.88306862155328
166,2023-06-15,11.8516094347769
167,2023-06-16,11.781994486034534
168,2023-06-17,11.750758211997265
169,2023-06-18,11.72438100877262
170,2023-06-19,11.704252528307066
171,2023-06-20,11.722954736193389
172,2023-06-21,11.702328442022075
173,2023-06-22,11.71343356910587
174,2023-06-23,11.727934001642426
175,2023-06-24,11.736043851574513
176,2023-06-25,11.759236803626207
177,2023-06-26,11.804325186057781
178,2023-06-27,11.826583606681078
179,2023-06-28,11.834645571013583
180,2023-06-29,11.859646524367843
181,2023-06-30,11.902473220763214
182,2023-07-01,11.958074651707603
183,2023-07-02,11.992577555745571
184,2023-07-03,12.010409969411507
185,2023-07-04,12.00773471736115
186,2023-07-05,12.040448844824283
187,2023-07-06,12.043499720064403
188,2023-07-07,12.03088022076498
189,2023-07-08,12.001320500431689
190,2023-07-09,11.984874081830412
191,2023-07-10,11.977080611893665
192,2023-07-11,12.003175637411498
193,2023-07-12,12.034744344792006
194,2023-07-13,12.029906785277037
195,2023-07-14,12.022731722679339
196,2023-07-15,12.013943122083734
197,2023-07-16,12.003543195711773
198,2023-07-17,12.004970435501624
199,2023-07-18,11.980293418606959
200,2023-07-19,11.942167320096166
201,2023-07-20,11.943580972999731
202,2023-07-21,11.942424405792746
203,2023-07-22,11.962471316544002
204,2023-07-23,11.968993414166675
205,2023-07-24,11.965819137790065
206,2023-07-25,11.961907509334196
207,2023-07-26,11.972342159550095
208,2023-07-27,11.972882684080284
209,2023-07-28,11.986518539634378
210,2023-07-29,12.003670028375916
211,2023-07-30,12.033693298734566
212,2023-07-31,12.03083384558808
213,2023-08-01,12.016988106305387
214,2023-08-02,12.021925265309992
215,2023-08-03,12.046120731994176
216,2023-08-04,12.039021350567282
217,2023-08-05,12.02096977957971
218,2023-08-06,12.000062467810107
219,2023-08-07,12.005842737121663
220,2023-08-08,12.053112074212544
221,2023-08-09,12.062367331794905
222,2023-08-10,12.038087353240199
223,2023-08-11,12.037745251538327
224,2023-08-12,12.050685677029835
225,2023-08-13,12.039417776293828
226,2023-08-14,12.05472808283308
227,2023-08-15,12.034918195828748
228,2023-08-16,12.028542447577225
229,2023-08-17,12.014182660609633
230,2023-08-18,12.003446427360903
231,2023-08-19,11.99365886768662
232,2023-08-20,12.014579910113763
233,2023-08-21,11.98381407643256
234,2023-08-22,11.95334727053701
235,2023-08-23,11.914544676069701
236,2023-08-24,11.907048103181381
237,2023-08-25,11.932816791855684
238,2023-08-26,11.950964084750408
239,2023-08-27,11.972030137078551
240,2023-08-28,11.988873510172494
241,2023-08-29,12.01480048579064
242,2023-08-30,12.078601302389668
243,2023-08-31,12.136019756269494
244,2023-09-01,12.169072375431508
245,2023-09-02,12.194217152638334
246,2023-09-03,12.206475979959214
247,2023-09-04,12.157911391979777
248,2023-09-05,12.108632334240271
249,2023-09-06,12.049139162018255
250,2023-09-07,12.02363577930954
251,2023-09-08,12.014197663772633
252,2023-09-09,11.99054844266364
253,2023-09-10,11.964782506079517
254,2023-09-11,11.991987595474265
255,2023-09-12,12.037897391201863
256,2023-09-13,12.083266141024565
257,2023-09-14,12.068931937864088
258,2023-09-15,12.036864099037999
259,2023-09-16,12.047879348793922
260,2023-09-17,12.070606882657248
261,2023-09-18,12.106484653467536
262,2023-09-19,12.15429761703234
263,2023-09-20,12.156110479447284
264,2023-09-21,12.18571708261772
265,2023-09-22,12.247154200777993
266,2023-09-23,12.29581342293928
267,2023-09-24,12.32365233495884
268,2023-09-25,12.313525831432798
269,2023-09-26,12.288184800725956
270,2023-09-27,12.318005308509203
271,2023-09-28,12.354586778146992
272,2023-09-29,12.343760113580007
273,2023-09-30,12.32469911147609
274,2023-10-01,12.306209549466118
275,2023-10-02,12.29942915588208
276,2023-10-03,12.285612941505581
277,2023-10-04,12.225455000844988
278,2023-10-05,12.192344365554897
279,2023-10-06,12.18409543318631
280,2023-10-07,12.19097448642611
281,2023-10-08,12.222438847153994
282,2023-10-09,12.271026230864406
283,2023-10-10,12.332710417589194
284,2023-10-11,12.361225837423943
285,2023-10-12,12.386597407289667
286,2023-10-13,12.410818092620243
287,2023-10-14,12.421321915266626
288,2023-10-15,12.399730964767835
289,2023-10-16,12.37231079890313
290,2023-10-17,12.324073502079285
291,2023-10-18,12.305483831588335
292,2023-10-19,12.252703387351431
293,2023-10-20,12.222904429572612
294,2023-10-21,12.2046497041489
295,2023-10-22,12.193671951619867
296,2023-10-23,12.165852570803821
297,2023-10-24,12.14092230607939
298,2023-10-25,12.119013290035012
299,2023-10-26,12.138945173506857
300,2023-10-27,12.160907928986417
301,2023-10-28,12.172792946081026
302,2023-10-29,12.19221344368256
303,2023-10-30,12.224553741150649
304,2023-10-31,12.264969311399886
305,2023-11-01,12.310710180177919
306,2023-11-02,12.38190168198241
307,2023-11-03,12.46847994881256
308,2023-11-04,12.481554368394594
309,2023-11-05,12.47437530295901
310,2023-11-06,12.466553450886758
311,2023-11-07,12.460695158272122
312,2023-11-08,12.493271526197924
313,2023-11-09,12.480366020367976
314,2023-11-10,12.38553549915973
315,2023-11-11,12.373759541114875
316,2023-11-12,12.371242102928083
317,2023-11-13,12.34956745393338
318,2023-11-14,12.319792400311586
319,2023-11-15,12.30962482331824
320,2023-11-16,12.291671984621658
321,2023-11-17,12.329474110902334
322,2023-11-18,12.345237959962997
323,2023-11-19,12.349790368296746
324,2023-11-20,12.374428898135
325,2023-11-21,12.385140958184413
326,2023-11-22,12.31278545767994
327,2023-11-23,12.254538964597772
328,2023-11-24,12.147996328172498
329,2023-11-25,12.074362990155947
330,2023-11-26,12.038833330788297
331,2023-11-27,12.003235160015523
332,2023-11-28,11.977954523612263
333,2023-11-29,11.946400260004717
334,2023-11-30,11.929082493425925
335,2023-12-01,11.956004415029827
336,2023-12-02,11.976967645014327
337,2023-12-03,12.079117792673822
338,2023-12-04,12.117362725083748
339,2023-12-05,12.187697920914479
340,2023-12-06,12.30351803296608
341,2023-12-07,12.42435102233982
342,2023-12-08,12.511921202128473
343,2023-12-09,12.554734474541062
344,2023-12-10,12.487959800539077
345,2023-12-11,12.505685186716859
346,2023-12-12,12.53490693958801
347,2023-12-13,12.541057833522533
348,2023-12-14,12.515596506216667
349,2023-12-15,12.48965851564722
350,2023-12-16,12.478553593953169
351,2023-12-17,12.47094997424506
352,2023-12-18,12.462414001272274
353,2023-12-19,12.429120409423385
354,2023-12-20,12.393083692885764
355,2023-12-21,12.330804718789427
356,2023-12-22,12.26244090352138
357,2023-12-23,12.208719039103773
358,2023-12-24,12.110435042237414
359,2023-12-25,12.045923753396206
360,2023-12-26,12.024458403054897
361,2023-12-27,12.004266225123997
362,2023-12-28,11.991145091527912
363,2023-12-29,11.995571957189279
364,2023-12-30,11.99334655618986
365,2023-12-31,11.98919469504059
366,2024-01-01,11.978729619895088
367,2024-01-02,11.98181350076023
368,2024-01-03,11.996677427040751
369,2024-01-04,12.026091236808439
370,2024-01-05,12.037746062352223
371,2024-01-06,12.068870474667706
372,2024-01-07,12.157465773952904
373,2024-01-08,12.219517702232187
374,2024-01-09,12.240685659912064
375,2024-01-10,12.27927579938917
376,2024-01-11,12.283786310674502
377,2024-01-12,12.314506053604244
378,2024-01-13,12.351592120857116
379,2024-01-14,12.403312127398143
380,2024-01-15,12.42912782441058
381,2024-01-16,12.424965845331409
382,2024-01-17,12.44669249487184
383,2024-01-18,12.461142684183582
384,2024-01-19,12.42459319751997
385,2024-01-20,12.419053625952396
386,2024-01-21,12.384131408324802
387,2024-01-22,12.370668729410749
388,2024-01-23,12.430385927021202
389,2024-01-24,12.396255538334751
390,2024-01-25,12.38697239429015
391,2024-01-26,12.405666897432623
392,2024-01-27,12.378455184645793
393,2024-01-28,12.363703538316459
394,2024-01-29,12.354545979156379
395,2024-01-30,12.27523312998628
396,2024-01-31,12.259644372604566
397,2024-02-01,12.239094523446306
398,2024-02-02,12.238344852977164
399,2024-02-03,12.23936571238688
400,2024-02-04,12.254621498182587
401,2024-02-05,12.245759373609967
402,2024-02-06,12.235154116204
403,2024-02-07,12.278719486954913
404,2024-02-08,12.294138557038954
405,2024-02-09,12.297482022267811
406,2024-02-10,12.290876596582383
407,2024-02-11,12.262037481974415
408,2024-02-12,12.256186718958892
409,2024-02-13,12.275050414824873
410,2024-02-14,12.232667456161598
411,2024-02-15,12.21366642610508
412,2024-02-16,12.200852995905654
413,2024-02-17,12.223350831619184
414,2024-02-18,12.253103852433686
415,2024-02-19,12.272886042396067
416,2024-02-20,12.254381929701946
417,2024-02-21,12.22273077440207
418,2024-02-22,12.23971963477233
419,2024-02-23,12.258291613486017
420,2024-02-24,12.249382896565399
421,2024-02-25,12.261323232388394
422,2024-02-26,12.235570618540809
423,2024-02-27,12.213479502656634
424,2024-02-28,12.198849669792056
425,2024-02-29,12.149220509505048
426,2024-03-01,12.1241108846851
427,2024-03-02,12.13341578454863
428,2024-03-03,12.100194071063738
429,2024-03-04,12.089413459153965
430,2024-03-05,12.096069837672527
431,2024-03-06,12.113771956355185
432,2024-03-07,12.111807945425571
433,2024-03-08,12.192680655575986
434,2024-03-09,12.217680790164364
435,2024-03-10,12.263649961725976
436,2024-03-11,12.279635159477479
437,2024-03-12,12.298838605477256
438,2024-03-13,12.32215258685402
439,2024-03-14,12.374295223212002
440,2024-03-15,12.298315609040799
441,2024-03-16,12.252356330538346
442,2024-03-17,12.23399299635584
443,2024-03-18,12.236743253720492
444,2024-03-19,12.255913351191667
445,2024-03-20,12.230640815924241
446,2024-03-21,12.222061500854517
447,2024-03-22,12.236025737599288
448,2024-03-23,12.252002511030526
449,2024-03-24,12.24088182686279
450,2024-03-25,12.235622281716376
451,2024-03-26,12.268913587686983
452,2024-03-27,12.279227710286365
453,2024-03-28,12.293815865377804
454,2024-03-29,12.308750397170124
455,2024-03-30,12.266298541227874
456,2024-03-31,12.202252174369672
457,2024-04-01,12.18608257680793
458,2024-04-02,12.13852007023626
459,2024-04-03,12.146088497520983
460,2024-04-04,12.116407495140836
461,2024-04-05,12.083496562321189
462,2024-04-06,12.083712743061364
463,2024-04-07,12.12659807642976
464,2024-04-08,12.130498912887873
465,2024-04-09,12.15399805632799
466,2024-04-10,12.120344017730053
467,2024-04-11,12.084353269790228
468,2024-04-12,12.051447233806101
469,2024-04-13,12.038814818916256
470,2024-04-14,12.026780530306725
471,2024-04-15,12.036631262991671
472,2024-04-16,11.987279520932303
473,2024-04-17,11.988897662712787
474,2024-04-18,12.003084042368283
475,2024-04-19,12.009110080289696
476,2024-04-20,12.022974476578318
477,2024-04-21,12.042569111641052
478,2024-04-22,12.01400722099243
479,2024-04-23,12.01148534667134
480,2024-04-24,12.024166626731189
481,2024-04-25,12.022093201766026
482,2024-04-26,12.009820324058023
483,2024-04-27,11.987993016057512
484,2024-04-28,11.938844904261169
485,2024-04-29,11.932747520670947
486,2024-04-30,11.902642591268322
487,2024-05-01,11.89411949311076
488,2024-05-02,11.854551298637405
489,2024-05-03,11.83954306267449
490,2024-05-04,11.81997269357415
491,2024-05-05,11.802179265037584
492,2024-05-06,11.796297726672638
493,2024-05-07,11.807750202621822
494,2024-05-08,11.767674133073175
495,2024-05-09,11.757848700246427
496,2024-05-10,11.734028057826936
497,2024-05-11,11.716901440888725
498,2024-05-12,11.686338577504879
499,2024-05-13,11.6760924171425
500,2024-05-14,11.657921437371941
501,2024-05-15,11.69490218093575
502,2024-05-16,11.708616869945446
503,2024-05-17,11.726166525172909
504,2024-05-18,11.728412211667074
505,2024-05-19,11.756275823543353
506,2024-05-20,11.73405958932741
507,2024-05-21,11.745401612356773
508,2024-05-22,11.72259955545726
509,2024-05-23,11.729900092692192
510,2024-05-24,11.826200145035727
511,2024-05-25,11.871626109485467
512,2024-05-26,11.896350700316338
513,2024-05-27,11.89047682720162
514,2024-05-28,11.849142329017104
515,2024-05-29,11.821922716056958
516,2024-05-30,11.845755760709888
517,2024-05-31,11.765355898999749
518,2024-06-01,11.722596421996247
519,2024-06-02,11.69147961896378
520,2024-06-03,11.718969601271946
521,2024-06-04,11.73153126456246
522,2024-06-05,11.709825504367089
523,2024-06-06,11.640375209339249
524,2024-06-07,11.583322424577586
525,2024-06-08,11.557001646791218
526,2024-06-09,11.547574870521837
527,2024-06-10,11.546708722600894
528,2024-06-11,11.591370256204334
529,2024-06-12,11.665579655463773
530,2024-06-13,11.795080464616332
531,2024-06-14,11.881689842638083
532,2024-06-15,11.915257948435524
533,2024-06-16,11.92911679120407
534,2024-06-17,11.955466766682255
535,2024-06-18,11.93610459219359
536,2024-06-19,11.91031605736354
537,2024-06-20,11.854591514968309
538,2024-06-21,11.832479100493641
539,2024-06-22,11.874379752095264
540,2024-06-23,11.862421937155826
541,2024-06-24,11.843237689990138
542,2024-06-25,11.825189226314762
543,2024-06-26,11.836740257721846
544,2024-06-27,11.820894558718853
545,2024-06-28,11.804526842323753
546,2024-06-29,11.748313696041006
547,2024-06-30,11.767458081347124
548,2024-07-01,11.793013415448645
549,2024-07-02,11.842430028647078
550,2024-07-03,11.83302575818971
551,2024-07-04,11.82661337878405
552,2024-07-05,11.841844861625676
553,2024-07-06,11.86388485350189
554,2024-07-07,11.852614948870626
555,2024-07-08,11.827654322264104
556,2024-07-09,11.821851083210074
557,2024-07-10,11.841587521705979
558,2024-07-11,11.824465736773258
559,2024-07-12,11.786618945326719
560,2024-07-13,11.737640751648858
561,2024-07-14,11.71259711268721
562,2024-07-15,11.715413930060729
563,2024-07-16,11.684520213328
564,2024-07-17,11.634354181272338
565,2024-07-18,11.620860329906767
566,2024-07-19,11.596800057864456
567,2024-07-20,11.5731805302275
568,2024-07-21,11.558815470038565
569,2024-07-22,11.525460392775551
570,2024-07-23,11.553178115751033
571,2024-07-24,11.584128013033567
572,2024-07-25,11.62407458750693
573,2024-07-26,11.665436439194412
574,2024-07-27,11.708824946509512
575,2024-07-28,11.755758922493097
576,2024-07-29,11.808238230441148
577,2024-07-30,11.794341485390058
578,2024-07-31,11.765873660941091
579,2024-08-01,11.739253651550275
580,2024-08-02,11.709441970416625
581,2024-08-03,11.609703914384236
582,2024-08-04,11.469292717857233
583,2024-08-05,11.424297876410858
584,2024-08-06,11.417205347553265
585,2024-08-07,11.44329017276404
586,2024-08-08,11.435892725091971
587,2024-08-09,11.45514996765777
588,2024-08-10,11.552142865933394
589,2024-08-11,11.643686870467551
590,2024-08-12,11.628746653484784
591,2024-08-13,11.595884374020345
592,2024-08-14,11.58644768020734
593,2024-08-15,11.597633584676785
594,2024-08-16,11.684700561636358
595,2024-08-17,11.707298801131154
596,2024-08-18,11.76016101614422
597,2024-08-19,11.803215809968423
598,2024-08-20,11.815357774984596
599,2024-08-21,11.818952230719631
600,2024-08-22,11.846657872143249
601,2024-08-23,11.763809998697734
602,2024-08-24,11.76515344305473
603,2024-08-25,11.76112206942141
604,2024-08-26,11.744808984716661
605,2024-08-27,11.73251766938264
606,2024-08-28,11.71126118259944
607,2024-08-29,11.69372821954937
608,2024-08-30,11.706531595852928
609,2024-08-31,11.702103421860004
610,2024-09-01,11.698430196634073
611,2024-09-02,11.673617867143005
612,2024-09-03,11.648700218382226
613,2024-09-04,11.630392857347516
614,2024-09-05,11.594069960779516
615,2024-09-06,11.577300425174448
616,2024-09-07,11.556082517258101
617,2024-09-08,11.523142686886002
618,2024-09-09,11.530894716871142
619,2024-09-10,11.557589097340436
620,2024-09-11,11.564897903790996
621,2024-09-12,11.541466072273195
622,2024-09-13,11.462408120802062
623,2024-09-14,11.404585474955143
624,2024-09-15,11.36394302868469
625,2024-09-16,11.416786006547568
626,2024-09-17,11.491975628505813
627,2024-09-18,11.562845290938048
628,2024-09-19,11.650603887396331
629,2024-09-20,11.782797819643571
630,2024-09-21,11.919121058233554
631,2024-09-22,12.035087992335226
632,2024-09-23,11.948731457561209
633,2024-09-24,11.812319032660296
634,2024-09-25,11.672852632451907
635,2024-09-26,11.566322847566184
636,2024-09-27,11.538625957545658
637,2024-09-28,11.489366878818002
638,2024-09-29,11.45579311629526
639,2024-09-30,11.513933035629437
640,2024-10-01,11.610077978835264
641,2024-10-02,11.692537224983656
642,2024-10-03,11.742129360859183
643,2024-10-04,11.708196751988392
644,2024-10-05,11.693954363404973
645,2024-10-06,11.672825370837273
646,2024-10-07,11.636942139092046
647,2024-10-08,11.607794252251633
648,2024-10-09,11.600941922891666
649,2024-10-10,11.608413703072904
650,2024-10-11,11.596523536178779
651,2024-10-12,11.602980127642397
652,2024-10-13,11.588675106127996
653,2024-10-14,11.615483159132738
654,2024-10-15,11.609820564561883
655,2024-10-16,11.56373795273905
656,2024-10-17,11.535629892107718
657,2024-10-18,11.548524806826947
658,2024-10-19,11.554237866065323
659,2024-10-20,11.588280932627411
660,2024-10-21,11.63506866772195
661,2024-10-22,11.664053853615608
662,2024-10-23,11.71612020010825
663,2024-10-24,11.754069730936395
664,2024-10-25,11.784438033760667
665,2024-10-26,11.794050818069241
666,2024-10-27,11.78133900918318
667,2024-10-28,11.722355450347424
668,2024-10-29,11.691987595391538
669,2024-10-30,11.673307644800785
670,2024-10-31,11.656682619625007
671,2024-11-01,11.642746028738605
672,2024-11-02,11.749198910656384
673,2024-11-03,11.786645585109992
674,2024-11-04,11.827990389826768
675,2024-11-05,11.851111831846964
676,2024-11-06,11.860511031062787
677,2024-11-07,11.854777371689208
678,2024-11-08,11.826337544072166
679,2024-11-09,11.695473862988916
680,2024-11-10,11.6447229503356
681,2024-11-11,11.587874389465464
682,2024-11-12,11.532802495847973
683,2024-11-13,11.563777175106358
684,2024-11-14,11.640047885140522
685,2024-11-15,11.709891774330172
686,2024-11-16,11.737701467432945
687,2024-11-17,11.746004227348708
688,2024-11-18,11.742089452184269
689,2024-11-19,11.75811635110736
690,2024-11-20,11.75711037308214
691,2024-11-21,11.694632976078768
692,2024-11-22,11.646420691291313
693,2024-11-23,11.643149095722588
694,2024-11-24,11.65421781827615
695,2024-11-25,11.672434335469784
696,2024-11-26,11.691974868420646
697,2024-11-27,11.643253455297241
698,2024-11-28,11.604105478698798
699,2024-11-29,11.552609270220017
700,2024-11-30,11.534861374293467
701,2024-12-01,11.637155021787027
702,2024-12-02,11.645764615570613
703,2024-12-03,11.643707488313435
704,2024-12-04,11.677717854026918
705,2024-12-05,11.753751052604844
706,2024-12-06,11.845343744887483
707,2024-12-07,11.882186847768237
708,2024-12-08,11.822036234690804
709,2024-12-09,11.850284236580237
710,2024-12-10,11.943917938066798
711,2024-12-11,11.989245383327978
712,2024-12-12,11.991701359033256
713,2024-12-13,11.979109121741203
714,2024-12-14,11.94873544592436
715,2024-12-15,11.913627159051904
716,2024-12-16,11.910235144442883
717,2024-12-17,11.854198092141157
718,2024-12-18,11.844560589745665
719,2024-12-19,11.829319236277993
720,2024-12-20,11.802336874548502
721,2024-12-21,11.793508589972191
722,2024-12-22,11.741110910538833
723,2024-12-23,11.685265847010717
724,2024-12-24,11.5894325781143
725,2024-12-25,11.45957834373162
726,2024-12-26,11.436750561097645
727,2024-12-27,11.43271804085148
728,2024-12-28,11.410084776486475
729,2024-12-29,11.444334148895807
730,2024-12-30,11.471317932021577
731,2024-12-31,11.468190865271623


==> figures/weekly/africa/data/friday.csv <==
time_index,time,normalized_traffic
1,00:00,0.8614403567590371
2,00:05,0.8534612004761853
3,00:10,0.8452332255130289
4,00:15,0.8371157076937323
5,00:20,0.8214093766640856
6,00:25,0.8052180068388893
7,00:30,0.7884787635079907
8,00:35,0.7713184143659699
9,00:40,0.754742137931305
10,00:45,0.7380022532840095
11,00:50,0.7221938642998633
12,00:55,0.7072242050849545
13,01:00,0.6931893667153637
14,01:05,0.6794800484256528
15,01:10,0.6659172524763948
16,01:15,0.65267333001677
17,01:20,0.640152216327071
18,01:25,0.6272694692733156
19,01:30,0.6138246419022507
20,01:35,0.6000510091195648
21,01:40,0.5877448751232146
22,01:45,0.5758394830654097
23,01:50,0.5649169311113672
24,01:55,0.5551872252864977
25,02:00,0.5459999697047783
26,02:05,0.5374821386390463
27,02:10,0.5294003766880034
28,02:15,0.5211269367862849
29,02:20,0.5140727690941276
30,02:25,0.5066013728291249
31,02:30,0.49894595945025927
32,02:35,0.49152335414172443
33,02:40,0.484685456171797
34,02:45,0.4779419911284288
35,02:50,0.47203106997369515
36,02:55,0.46652467191646285
37,03:00,0.46142453022788255
38,03:05,0.45662794423922326
39,03:10,0.4526012274239231
40,03:15,0.4487228253844418
41,03:20,0.4453786611236791
42,03:25,0.44224152282869333
43,03:30,0.43901125506108485
44,03:35,0.4360243107306279
45,03:40,0.43343637078292274
46,03:45,0.4309665216236459
47,03:50,0.4294039624613158
48,03:55,0.4285581545714538
49,04:00,0.42776808124326626
50,04:05,0.42781689052618704
51,04:10,0.4286828974651082
52,04:15,0.4296490956499238
53,04:20,0.43008193420585655
54,04:25,0.43050312795607704
55,04:30,0.4314484703832467
56,04:35,0.43298749411389853
57,04:40,0.434880866385513
58,04:45,0.43719656486513303
59,04:50,0.4409136184334019
60,04:55,0.44607421132758024
61,05:00,0.45209995584747353
62,05:05,0.4585163757767435
63,05:10,0.4656470489179471
64,05:15,0.4735908451541991
65,05:20,0.482227664316976
66,05:25,0.4913405358210926
67,05:30,0.5011579266407552
68,05:35,0.5116432314317229
69,05:40,0.5229477097020775
70,05:45,0.5356258543042798
71,05:50,0.5495002200226533
72,05:55,0.5641354127384837
73,06:00,0.5787873831662771
74,06:05,0.5937678275751928
75,06:10,0.6091628608975814
76,06:15,0.6247864965511654
77,06:20,0.6408267752825204
78,06:25,0.6579243567864703
79,06:30,0.6722487471919802
80,06:35,0.6862972898214238
81,06:40,0.7005600751861125
82,06:45,0.7155526059374248
83,06:50,0.7309604903404409
84,06:55,0.7452165619426971
85,07:00,0.7576469850362357
86,07:05,0.7760586671316813
87,07:10,0.7961362598370281
88,07:15,0.8116444741205681
89,07:20,0.826776912652253
90,07:25,0.8414788185953249
91,07:30,0.8569041827376254
92,07:35,0.8725413102379639
93,07:40,0.8847380382842219
94,07:45,0.8975279049048275
95,07:50,0.9157466361690463
96,07:55,0.9332792937601352
97,08:00,0.9500645602536474
98,08:05,0.9659905564113247
99,08:10,0.9811944588998445
100,08:15,0.9957472384916971
101,08:20,1.007864503391597
102,08:25,1.0196994189228987
103,08:30,1.0308985929977508
104,08:35,1.0411750515310834
105,08:40,1.0486662245628582
106,08:45,1.0559757350536432
107,08:50,1.0631086058010788
108,08:55,1.0697127492081457
109,09:00,1.0738728625677312
110,09:05,1.0771778526754534
111,09:10,1.0806659743225044
112,09:15,1.0847336960901242
113,09:20,1.0930589756475462
114,09:25,1.1006574607881905
115,09:30,1.103564088158392
116,09:35,1.1064161165340554
117,09:40,1.1096450399822688
118,09:45,1.1134431859322553
119,09:50,1.1183712756969804
120,09:55,1.1180854638109081
121,10:00,1.117425362557745
122,10:05,1.121005366950596
123,10:10,1.1249241199604338
124,10:15,1.1284911309795815
125,10:20,1.1313348094614852
126,10:25,1.1337541842879113
127,10:30,1.1360675081621656
128,10:35,1.138539049521482
129,10:40,1.1403495126687941
130,10:45,1.1423125324123886
131,10:50,1.144772337879496
132,10:55,1.146369113152995
133,11:00,1.1481153240406687
134,11:05,1.1500015993962127
135,11:10,1.1516953288925287
136,11:15,1.1539866255813942
137,11:20,1.1561216362375368
138,11:25,1.1576216247784175
139,11:30,1.159750406147738
140,11:35,1.1616946756087283
141,11:40,1.1631925642009215
142,11:45,1.1645919518809666
143,11:50,1.165484836088913
144,11:55,1.1647662710000857
145,12:00,1.1636776878922648
146,12:05,1.1628906631775024
147,12:10,1.1626482052083347
148,12:15,1.1626046455493066
149,12:20,1.1625552838090278
150,12:25,1.1630853459253017
151,12:30,1.1649165851294279
152,12:35,1.1671166536738604
153,12:40,1.1681690705104264
154,12:45,1.1691889482002087
155,12:50,1.1702346235860508
156,12:55,1.1709439142850753
157,13:00,1.1704044229845387
158,13:05,1.1703942003991792
159,13:10,1.171616096341811
160,13:15,1.1727607965790103
161,13:20,1.1743542791541288
162,13:25,1.1776560992117788
163,13:30,1.1849808114601668
164,13:35,1.1937005060128083
165,13:40,1.19917716732165
166,13:45,1.201885744369857
167,13:50,1.206601934223896
168,13:55,1.2103382419136062
169,14:00,1.2106183776209898
170,14:05,1.2086952385132335
171,14:10,1.2083325144974608
172,14:15,1.2146218565369693
173,14:20,1.221717286236207
174,14:25,1.2238567518946784
175,14:30,1.226598828652141
176,14:35,1.2313316725113952
177,14:40,1.2351100230329344
178,14:45,1.236539235616063
179,14:50,1.2335751162962707
180,14:55,1.231182880281847
181,15:00,1.2325088717114123
182,15:05,1.2327704617383808
183,15:10,1.2321279375602245
184,15:15,1.231552535642272
185,15:20,1.2322843217822899
186,15:25,1.2333755405752467
187,15:30,1.234396772308518
188,15:35,1.2356209745752784
189,15:40,1.2369151747581602
190,15:45,1.2380903540846133
191,15:50,1.238021344387392
192,15:55,1.2357125606855017
193,16:00,1.2331281409115102
194,16:05,1.2306572713190471
195,16:10,1.2269293868523266
196,16:15,1.223616001816111
197,16:20,1.2215519576943168
198,16:25,1.2202437968897224
199,16:30,1.2204410035850783
200,16:35,1.220761175205537
201,16:40,1.2221216852771268
202,16:45,1.2227842814144194
203,16:50,1.2224307599983069
204,16:55,1.2207625422588333
205,17:00,1.2188158400745472
206,17:05,1.2165927476251555
207,17:10,1.2138548163550458
208,17:15,1.21080443925856
209,17:20,1.2096931386838607
210,17:25,1.2100261199880362
211,17:30,1.2114690077555696
212,17:35,1.213128067448437
213,17:40,1.2150079048870683
214,17:45,1.2172879892437016
215,17:50,1.2184075135805987
216,17:55,1.2196813166560827
217,18:00,1.2208566117767228
218,18:05,1.2217802133177977
219,18:10,1.2237382857399275
220,18:15,1.2260600628930634
221,18:20,1.229146206152257
222,18:25,1.2336712545860027
223,18:30,1.2385187632681218
224,18:35,1.2438464400812126
225,18:40,1.2497491449754035
226,18:45,1.2552052686678101
227,18:50,1.2608076491381244
228,18:55,1.2663924990930524
229,19:00,1.2713806306963051
230,19:05,1.2766619005342035
231,19:10,1.2817458627775162
232,19:15,1.2872035766862011
233,19:20,1.2923078035505517
234,19:25,1.297113838833297
235,19:30,1.3028912642374733
236,19:35,1.3074028176468677
237,19:40,1.310409443005235
238,19:45,1.3133102188253405
239,19:50,1.315281684434689
240,19:55,1.3168591674879324
241,20:00,1.3189922754051437
242,20:05,1.3206429795537278
243,20:10,1.3234228263638823
244,20:15,1.3272473799508357
245,20:20,1.3309754518425785
246,20:25,1.3352805769427607
247,20:30,1.339405105770738
248,20:35,1.3429067109010484
249,20:40,1.3456154888461562
250,20:45,1.3484401054374962
251,20:50,1.350354204464584
252,20:55,1.3514402634427192
253,21:00,1.3516049436079913
254,21:05,1.3517515445738633
255,21:10,1.3514287097330058
256,21:15,1.3504406909856477
257,21:20,1.3478953741501314
258,21:25,1.3453785265610565
259,21:30,1.342390439107932
260,21:35,1.338568373205889
261,21:40,1.3337316888222195
262,21:45,1.3280662468566968
263,21:50,1.3213401070380926
264,21:55,1.3138604905369469
265,22:00,1.3061697780094597
266,22:05,1.2968337871034379
267,22:10,1.2875930802491433
268,22:15,1.2781297387291009
269,22:20,1.268144462654683
270,22:25,1.257681442593626
271,22:30,1.2469154113777712
272,22:35,1.2349345268302694
273,22:40,1.2232642009034174
274,22:45,1.2103213981822132
275,22:50,1.1966641298182454
276,22:55,1.181933884440931
277,23:00,1.1662192234220918
278,23:05,1.149931785851335
279,23:10,1.133063101413253
280,23:15,1.1160011715133187
281,23:20,1.0989460519097682
282,23:25,1.081502022740825
283,23:30,1.0641574133855567
284,23:35,1.0466935984461954
285,23:40,1.029443081965552
286,23:45,1.020926673626468
287,23:50,1.012235111194694
288,23:55,1.0031370867332015


==> figures/weekly/africa/data/monday.csv <==
time_index,time,normalized_traffic
1,00:00,0.8499258640779249
2,00:05,0.8415484349957362
3,00:10,0.8336439376820405
4,00:15,0.8254538198839975
5,00:20,0.8090969264473371
6,00:25,0.7929554891502063
7,00:30,0.7771410571369097
8,00:35,0.7614557106377233
9,00:40,0.7460005332055537
10,00:45,0.7292357829838269
11,00:50,0.7133348078871742
12,00:55,0.6975825782083139
13,01:00,0.682222633441434
14,01:05,0.6666240238797768
15,01:10,0.6512430623684765
16,01:15,0.636333440941433
17,01:20,0.6229700573707666
18,01:25,0.6097920679240189
19,01:30,0.5971575869596042
20,01:35,0.5846533694463932
21,01:40,0.5728476240919391
22,01:45,0.5608207546086978
23,01:50,0.5500503334369088
24,01:55,0.5402929250787243
25,02:00,0.5309752406790031
26,02:05,0.5217277115309183
27,02:10,0.5129047449424242
28,02:15,0.5046876102549052
29,02:20,0.4976424066392493
30,02:25,0.49008104750017434
31,02:30,0.4822078946772818
32,02:35,0.4744483413661449
33,02:40,0.4672353603386158
34,02:45,0.4602422338697722
35,02:50,0.45388391360256714
36,02:55,0.4478611255923884
37,03:00,0.44217399594527285
38,03:05,0.43709166394199783
39,03:10,0.4325757447898799
40,03:15,0.4282675270704705
41,03:20,0.4244831860518105
42,03:25,0.4207976338414602
43,03:30,0.417298394055154
44,03:35,0.41406424466092917
45,03:40,0.4110240511190855
46,03:45,0.40807145740836853
47,03:50,0.40594291274212596
48,03:55,0.40463572192805836
49,04:00,0.40354796596660736
50,04:05,0.40320885321006644
51,04:10,0.40412535145061196
52,04:15,0.4048414632788871
53,04:20,0.4055620557384798
54,04:25,0.4062170776307104
55,04:30,0.4069758205224928
56,04:35,0.40808986286313886
57,04:40,0.40948754542691956
58,04:45,0.4110848435032322
59,04:50,0.4138952961295144
60,04:55,0.4178690263163736
61,05:00,0.42267919093333906
62,05:05,0.42786553443429093
63,05:10,0.43409324955816303
64,05:15,0.4409988031651735
65,05:20,0.44844458615781035
66,05:25,0.4567955896684215
67,05:30,0.4657754447163661
68,05:35,0.4755742970707705
69,05:40,0.4862606958967097
70,05:45,0.4981094466443818
71,05:50,0.5113773354413753
72,05:55,0.525062571078103
73,06:00,0.5392456749396701
74,06:05,0.5539021774278484
75,06:10,0.5689805116549078
76,06:15,0.5848339949373332
77,06:20,0.6002910712158039
78,06:25,0.6153063788900591
79,06:30,0.6305276620346792
80,06:35,0.645687525591728
81,06:40,0.6614957959150988
82,06:45,0.6782372860527948
83,06:50,0.6957424407948534
84,06:55,0.7135885678929088
85,07:00,0.731292894353285
86,07:05,0.7492210657124212
87,07:10,0.7675615690730508
88,07:15,0.7860718119502452
89,07:20,0.8043193308139547
90,07:25,0.8221663182142869
91,07:30,0.8404640901739279
92,07:35,0.8591771138028087
93,07:40,0.8784627381132192
94,07:45,0.8996732746230275
95,07:50,0.9214343056921881
96,07:55,0.9424208938091677
97,08:00,0.9623842208547144
98,08:05,0.9816555627847448
99,08:10,0.9998677584134591
100,08:15,1.016832192197494
101,08:20,1.0303363128788419
102,08:25,1.0413946932991243
103,08:30,1.0502651665947864
104,08:35,1.058683021216702
105,08:40,1.0656729768429205
106,08:45,1.072383035226628
107,08:50,1.079061262453862
108,08:55,1.0854044127655147
109,09:00,1.0913529911574538
110,09:05,1.0976261577916389
111,09:10,1.10325080605129
112,09:15,1.108636281334406
113,09:20,1.1134550148423004
114,09:25,1.1164474030870222
115,09:30,1.1190936234072368
116,09:35,1.1284624038240172
117,09:40,1.1378342452204744
118,09:45,1.1416634168530504
119,09:50,1.1457411858466853
120,09:55,1.149205661461029
121,10:00,1.1535097623152748
122,10:05,1.1580141420262249
123,10:10,1.1547859716971427
124,10:15,1.1512119030070929
125,10:20,1.1526276636120705
126,10:25,1.1533711615798392
127,10:30,1.1585129458135737
128,10:35,1.165084905921408
129,10:40,1.1688771798110438
130,10:45,1.1702991861807777
131,10:50,1.1739010025787757
132,10:55,1.179861785658008
133,11:00,1.1849524473654318
134,11:05,1.1835043623297432
135,11:10,1.1792450625865805
136,11:15,1.1779668339924911
137,11:20,1.180212297287326
138,11:25,1.1820084843655767
139,11:30,1.1817463568136837
140,11:35,1.1819207032472012
141,11:40,1.1842400176771104
142,11:45,1.1870485839422988
143,11:50,1.1890331920549724
144,11:55,1.1902884848349047
145,12:00,1.1905052239168274
146,12:05,1.1899620389825403
147,12:10,1.1902885096135283
148,12:15,1.1908194739220141
149,12:20,1.1910551377410896
150,12:25,1.190951383218436
151,12:30,1.1917251251706666
152,12:35,1.193050775496589
153,12:40,1.195257922330665
154,12:45,1.1964636627651946
155,12:50,1.1973364991276438
156,12:55,1.1992155328312128
157,13:00,1.2019371616364334
158,13:05,1.2094285847500639
159,13:10,1.2185126039828782
160,13:15,1.2236873905871162
161,13:20,1.2259498024736335
162,13:25,1.2289650986702265
163,13:30,1.2314885947864576
164,13:35,1.2330009847631729
165,13:40,1.2305127946766437
166,13:45,1.2256771240155895
167,13:50,1.2232677775851657
168,13:55,1.2230978331860387
169,14:00,1.2216334543553802
170,14:05,1.2204283175480963
171,14:10,1.2197239757795852
172,14:15,1.2187672311755253
173,14:20,1.2182754418263466
174,14:25,1.2189933819865124
175,14:30,1.221629707020204
176,14:35,1.2252851537868878
177,14:40,1.22889948839306
178,14:45,1.232880523484449
179,14:50,1.2362627723739252
180,14:55,1.2380805240947599
181,15:00,1.2407316150897003
182,15:05,1.2429228882971668
183,15:10,1.2444911218746206
184,15:15,1.245510881710481
185,15:20,1.2468489014282618
186,15:25,1.2485585733717783
187,15:30,1.2511789646169382
188,15:35,1.2526765146106438
189,15:40,1.2538621210143792
190,15:45,1.254888292003664
191,15:50,1.2547043444916441
192,15:55,1.2525846938344074
193,16:00,1.2485935075291772
194,16:05,1.245019471264373
195,16:10,1.2411442587596975
196,16:15,1.237343081210336
197,16:20,1.233633817842372
198,16:25,1.2311144467507924
199,16:30,1.2298545044562366
200,16:35,1.2294777874097138
201,16:40,1.228423815676256
202,16:45,1.2272523865024203
203,16:50,1.2243742036233642
204,16:55,1.2205691124310043
205,17:00,1.217623798805216
206,17:05,1.2150047711661
207,17:10,1.2124558591126287
208,17:15,1.2102718197312994
209,17:20,1.2091242478389805
210,17:25,1.2102907288897267
211,17:30,1.213568687412517
212,17:35,1.2164714360814781
213,17:40,1.219787115824571
214,17:45,1.2234213174175181
215,17:50,1.2271040732553877
216,17:55,1.2301736002094825
217,18:00,1.2329367578981034
218,18:05,1.2358210582206683
219,18:10,1.239334310165268
220,18:15,1.2432193801742124
221,18:20,1.2474566894655592
222,18:25,1.2524136459830688
223,18:30,1.2584541931729385
224,18:35,1.2643018801140964
225,18:40,1.2707173311134823
226,18:45,1.277515539041835
227,18:50,1.2841525219995513
228,18:55,1.2907502612866015
229,19:00,1.2970961067631332
230,19:05,1.3035470481445617
231,19:10,1.3112021995994085
232,19:15,1.317896759743524
233,19:20,1.3242316910855039
234,19:25,1.330714560463663
235,19:30,1.337009809725659
236,19:35,1.343152031381543
237,19:40,1.348794332290077
238,19:45,1.3538573610543678
239,19:50,1.3582063264747368
240,19:55,1.361713487030755
241,20:00,1.3648151486961388
242,20:05,1.3678095221362936
243,20:10,1.3709031716342837
244,20:15,1.373491671111182
245,20:20,1.3755355094891557
246,20:25,1.3780173136472758
247,20:30,1.38080449455072
248,20:35,1.381084331274225
249,20:40,1.3813868118196422
250,20:45,1.3811842046806155
251,20:50,1.3827162218528442
252,20:55,1.3823254236694622
253,21:00,1.3806214376236368
254,21:05,1.3778109712966335
255,21:10,1.3761801201900175
256,21:15,1.3730982808087264
257,21:20,1.3689384737655366
258,21:25,1.361840958769155
259,21:30,1.3551777392785422
260,21:35,1.347868246456786
261,21:40,1.339699881743094
262,21:45,1.3304640258252607
263,21:50,1.319771821839183
264,21:55,1.3072306527818012
265,22:00,1.2938940333721725
266,22:05,1.279528815758823
267,22:10,1.2649054676014557
268,22:15,1.2497530762506572
269,22:20,1.2342890610081374
270,22:25,1.218772867531044
271,22:30,1.2036606047583889
272,22:35,1.1878885907179182
273,22:40,1.172091649132679
274,22:45,1.1552930633559388
275,22:50,1.1379648048707052
276,22:55,1.1199292507995608
277,23:00,1.101208210791898
278,23:05,1.0819789879188806
279,23:10,1.0627529661672177
280,23:15,1.0430795966476356
281,23:20,1.0237498439704296
282,23:25,1.003985810348383
283,23:30,0.9844551736145499
284,23:35,0.9654223556961873
285,23:40,0.9465395640719578
286,23:45,0.9369625259623275
287,23:50,0.9273782295635448
288,23:55,0.9174823331799602


==> figures/weekly/africa/data/saturday.csv <==
time_index,time,normalized_traffic
1,00:00,0.9438420737145043
2,00:05,0.9347465205443509
3,00:10,0.9264853386824672
4,00:15,0.9183212614161603
5,00:20,0.901645030520209
6,00:25,0.8848940109419577
7,00:30,0.868712424678243
8,00:35,0.852387905295939
9,00:40,0.8364712302348013
10,00:45,0.8201742214376633
11,00:50,0.80698245688535
12,00:55,0.7926737769560117
13,01:00,0.7774972003594601
14,01:05,0.7621111955116666
15,01:10,0.7517957458662375
16,01:15,0.7365076879258298
17,01:20,0.7220675681727721
18,01:25,0.70499410550867
19,01:30,0.6895682826047173
20,01:35,0.6757051066441571
21,01:40,0.6626258181764335
22,01:45,0.6445562019945752
23,01:50,0.6330480019246814
24,01:55,0.6220380304198609
25,02:00,0.6113077184270956
26,02:05,0.6007214222062804
27,02:10,0.5901405424742232
28,02:15,0.5801750629317153
29,02:20,0.5716635079303839
30,02:25,0.5628851668647857
31,02:30,0.5538990075479451
32,02:35,0.5452364216933766
33,02:40,0.5370822154553424
34,02:45,0.5310632631005201
35,02:50,0.5237528303999877
36,02:55,0.5165117532652023
37,03:00,0.5088721282326032
38,03:05,0.5018467869912626
39,03:10,0.4955780038673125
40,03:15,0.48968643471906437
41,03:20,0.4827474420318516
42,03:25,0.47773168513356085
43,03:30,0.47268212117238323
44,03:35,0.4686921111921393
45,03:40,0.464743986945654
46,03:45,0.46077577540913467
47,03:50,0.4575257064544821
48,03:55,0.4547757640742878
49,04:00,0.4522583480870022
50,04:05,0.4506156035360155
51,04:10,0.4497665030441608
52,04:15,0.44896023529338924
53,04:20,0.44799976920249274
54,04:25,0.4469436981055049
55,04:30,0.44634505013737547
56,04:35,0.4463604560999393
57,04:40,0.4463326003950678
58,04:45,0.4465177272329713
59,04:50,0.44789925487332427
60,04:55,0.45038874734318324
61,05:00,0.4532625296384934
62,05:05,0.45660245695624685
63,05:10,0.46064769902885233
64,05:15,0.46543575752976046
65,05:20,0.47094377028082546
66,05:25,0.4768125440109153
67,05:30,0.4834993385272494
68,05:35,0.4912351541529126
69,05:40,0.49982198475342826
70,05:45,0.509585775594337
71,05:50,0.5209628270944479
72,05:55,0.5327687459568471
73,06:00,0.5452269409108834
74,06:05,0.5583319008047889
75,06:10,0.5720871673995997
76,06:15,0.5865825825366582
77,06:20,0.6010986252509308
78,06:25,0.6152601282172059
79,06:30,0.6300032896670615
80,06:35,0.6450800184984876
81,06:40,0.6608083237302764
82,06:45,0.6776815595741333
83,06:50,0.6949140029855426
84,06:55,0.7124246546235435
85,07:00,0.7299127672256083
86,07:05,0.7476007879183149
87,07:10,0.7656322216792976
88,07:15,0.7833443084658909
89,07:20,0.8002326214982451
90,07:25,0.8166882548322141
91,07:30,0.8328076720034874
92,07:35,0.8488443755390649
93,07:40,0.8643260502612846
94,07:45,0.8802297120556369
95,07:50,0.8958361109565486
96,07:55,0.9104389927530161
97,08:00,0.9241024201131278
98,08:05,0.9374103910261026
99,08:10,0.950222493663833
100,08:15,0.962601140896561
101,08:20,0.9733375856890876
102,08:25,0.9833543908046274
103,08:30,0.9930505379614596
104,08:35,1.0024892826120133
105,08:40,1.0113269633697999
106,08:45,1.0194028708131182
107,08:50,1.0267522131882145
108,08:55,1.0340827326036426
109,09:00,1.040579042922818
110,09:05,1.0467981276204728
111,09:10,1.052812747772752
112,09:15,1.059050627436349
113,09:20,1.0653097371812708
114,09:25,1.0710999950963715
115,09:30,1.0756451136657315
116,09:35,1.0801338630746073
117,09:40,1.0843922526425727
118,09:45,1.0885309539909152
119,09:50,1.0916345526824227
120,09:55,1.0939150213313176
121,10:00,1.096236519494906
122,10:05,1.0990094841429574
123,10:10,1.1023177712019958
124,10:15,1.105816086341261
125,10:20,1.1081133251524515
126,10:25,1.1102115646874715
127,10:30,1.1129078094602873
128,10:35,1.1158950102283771
129,10:40,1.118828021921218
130,10:45,1.121104351587605
131,10:50,1.1226642164439644
132,10:55,1.1268734772907751
133,11:00,1.1348278326220242
134,11:05,1.1379294401486226
135,11:10,1.1394150189239596
136,11:15,1.1411781810070767
137,11:20,1.1431923431610798
138,11:25,1.1448781187445394
139,11:30,1.1445150572285598
140,11:35,1.1413398896758038
141,11:40,1.1426026307322403
142,11:45,1.1449658082025687
143,11:50,1.1463562762774524
144,11:55,1.1466340810521227
145,12:00,1.1475885610327676
146,12:05,1.148669072221871
147,12:10,1.1492576896828943
148,12:15,1.1501461887450086
149,12:20,1.1511386492619395
150,12:25,1.1529930508859272
151,12:30,1.1555167337833816
152,12:35,1.1578468015609233
153,12:40,1.1603036354363663
154,12:45,1.162462352062277
155,12:50,1.1640999602388649
156,12:55,1.1650616275902763
157,13:00,1.1654568310610829
158,13:05,1.1662062939403168
159,13:10,1.167103588886287
160,13:15,1.1681170376569494
161,13:20,1.1695771672479731
162,13:25,1.1714566747941662
163,13:30,1.1741246299340418
164,13:35,1.177115452446285
165,13:40,1.179224444720065
166,13:45,1.1816781788275768
167,13:50,1.182773596577464
168,13:55,1.1821551739152794
169,14:00,1.1811310762009661
170,14:05,1.180152688319954
171,14:10,1.1792573642911912
172,14:15,1.1791912717993915
173,14:20,1.178915449624359
174,14:25,1.1800442016305699
175,14:30,1.1827016800449368
176,14:35,1.1858606916093068
177,14:40,1.1889431589712758
178,14:45,1.1917643419039319
179,14:50,1.1946246883342058
180,14:55,1.1971490493316859
181,15:00,1.1991796769799348
182,15:05,1.2009362608212863
183,15:10,1.2022085354359269
184,15:15,1.2030152162420331
185,15:20,1.2039870080151542
186,15:25,1.2047108819123864
187,15:30,1.2057077212749814
188,15:35,1.2066304552529756
189,15:40,1.2077495165462568
190,15:45,1.2091661720857523
191,15:50,1.2102066733899395
192,15:55,1.2106040521036072
193,16:00,1.2108381023002395
194,16:05,1.2107747277892216
195,16:10,1.211124692895132
196,16:15,1.211325415442419
197,16:20,1.2114787463071963
198,16:25,1.2123509293677195
199,16:30,1.213679725671746
200,16:35,1.2150547733806982
201,16:40,1.2162169189889571
202,16:45,1.2169226802694482
203,16:50,1.2173023359989488
204,16:55,1.2170843907449187
205,17:00,1.2168627706222885
206,17:05,1.2167651630337755
207,17:10,1.2168043144773435
208,17:15,1.217191605543944
209,17:20,1.217945740812434
210,17:25,1.218851732084845
211,17:30,1.2204819145822994
212,17:35,1.221874983532857
213,17:40,1.2230280111164222
214,17:45,1.223726628913193
215,17:50,1.2238105628841947
216,17:55,1.2231956207854549
217,18:00,1.2228707780497792
218,18:05,1.2227683256909643
219,18:10,1.223495308326799
220,18:15,1.2263723393470831
221,18:20,1.229277055576729
222,18:25,1.233179426759355
223,18:30,1.2386547639888175
224,18:35,1.2443861063126913
225,18:40,1.249810237188733
226,18:45,1.255039120697912
227,18:50,1.2581695173773813
228,18:55,1.2616707206660538
229,19:00,1.2649225707995664
230,19:05,1.2689217886936666
231,19:10,1.2722734981480452
232,19:15,1.2762859092223864
233,19:20,1.2806088320058935
234,19:25,1.28584971723444
235,19:30,1.2914204386459385
236,19:35,1.2973991038857178
237,19:40,1.3022158108190578
238,19:45,1.3077258534712473
239,19:50,1.3125117527476426
240,19:55,1.3163346925582688
241,20:00,1.3193928692126076
242,20:05,1.3226960135350927
243,20:10,1.3256759180121822
244,20:15,1.3286418782116876
245,20:20,1.331303018691916
246,20:25,1.334126955068146
247,20:30,1.3373921026093059
248,20:35,1.3404209244258407
249,20:40,1.343177425154801
250,20:45,1.3459411365245304
251,20:50,1.3480428202394656
252,20:55,1.3495370654937475
253,21:00,1.3504267384998583
254,21:05,1.3504195012147062
255,21:10,1.3500302880718853
256,21:15,1.3489981757248195
257,21:20,1.347104152179667
258,21:25,1.3444074960988526
259,21:30,1.3412209129173047
260,21:35,1.3376002361039947
261,21:40,1.3336259509118942
262,21:45,1.3291233826177609
263,21:50,1.3232884593639274
264,21:55,1.3159194946574702
265,22:00,1.307792601961329
266,22:05,1.2992873225496
267,22:10,1.290231403491444
268,22:15,1.2807212942536377
269,22:20,1.2706338848222876
270,22:25,1.2604243776128508
271,22:30,1.2504988641028345
272,22:35,1.2401510211532938
273,22:40,1.2287216396065297
274,22:45,1.2164041695559027
275,22:50,1.202937901560959
276,22:55,1.1887270883623888
277,23:00,1.1734477559059129
278,23:05,1.1575382427969605
279,23:10,1.1414257732694792
280,23:15,1.1251855760944727
281,23:20,1.10892027163313
282,23:25,1.0926665931401427
283,23:30,1.0763060286830053
284,23:35,1.0600318133378999
285,23:40,1.0437473275285467
286,23:45,1.0356016810717477
287,23:50,1.02736906695273
288,23:55,1.0187929295313163


==> figures/weekly/africa/data/sunday.csv <==
time_index,time,normalized_traffic
1,00:00,0.9540851257378992
2,00:05,0.945628918429495
3,00:10,0.9367099715437436
4,00:15,0.9280393462435781
5,00:20,0.912273027191886
6,00:25,0.8964364726515959
7,00:30,0.8805678897011195
8,00:35,0.8648422996893848
9,00:40,0.8491790307990886
10,00:45,0.8333386901940805
11,00:50,0.8180706053653946
12,00:55,0.8018544773654106
13,01:00,0.7857416293056608
14,01:05,0.7696026643416192
15,01:10,0.7535075560034241
16,01:15,0.7381014103402206
17,01:20,0.7234622838914588
18,01:25,0.7086748867820535
19,01:30,0.6941419372476136
20,01:35,0.6798116428477545
21,01:40,0.6658895038614465
22,01:45,0.6514789299568776
23,01:50,0.6379992749728258
24,01:55,0.6255456470171291
25,02:00,0.6134285879672909
26,02:05,0.6017110948523323
27,02:10,0.5905276305415282
28,02:15,0.5801313144481492
29,02:20,0.5709995801094045
30,02:25,0.561662640913534
31,02:30,0.5523453888969145
32,02:35,0.5432837986638355
33,02:40,0.5345716102363766
34,02:45,0.5260373794318872
35,02:50,0.5180007369448518
36,02:55,0.5103416607512202
37,03:00,0.5030261813338729
38,03:05,0.49618990633074833
39,03:10,0.49005959181305103
40,03:15,0.4842930563835751
41,03:20,0.4789671415955915
42,03:25,0.4737500257250367
43,03:30,0.4686348436930365
44,03:35,0.463672416321413
45,03:40,0.45900839900091017
46,03:45,0.45418453274399173
47,03:50,0.44995166765760475
48,03:55,0.44615224340338516
49,04:00,0.44265952570805883
50,04:05,0.4399913650154531
51,04:10,0.43829050564863353
52,04:15,0.43638855028957513
53,04:20,0.4346034177635174
54,04:25,0.4327374631603053
55,04:30,0.43114168031464695
56,04:35,0.42998958198346665
57,04:40,0.429044393674694
58,04:45,0.42787985328577693
59,04:50,0.42776908624035753
60,04:55,0.42856253430668567
61,05:00,0.4302402257376432
62,05:05,0.43223454299552244
63,05:10,0.43485225056814863
64,05:15,0.43802534148504224
65,05:20,0.44208933587405014
66,05:25,0.4468201850116201
67,05:30,0.45210555430547084
68,05:35,0.4579225570128716
69,05:40,0.4647889977363888
70,05:45,0.47280988075727776
71,05:50,0.4820263330923929
72,05:55,0.49184271987047784
73,06:00,0.5020084552593874
74,06:05,0.5132061971752647
75,06:10,0.525462985237025
76,06:15,0.5384126985499033
77,06:20,0.5514519751598251
78,06:25,0.5646070865878366
79,06:30,0.5783260242043655
80,06:35,0.5928334672414239
81,06:40,0.6079761899905683
82,06:45,0.6239938094603799
83,06:50,0.6408283345111427
84,06:55,0.657974120897437
85,07:00,0.6753775995045893
86,07:05,0.6931881232700814
87,07:10,0.7114490018494724
88,07:15,0.7295016251002024
89,07:20,0.7468677157940147
90,07:25,0.7636100223889878
91,07:30,0.7802126262060398
92,07:35,0.7965083813931599
93,07:40,0.812079884640988
94,07:45,0.8278027504284712
95,07:50,0.8431696488397359
96,07:55,0.8574542136760729
97,08:00,0.8710647425391279
98,08:05,0.8839494149961828
99,08:10,0.8963415765832484
100,08:15,0.9084467147076326
101,08:20,0.9192369891093521
102,08:25,0.9292642671943177
103,08:30,0.9388407379743633
104,08:35,0.9480870722522776
105,08:40,0.9573886431508449
106,08:45,0.9666464856648461
107,08:50,0.975530659196522
108,08:55,0.9833527207325627
109,09:00,0.9903755722605988
110,09:05,0.9969936020837293
111,09:10,1.0033414548229374
112,09:15,1.0090961485416425
113,09:20,1.0148822398941901
114,09:25,1.0201167536242153
115,09:30,1.0248378845428916
116,09:35,1.0299114112198295
117,09:40,1.0350482198256856
118,09:45,1.0399396537359145
119,09:50,1.0445543066655651
120,09:55,1.047850973352137
121,10:00,1.0506945774691436
122,10:05,1.0542393433307042
123,10:10,1.0578216602096195
124,10:15,1.0615461695063086
125,10:20,1.064934566491144
126,10:25,1.0682003001715121
127,10:30,1.0719031657711904
128,10:35,1.0761251360566333
129,10:40,1.0803134437380062
130,10:45,1.0842915494785812
131,10:50,1.089595190645802
132,10:55,1.0938550002511576
133,11:00,1.0975577621055113
134,11:05,1.1012788400419804
135,11:10,1.1048994049961263
136,11:15,1.1087155052787092
137,11:20,1.11285909573866
138,11:25,1.1153553092742514
139,11:30,1.1187445691425633
140,11:35,1.122727929332647
141,11:40,1.1266734352902585
142,11:45,1.1304099973913755
143,11:50,1.1334216815509393
144,11:55,1.1353305726898142
145,12:00,1.1375906283070796
146,12:05,1.140155874643357
147,12:10,1.1430039479408363
148,12:15,1.1457861473996316
149,12:20,1.1489521929659656
150,12:25,1.152460625729928
151,12:30,1.1567367624874982
152,12:35,1.1606982790986613
153,12:40,1.1647311332570143
154,12:45,1.1686572988755597
155,12:50,1.1723271870499887
156,12:55,1.1754555481586058
157,13:00,1.1783344295380829
158,13:05,1.1811575362684374
159,13:10,1.1838280615900496
160,13:15,1.1866992019179985
161,13:20,1.1895897444377488
162,13:25,1.192476000384328
163,13:30,1.195765052556398
164,13:35,1.1994787351749312
165,13:40,1.2032761328182628
166,13:45,1.2070800426624653
167,13:50,1.2092111746215162
168,13:55,1.2098489745785677
169,14:00,1.2104877247854695
170,14:05,1.2109621468408946
171,14:10,1.2112981656759276
172,14:15,1.2116220488027847
173,14:20,1.2122816732496635
174,14:25,1.214452485640435
175,14:30,1.2177427484706973
176,14:35,1.221535758464552
177,14:40,1.2263194500585808
178,14:45,1.23055997521971
179,14:50,1.2342661625537035
180,14:55,1.2378890401873364
181,15:00,1.241093101235956
182,15:05,1.2440926954906377
183,15:10,1.2466852154782397
184,15:15,1.2482190411941625
185,15:20,1.2503441217611306
186,15:25,1.2530289250484525
187,15:30,1.2555568123683074
188,15:35,1.2581355707005835
189,15:40,1.2605549394598399
190,15:45,1.262829599738249
191,15:50,1.2643196903932779
192,15:55,1.2644579003977676
193,16:00,1.2644963043453918
194,16:05,1.2643774333577023
195,16:10,1.2644129671272812
196,16:15,1.2651238493753072
197,16:20,1.2658223373913284
198,16:25,1.2671842281547243
199,16:30,1.26966222771617
200,16:35,1.271675308373799
201,16:40,1.273383688370707
202,16:45,1.274683307241592
203,16:50,1.2750477895128614
204,16:55,1.2748782334195814
205,17:00,1.2743506270632743
206,17:05,1.2743435286672162
207,17:10,1.2749154515403336
208,17:15,1.2759478986746107
209,17:20,1.2775173812483904
210,17:25,1.279698965126027
211,17:30,1.2823959036356172
212,17:35,1.2854160503878183
213,17:40,1.2878016171996076
214,17:45,1.2895495816225575
215,17:50,1.2907331956790702
216,17:55,1.2911024122952786
217,18:00,1.2917026347114373
218,18:05,1.293926121678044
219,18:10,1.295662421123644
220,18:15,1.2978066147254848
221,18:20,1.3022591411111528
222,18:25,1.3063590851107152
223,18:30,1.3116167057592647
224,18:35,1.3169872325082081
225,18:40,1.3212256220764131
226,18:45,1.3264205496691115
227,18:50,1.3315302088401872
228,18:55,1.3346939700711575
229,19:00,1.3391931396995524
230,19:05,1.343374584162286
231,19:10,1.3473112774121525
232,19:15,1.3509566609685717
233,19:20,1.3546549321451762
234,19:25,1.358515102558802
235,19:30,1.3621985525764997
236,19:35,1.3657497242871088
237,19:40,1.3692332633645734
238,19:45,1.3732111106656038
239,19:50,1.3761639407184454
240,19:55,1.3776481783265813
241,20:00,1.3785242031844092
242,20:05,1.379717694055226
243,20:10,1.3810071718319417
244,20:15,1.3818316828726067
245,20:20,1.382048807103431
246,20:25,1.3826773313968421
247,20:30,1.384459122128479
248,20:35,1.3857536820660508
249,20:40,1.3864388681140278
250,20:45,1.386425813771965
251,20:50,1.385888754728151
252,20:55,1.3840854605130104
253,21:00,1.3819910434021447
254,21:05,1.3788608836098288
255,21:10,1.375527660204568
256,21:15,1.3713913648192648
257,21:20,1.366167581637155
258,21:25,1.3603695911214209
259,21:30,1.3542160881627856
260,21:35,1.3469365766821
261,21:40,1.3384593745203985
262,21:45,1.3290329968809727
263,21:50,1.3186891416375155
264,21:55,1.3069891814918184
265,22:00,1.2953582762287408
266,22:05,1.2830567482543087
267,22:10,1.2702637675720436
268,22:15,1.2569497100149456
269,22:20,1.243075046789432
270,22:25,1.2286282291236026
271,22:30,1.2143100213918832
272,22:35,1.1984757673979627
273,22:40,1.1822635744462309
274,22:45,1.1654645890578934
275,22:50,1.1482349492838928
276,22:55,1.130045017209953
277,23:00,1.111215042455666
278,23:05,1.0917029560586844
279,23:10,1.072348799666853
280,23:15,1.0524745910329132
281,23:20,1.0324528323034676
282,23:25,1.0124756099887169
283,23:30,0.9927722153775204
284,23:35,0.9735062197505049
285,23:40,0.9546928219739209
286,23:45,0.9449294853075342
287,23:50,0.9353470534164646
288,23:55,0.9258839114170322


==> figures/weekly/africa/data/thursday.csv <==
time_index,time,normalized_traffic
1,00:00,0.8616754683361503
2,00:05,0.8532248754824809
3,00:10,0.8449475972022442
4,00:15,0.8366621925775609
5,00:20,0.8203833204644999
6,00:25,0.8040889610174532
7,00:30,0.7880503675444842
8,00:35,0.7716789860014233
9,00:40,0.7557126689531141
10,00:45,0.7392564796678377
11,00:50,0.7237998183290807
12,00:55,0.708430725860738
13,01:00,0.6935273760606454
14,01:05,0.6789468058344224
15,01:10,0.6650290143723753
16,01:15,0.6517339261652857
17,01:20,0.6393073166037797
18,01:25,0.6264356475923132
19,01:30,0.6138426341466511
20,01:35,0.6018148859707748
21,01:40,0.5901360114775989
22,01:45,0.578058495209784
23,01:50,0.5669968993482877
24,01:55,0.5574176035625313
25,02:00,0.5483679495585481
26,02:05,0.5395120116249207
27,02:10,0.5314014915049561
28,02:15,0.5234118281574521
29,02:20,0.5169175705619043
30,02:25,0.5099602685846232
31,02:30,0.5022244910698709
32,02:35,0.49499277209122494
33,02:40,0.48823127493770413
34,02:45,0.48110351368095877
35,02:50,0.4750094003134185
36,02:55,0.46935542928727764
37,03:00,0.4639612913033826
38,03:05,0.45957419676057226
39,03:10,0.45540176270099963
40,03:15,0.4516398670362472
41,03:20,0.44855650561724847
42,03:25,0.44563271457124676
43,03:30,0.4422926819204605
44,03:35,0.4394607982113488
45,03:40,0.4366546668462922
46,03:45,0.43438866843613955
47,03:50,0.43317578006348073
48,03:55,0.43257790492026205
49,04:00,0.4321209784457335
50,04:05,0.43258901103903863
51,04:10,0.4337641160098772
52,04:15,0.43487487621071613
53,04:20,0.4360274328117044
54,04:25,0.4368882091402568
55,04:30,0.43800942225110406
56,04:35,0.43944490580122114
57,04:40,0.4416882837787153
58,04:45,0.4442244206124368
59,04:50,0.4481353733744254
60,04:55,0.4530668829539215
61,05:00,0.4583453372116565
62,05:05,0.4647014839240698
63,05:10,0.4718579406570267
64,05:15,0.47931983189101046
65,05:20,0.48768470877762604
66,05:25,0.4965351542866459
67,05:30,0.505873754812326
68,05:35,0.5166892916351342
69,05:40,0.5280117235153665
70,05:45,0.540758082034298
71,05:50,0.5548568483705472
72,05:55,0.570269035913256
73,06:00,0.585146783253714
74,06:05,0.6003790554831153
75,06:10,0.6156684404870862
76,06:15,0.6305735023452561
77,06:20,0.6449148393705215
78,06:25,0.6584588994202836
79,06:30,0.6709188855012056
80,06:35,0.6842456817777098
81,06:40,0.6978798381345883
82,06:45,0.712157292780607
83,06:50,0.7272724278971219
84,06:55,0.7415852890715309
85,07:00,0.756535099603337
86,07:05,0.7722003899462476
87,07:10,0.7884800210832045
88,07:15,0.8046620955327667
89,07:20,0.820638848429815
90,07:25,0.8365561566842428
91,07:30,0.8533198350091215
92,07:35,0.8696158343431233
93,07:40,0.8863171306380708
94,07:45,0.9038783979151581
95,07:50,0.9228880526146096
96,07:55,0.9414807823621485
97,08:00,0.9590019223558428
98,08:05,0.9756823717221562
99,08:10,0.9930279656001658
100,08:15,1.0078038330795924
101,08:20,1.0210905322958292
102,08:25,1.031731416698643
103,08:30,1.040489116062255
104,08:35,1.0476067142761607
105,08:40,1.0543710137543238
106,08:45,1.0611801420966462
107,08:50,1.0689629376626448
108,08:55,1.0757499535367918
109,09:00,1.082273284702157
110,09:05,1.0893506112695892
111,09:10,1.096029642832917
112,09:15,1.1022906504291445
113,09:20,1.1065551551206918
114,09:25,1.10992006141608
115,09:30,1.1106536505597997
116,09:35,1.1112880777231935
117,09:40,1.1119458118443821
118,09:45,1.1141946764098003
119,09:50,1.1173792127135076
120,09:55,1.1199028133001534
121,10:00,1.1221527591619163
122,10:05,1.1263723759129862
123,10:10,1.1306657566569032
124,10:15,1.1344890476370704
125,10:20,1.1375083235846106
126,10:25,1.1392751360857079
127,10:30,1.1412713947581463
128,10:35,1.1440497046587945
129,10:40,1.1472049780404716
130,10:45,1.1499561609323847
131,10:50,1.1526594752561434
132,10:55,1.15537037425231
133,11:00,1.1587122327533699
134,11:05,1.1617005422823723
135,11:10,1.164834272344343
136,11:15,1.166127687565617
137,11:20,1.1686841138353659
138,11:25,1.1708810404480736
139,11:30,1.173804073490467
140,11:35,1.1758306285131488
141,11:40,1.177682632350359
142,11:45,1.1784682787070868
143,11:50,1.1803836454983057
144,11:55,1.18048700010218
145,12:00,1.18061209616511
146,12:05,1.180276751086033
147,12:10,1.1801310581365447
148,12:15,1.1805418351651669
149,12:20,1.1810615274862566
150,12:25,1.1814936018710025
151,12:30,1.1821506684122889
152,12:35,1.1833911348408763
153,12:40,1.1844449762128468
154,12:45,1.185825558819599
155,12:50,1.1870760903009316
156,12:55,1.1878856210730357
157,13:00,1.188770270416261
158,13:05,1.1907707204215883
159,13:10,1.1958484005741192
160,13:15,1.2004837731217197
161,13:20,1.2023866428153045
162,13:25,1.2044888918813386
163,13:30,1.206515485587634
164,13:35,1.2078139913294166
165,13:40,1.2093843502520374
166,13:45,1.207089688026538
167,13:50,1.2042224622876572
168,13:55,1.2056454328943673
169,14:00,1.204709523970081
170,14:05,1.204004873934937
171,14:10,1.20498558392571
172,14:15,1.2052681217449508
173,14:20,1.206437426944049
174,14:25,1.20859873821688
175,14:30,1.2096918220077968
176,14:35,1.2126307771248537
177,14:40,1.2164001742127861
178,14:45,1.2200782035108768
179,14:50,1.223729731315568
180,14:55,1.22666802435658
181,15:00,1.2296605422306974
182,15:05,1.2320655929259867
183,15:10,1.2341652642779455
184,15:15,1.2358215165536326
185,15:20,1.2369516695003258
186,15:25,1.23844070521479
187,15:30,1.2389018259260467
188,15:35,1.2399757599552053
189,15:40,1.2412902695981187
190,15:45,1.242571844360758
191,15:50,1.242138228059593
192,15:55,1.2403007250348177
193,16:00,1.2370517434142896
194,16:05,1.2346180530771254
195,16:10,1.2318139458015704
196,16:15,1.227303645287938
197,16:20,1.2234518443363773
198,16:25,1.2212199627474578
199,16:30,1.2200500329091677
200,16:35,1.219614099678637
201,16:40,1.2192215309717176
202,16:45,1.217798957599082
203,16:50,1.216544540826121
204,16:55,1.2125823347569302
205,17:00,1.2084986334004433
206,17:05,1.2047975621727198
207,17:10,1.201705083315024
208,17:15,1.1995291012854128
209,17:20,1.1981727943053209
210,17:25,1.1984458979612578
211,17:30,1.2017869230550724
212,17:35,1.205369062855206
213,17:40,1.2090430477377632
214,17:45,1.2122717718844223
215,17:50,1.2145285358636662
216,17:55,1.2167268941092857
217,18:00,1.2190628351817776
218,18:05,1.2216092846497206
219,18:10,1.2247313423896007
220,18:15,1.2282242228063798
221,18:20,1.2324334319625045
222,18:25,1.2373340784362963
223,18:30,1.242783268899043
224,18:35,1.2498160452723561
225,18:40,1.2557181647475986
226,18:45,1.2612665858076775
227,18:50,1.2668460892659625
228,18:55,1.2721509824922963
229,19:00,1.2777190313117004
230,19:05,1.283387900184307
231,19:10,1.2881347890661088
232,19:15,1.293656761139684
233,19:20,1.3000032139588085
234,19:25,1.3061110660674298
235,19:30,1.3121202780566976
236,19:35,1.3180235711783286
237,19:40,1.3237040975958394
238,19:45,1.3287955984690605
239,19:50,1.3333436493738435
240,19:55,1.3361284082956537
241,20:00,1.3389801394273986
242,20:05,1.341899427337002
243,20:10,1.3445964089513562
244,20:15,1.3477736408215821
245,20:20,1.3501665748353888
246,20:25,1.3527277864647496
247,20:30,1.3558406832252714
248,20:35,1.358221476140331
249,20:40,1.3597762543259304
250,20:45,1.3611768425283641
251,20:50,1.3610993162298977
252,20:55,1.3604189179040118
253,21:00,1.3593683777587495
254,21:05,1.356735979425079
255,21:10,1.3544110573025554
256,21:15,1.351318396571077
257,21:20,1.3473728399346798
258,21:25,1.343105999011252
259,21:30,1.3382809785382335
260,21:35,1.3325440689199275
261,21:40,1.326662806372785
262,21:45,1.3194872928538384
263,21:50,1.3105396340471256
264,21:55,1.2999861645730668
265,22:00,1.2875230798361579
266,22:05,1.2753022745897686
267,22:10,1.2621403871157382
268,22:15,1.2495519717743784
269,22:20,1.2358349201409318
270,22:25,1.2223530557690367
271,22:30,1.2087601672375223
272,22:35,1.1956401463019812
273,22:40,1.1810759386086283
274,22:45,1.166143490626434
275,22:50,1.1493710013023712
276,22:55,1.1317906141923424
277,23:00,1.1135761800426496
278,23:05,1.0948699895424583
279,23:10,1.075706422423463
280,23:15,1.0564073775083542
281,23:20,1.0370838025978208
282,23:25,1.0179226561992412
283,23:30,0.9990622250822031
284,23:35,0.9805961557424743
285,23:40,0.9622439216085353
286,23:45,0.9531780209624329
287,23:50,0.9440037294574375
288,23:55,0.9347959328212923


==> figures/weekly/africa/data/tuesday.csv <==
time_index,time,normalized_traffic
1,00:00,0.8322515454783647
2,00:05,0.8240610746466347
3,00:10,0.8158104329351191
4,00:15,0.8075991785029726
5,00:20,0.7914378320834571
6,00:25,0.7753473484097213
7,00:30,0.7593425058106608
8,00:35,0.7435725638244063
9,00:40,0.7280236458003776
10,00:45,0.7118327311869065
11,00:50,0.6965761412231862
12,00:55,0.6817476775289504
13,01:00,0.6668573689584858
14,01:05,0.6524586203737437
15,01:10,0.637850450314532
16,01:15,0.6237125772193225
17,01:20,0.6111949758838113
18,01:25,0.5983913529371805
19,01:30,0.5858182632649395
20,01:35,0.5738215634964001
21,01:40,0.5622421784989239
22,01:45,0.5509590767834918
23,01:50,0.541045133646997
24,01:55,0.5316597931560983
25,02:00,0.5228513632388048
26,02:05,0.5142681523013227
27,02:10,0.506218032592416
28,02:15,0.4986640166166235
29,02:20,0.49229028886089643
30,02:25,0.4852992924904637
31,02:30,0.4781242857592698
32,02:35,0.47156184834638043
33,02:40,0.46536084403830524
34,02:45,0.45906269551095813
35,02:50,0.45333321125684
36,02:55,0.44802630801994403
37,03:00,0.4428589843312214
38,03:05,0.4383668473622245
39,03:10,0.4341053151485342
40,03:15,0.4303232513143718
41,03:20,0.4271427560867949
42,03:25,0.4250473170813276
43,03:30,0.42309876674195396
44,03:35,0.42051466878707683
45,03:40,0.41819819272826764
46,03:45,0.4159141004414382
47,03:50,0.41452007691070725
48,03:55,0.41388992550426607
49,04:00,0.4123840134174275
50,04:05,0.4115524569470094
51,04:10,0.4125894622113557
52,04:15,0.413584050534993
53,04:20,0.414594766664826
54,04:25,0.4153535320108749
55,04:30,0.41663775868013897
56,04:35,0.41829941424419204
57,04:40,0.42013003280003225
58,04:45,0.422463925497837
59,04:50,0.4262033179961781
60,04:55,0.4310185781283955
61,05:00,0.4366101638285453
62,05:05,0.44265939080496874
63,05:10,0.44967280017282873
64,05:15,0.4574289320497416
65,05:20,0.46595269562683234
66,05:25,0.47480339047470815
67,05:30,0.4843180929281544
68,05:35,0.4946309969412031
69,05:40,0.5055797384538593
70,05:45,0.5179203396494828
71,05:50,0.5318014628931041
72,05:55,0.5459939684148422
73,06:00,0.5606814876914042
74,06:05,0.575822426443619
75,06:10,0.591288597566336
76,06:15,0.6070048403396552
77,06:20,0.6220930424563622
78,06:25,0.6362571604220848
79,06:30,0.6502970311123023
80,06:35,0.6643701466698877
81,06:40,0.6788167650252804
82,06:45,0.6941046056885708
83,06:50,0.7096241933811516
84,06:55,0.7252485974804088
85,07:00,0.7410872297619996
86,07:05,0.7570502979776178
87,07:10,0.7730590746248667
88,07:15,0.7892575308326032
89,07:20,0.8043203478697764
90,07:25,0.8201825855224422
91,07:30,0.8363426916229868
92,07:35,0.8527571305798438
93,07:40,0.868721865969607
94,07:45,0.8867411473359922
95,07:50,0.9063084811527614
96,07:55,0.9264103694416286
97,08:00,0.9448561344256869
98,08:05,0.9623902831802253
99,08:10,0.9791913221768522
100,08:15,0.9960426545534794
101,08:20,1.0101992213438933
102,08:25,1.0211576674106753
103,08:30,1.0304908706393832
104,08:35,1.0389691548816689
105,08:40,1.0466976594198008
106,08:45,1.0536118944190949
107,08:50,1.0604639916490426
108,08:55,1.0669632605527621
109,09:00,1.072974387890843
110,09:05,1.0786261875373064
111,09:10,1.0846767461841504
112,09:15,1.090559188279946
113,09:20,1.0964147293680746
114,09:25,1.1011913709470689
115,09:30,1.1051078000129975
116,09:35,1.108963435817222
117,09:40,1.1126402046676498
118,09:45,1.1158553228694232
119,09:50,1.1197357017192853
120,09:55,1.1235915605783193
121,10:00,1.1270204062692173
122,10:05,1.131030296091169
123,10:10,1.1352650858394113
124,10:15,1.1399312727765438
125,10:20,1.1442664485097864
126,10:25,1.1480057221395683
127,10:30,1.1507772616519627
128,10:35,1.1540507774993283
129,10:40,1.1566584130683828
130,10:45,1.1589005134402453
131,10:50,1.16162684037235
132,10:55,1.1644861003879146
133,11:00,1.1666582830254377
134,11:05,1.16944916829795
135,11:10,1.1721819218778244
136,11:15,1.1753909210773181
137,11:20,1.17884308461811
138,11:25,1.1811188642981583
139,11:30,1.1832803038380106
140,11:35,1.185995368543892
141,11:40,1.188137949918771
142,11:45,1.189971624425737
143,11:50,1.1905132343430422
144,11:55,1.190734487451478
145,12:00,1.1897384891709926
146,12:05,1.1903201632775222
147,12:10,1.1900746990428135
148,12:15,1.190841701204507
149,12:20,1.1916800748618241
150,12:25,1.1931213767157327
151,12:30,1.1940043449703468
152,12:35,1.1970220554673499
153,12:40,1.1987461053075859
154,12:45,1.2013196012985463
155,12:50,1.2029144580003763
156,12:55,1.2036407355796033
157,13:00,1.204214231367555
158,13:05,1.2045916140799449
159,13:10,1.2052892850888466
160,13:15,1.2063666986826014
161,13:20,1.2068583345511839
162,13:25,1.2071947132340917
163,13:30,1.2089011409893322
164,13:35,1.2112240222726798
165,13:40,1.2146485281545827
166,13:45,1.2163789572615993
167,13:50,1.2168264423287942
168,13:55,1.216742733113258
169,14:00,1.217180004490804
170,14:05,1.217032761775854
171,14:10,1.2166895676571217
172,14:15,1.2165397102409645
173,14:20,1.2175323234056084
174,14:25,1.2196227943555467
175,14:30,1.2229012450050423
176,14:35,1.2263003821029597
177,14:40,1.2301669480214923
178,14:45,1.234528997660905
179,14:50,1.2383706082614339
180,14:55,1.2414627174092905
181,15:00,1.2441168419345416
182,15:05,1.2464257631994973
183,15:10,1.2488000029545057
184,15:15,1.2506527408714079
185,15:20,1.2522373000282685
186,15:25,1.2541625279357016
187,15:30,1.256573349455225
188,15:35,1.2586931946558424
189,15:40,1.2605063692491876
190,15:45,1.261509691141592
191,15:50,1.2629813112400212
192,15:55,1.262394135579722
193,16:00,1.259706819519999
194,16:05,1.2562911638172463
195,16:10,1.2530397219106924
196,16:15,1.2492468960398873
197,16:20,1.2458189535059618
198,16:25,1.24107905532356
199,16:30,1.2372761190798929
200,16:35,1.2346909422484287
201,16:40,1.2336266686270252
202,16:45,1.2327538328906082
203,16:50,1.2319541171748665
204,16:55,1.2285102218642718
205,17:00,1.224513489117552
206,17:05,1.2211673542883947
207,17:10,1.2193353420611854
208,17:15,1.2166397817173744
209,17:20,1.2142097843525885
210,17:25,1.2128890868883448
211,17:30,1.214559716354199
212,17:35,1.2180722947104043
213,17:40,1.2219331887280922
214,17:45,1.2252599635761654
215,17:50,1.2282541016324553
216,17:55,1.2308343269995947
217,18:00,1.2332289010355253
218,18:05,1.2358966781551866
219,18:10,1.2393757431047339
220,18:15,1.243527958391017
221,18:20,1.2479120558370083
222,18:25,1.2529077281538274
223,18:30,1.2585406857735313
224,18:35,1.2648115623784877
225,18:40,1.2712704188520016
226,18:45,1.2774383385742236
227,18:50,1.283426609819249
228,18:55,1.2895622355348841
229,19:00,1.2961432992949617
230,19:05,1.302848682443639
231,19:10,1.3098315385851491
232,19:15,1.3166113311639598
233,19:20,1.322722324142089
234,19:25,1.328803751479578
235,19:30,1.334341789683758
236,19:35,1.338892801863367
237,19:40,1.3431597635611716
238,19:45,1.3466370592851773
239,19:50,1.3500960522673828
240,19:55,1.352448007852731
241,20:00,1.3575466385074941
242,20:05,1.361225670480017
243,20:10,1.3650253859256638
244,20:15,1.3688039803402863
245,20:20,1.3729423725968226
246,20:25,1.3767143626060299
247,20:30,1.3809777852428067
248,20:35,1.3817507033400909
249,20:40,1.3834298867199624
250,20:45,1.385014830759687
251,20:50,1.385862142064619
252,20:55,1.3854166871066487
253,21:00,1.384055520322317
254,21:05,1.3835831828985397
255,21:10,1.3799922870247212
256,21:15,1.3758693982420667
257,21:20,1.3714169064584363
258,21:25,1.366103697633199
259,21:30,1.3597268249798653
260,21:35,1.3526740831251478
261,21:40,1.3435675837353453
262,21:45,1.3361105450460555
263,21:50,1.3271906843064174
264,21:55,1.3164555490652108
265,22:00,1.3047811704906112
266,22:05,1.2931771011142197
267,22:10,1.2809825819079659
268,22:15,1.2678150750252373
269,22:20,1.2538029730089735
270,22:25,1.2387605401558381
271,22:30,1.222786172394286
272,22:35,1.2077295792110758
273,22:40,1.1915283211415217
274,22:45,1.1743348012444603
275,22:50,1.1564512382062677
276,22:55,1.137911891109662
277,23:00,1.1194447902318023
278,23:05,1.101108805400609
279,23:10,1.0807955911818046
280,23:15,1.0602816850504158
281,23:20,1.0402986530959093
282,23:25,1.0201361284185988
283,23:30,1.0003121374016197
284,23:35,0.9807397609143532
285,23:40,0.9608034435927909
286,23:45,0.9511606923712962
287,23:50,0.9415255710529975
288,23:55,0.931383931372278


==> figures/weekly/africa/data/wednesday.csv <==
time_index,time,normalized_traffic
1,00:00,0.8476485325992257
2,00:05,0.8435018994685287
3,00:10,0.8365548710632271
4,00:15,0.8275813939938628
5,00:20,0.811784268934618
6,00:25,0.7957632954030245
7,00:30,0.7791095069797906
8,00:35,0.7628946789033404
9,00:40,0.7442015316999617
10,00:45,0.7262564543247425
11,00:50,0.7111034798232553
12,00:55,0.6966300147238554
13,01:00,0.6823236025497106
14,01:05,0.6682143840430623
15,01:10,0.6543603127092672
16,01:15,0.6411396117415871
17,01:20,0.6285830838040606
18,01:25,0.6156715756574598
19,01:30,0.6029536883261831
20,01:35,0.5906505997032584
21,01:40,0.5788144780055193
22,01:45,0.5667654586512024
23,01:50,0.5558360011451107
24,01:55,0.5467110104890018
25,02:00,0.5381441267156026
26,02:05,0.5294034053584523
27,02:10,0.5214424880503188
28,02:15,0.5140264891687709
29,02:20,0.5079471367346743
30,02:25,0.5014325200882999
31,02:30,0.49426564200201634
32,02:35,0.4872385047321117
33,02:40,0.4809909413756579
34,02:45,0.4746069255637106
35,02:50,0.4690505529581015
36,02:55,0.4638533184236009
37,03:00,0.4587331484271245
38,03:05,0.4540951584662509
39,03:10,0.450052128531917
40,03:15,0.44637889655844537
41,03:20,0.443153194118412
42,03:25,0.4399856363340753
43,03:30,0.43680923228560403
44,03:35,0.4341166705071053
45,03:40,0.43169611620356074
46,03:45,0.42930672739015685
47,03:50,0.4277151747901563
48,03:55,0.4270409253207369
49,04:00,0.42658324933260944
50,04:05,0.426985760192832
51,04:10,0.4281587100057569
52,04:15,0.42956234324277487
53,04:20,0.4308875478708334
54,04:25,0.43204839978466675
55,04:30,0.4333123732523375
56,04:35,0.4350472912644344
57,04:40,0.43700722938160813
58,04:45,0.4402886082293865
59,04:50,0.4438858702505848
60,04:55,0.44883483281352987
61,05:00,0.4545802805166333
62,05:05,0.46089245782475113
63,05:10,0.46820663338068574
64,05:15,0.4759875222086825
65,05:20,0.48386542327813764
66,05:25,0.4931402419191805
67,05:30,0.5029478389458633
68,05:35,0.5134251583138751
69,05:40,0.5249450765071925
70,05:45,0.5400631766464749
71,05:50,0.5615071060002813
72,05:55,0.5800890392195837
73,06:00,0.5951269878453588
74,06:05,0.6104922416835292
75,06:10,0.6262216182541872
76,06:15,0.641906336936817
77,06:20,0.6544955948846147
78,06:25,0.6615432455957209
79,06:30,0.6715670823662655
80,06:35,0.6856153488179456
81,06:40,0.6996923286007846
82,06:45,0.7146265141377502
83,06:50,0.7302293164004654
84,06:55,0.7458608664461929
85,07:00,0.7615530355577675
86,07:05,0.777408589198349
87,07:10,0.7933659772530705
88,07:15,0.809432448817679
89,07:20,0.825127256361287
90,07:25,0.8407160925360725
91,07:30,0.8567384206326402
92,07:35,0.8733086844068645
93,07:40,0.8902448268471518
94,07:45,0.9088116799202764
95,07:50,0.9286620398758032
96,07:55,0.9476183946487132
97,08:00,0.965787593254452
98,08:05,0.9828748369258639
99,08:10,0.9991325343812055
100,08:15,1.0143126882097742
101,08:20,1.026699387015126
102,08:25,1.0368709826732736
103,08:30,1.0458422088761772
104,08:35,1.05372074545129
105,08:40,1.0609164713148054
106,08:45,1.0669241811942711
107,08:50,1.0734947074417829
108,08:55,1.080114335060878
109,09:00,1.0856906724275346
110,09:05,1.0910345234316245
111,09:10,1.0957759709905173
112,09:15,1.100716255522339
113,09:20,1.1059207781057265
114,09:25,1.1085096788186906
115,09:30,1.1101776775210077
116,09:35,1.1129230703281725
117,09:40,1.1163620824932603
118,09:45,1.119601226147647
119,09:50,1.1222034124902316
120,09:55,1.1246742558649225
121,10:00,1.1282356998640566
122,10:05,1.1327746815782527
123,10:10,1.1364498757390773
124,10:15,1.1387652110356699
125,10:20,1.1416835218155794
126,10:25,1.143963766214132
127,10:30,1.1458048652283075
128,10:35,1.1493210170515686
129,10:40,1.1485943297393315
130,10:45,1.1500944209738864
131,10:50,1.1522769517247895
132,10:55,1.1535551593041542
133,11:00,1.1554697512053713
134,11:05,1.1584597366069698
135,11:10,1.1594214656379216
136,11:15,1.1638155565605341
137,11:20,1.166464398495416
138,11:25,1.1693697155487426
139,11:30,1.1725673680475748
140,11:35,1.1754161372985348
141,11:40,1.1767339424377716
142,11:45,1.1782195006838254
143,11:50,1.179041633203386
144,11:55,1.1787940256457519
145,12:00,1.1801951286701806
146,12:05,1.184530463151208
147,12:10,1.1851756780390028
148,12:15,1.1863413211045548
149,12:20,1.1872074742092142
150,12:25,1.1890461106182542
151,12:30,1.1932275052988954
152,12:35,1.195474018869791
153,12:40,1.192523029060232
154,12:45,1.193567252676993
155,12:50,1.1941086863331913
156,12:55,1.1933343448863138
157,13:00,1.1916292134121649
158,13:05,1.1891043565505584
159,13:10,1.1871074868608666
160,13:15,1.1882543531707426
161,13:20,1.189509176128053
162,13:25,1.1910853473617258
163,13:30,1.1939858009600484
164,13:35,1.1971804512394808
165,13:40,1.1995654328124719
166,13:45,1.2023037378520256
167,13:50,1.2029204238996292
168,13:55,1.2021230781111996
169,14:00,1.2005828596767925
170,14:05,1.2002104673672271
171,14:10,1.2007999177266044
172,14:15,1.2012725743265398
173,14:20,1.2009131409911924
174,14:25,1.202096262589415
175,14:30,1.2053486070192352
176,14:35,1.210181863503443
177,14:40,1.2134247902043178
178,14:45,1.2156068164071248
179,14:50,1.218277990389585
180,14:55,1.2212367863516205
181,15:00,1.2239859839664256
182,15:05,1.2273638349699012
183,15:10,1.230097188849959
184,15:15,1.233358560530719
185,15:20,1.2364781353124226
186,15:25,1.237469566913607
187,15:30,1.2381022273244426
188,15:35,1.2400295135281956
189,15:40,1.2401836134380482
190,15:45,1.2401484262192009
191,15:50,1.239337195651218
192,15:55,1.2370212553963498
193,16:00,1.2351273533964737
194,16:05,1.2332175275860127
195,16:10,1.2298892719898598
196,16:15,1.2280020825673195
197,16:20,1.2274050229692317
198,16:25,1.2243537672272633
199,16:30,1.2232354751988401
200,16:35,1.2225618744325863
201,16:40,1.2220808146334514
202,16:45,1.2212270599983377
203,16:50,1.2179958638378647
204,16:55,1.2112895246252056
205,17:00,1.2078061008366718
206,17:05,1.2051513019723157
207,17:10,1.204550104603392
208,17:15,1.2025990459847324
209,17:20,1.2016664624642093
210,17:25,1.201610724555042
211,17:30,1.2038202499228494
212,17:35,1.2069034674590637
213,17:40,1.2085712811072076
214,17:45,1.209257401663776
215,17:50,1.2119618812625694
216,17:55,1.2143079050790537
217,18:00,1.2177580627967703
218,18:05,1.221899746926606
219,18:10,1.2261247342181383
220,18:15,1.2316190699756295
221,18:20,1.2374318936606326
222,18:25,1.2432543307592232
223,18:30,1.2507024379607135
224,18:35,1.2568133218892517
225,18:40,1.2629206762962335
226,18:45,1.268785502813019
227,18:50,1.2744010254817402
228,18:55,1.279799270799415
229,19:00,1.2850646977831492
230,19:05,1.28973769222022
231,19:10,1.2956085141722657
232,19:15,1.3015242883098272
233,19:20,1.3071631770364938
234,19:25,1.3128543462140998
235,19:30,1.318726687557761
236,19:35,1.3239401037712548
237,19:40,1.328506574630933
238,19:45,1.3332547406737125
239,19:50,1.3366703434961777
240,19:55,1.338730891737913
241,20:00,1.3410570887527973
242,20:05,1.34522225213713
243,20:10,1.348348901064565
244,20:15,1.3511632298346776
245,20:20,1.3535835792021071
246,20:25,1.3565763048165895
247,20:30,1.359997620188156
248,20:35,1.3630283669497862
249,20:40,1.3624621530968575
250,20:45,1.3636688618868584
251,20:50,1.3643105829178155
252,20:55,1.3639584122910788
253,21:00,1.3634359580605862
254,21:05,1.3625113126430506
255,21:10,1.3601370697994957
256,21:15,1.3581046052111454
257,21:20,1.3541899487476832
258,21:25,1.3494361759139983
259,21:30,1.3441713549804741
260,21:35,1.3370999394845136
261,21:40,1.3300151012437185
262,21:45,1.3221856824237197
263,21:50,1.3125985462469814
264,21:55,1.302113773124233
265,22:00,1.29072213418745
266,22:05,1.2792089365667167
267,22:10,1.267948256795452
268,22:15,1.2551682621024827
269,22:20,1.242053609723892
270,22:25,1.228965393256882
271,22:30,1.2152660341424022
272,22:35,1.2015650167353105
273,22:40,1.1864149614760942
274,22:45,1.1699978054787112
275,22:50,1.1533452799029835
276,22:55,1.1356520127741059
277,23:00,1.117362251401841
278,23:05,1.0985195348132608
279,23:10,1.0791490560709807
280,23:15,1.0599016437465745
281,23:20,1.0410288627110904
282,23:25,1.0218261823908785
283,23:30,1.0027458480484739
284,23:35,0.9837767137876692
285,23:40,0.965162769623248
286,23:45,0.9559501371732259
287,23:50,0.9465238798337037
288,23:55,0.9367285489167212


==> figures/weekly/asia_pacific/data/friday.csv <==
time_index,time,normalized_traffic
1,00:00,1.1485157185352535
2,00:05,1.1368147793349042
3,00:10,1.1264638737950703
4,00:15,1.1149622283454863
5,00:20,1.0942011310159587
6,00:25,1.0707968698180863
7,00:30,1.049028406030587
8,00:35,1.0254869374199178
9,00:40,1.0036064489982184
10,00:45,0.9802910039407338
11,00:50,0.9593878096799029
12,00:55,0.9364324398295528
13,01:00,0.9153120264861749
14,01:05,0.8945179328747179
15,01:10,0.8750158017310673
16,01:15,0.854793692752793
17,01:20,0.8363202640512079
18,01:25,0.8161173366186737
19,01:30,0.798320796596291
20,01:35,0.7792053493561246
21,01:40,0.7604034379142124
22,01:45,0.7425245893165556
23,01:50,0.7265753527827234
24,01:55,0.7087245254933089
25,02:00,0.6935894886889278
26,02:05,0.6780872774651414
27,02:10,0.6642090391206954
28,02:15,0.6501769972443245
29,02:20,0.6363035572826692
30,02:25,0.6219801727866777
31,02:30,0.6095507020175095
32,02:35,0.5955809660177848
33,02:40,0.5832206132390736
34,02:45,0.5708312177229484
35,02:50,0.5597879873878835
36,02:55,0.5482736494393151
37,03:00,0.5382589742944943
38,03:05,0.5286266824469115
39,03:10,0.5200007682815915
40,03:15,0.510867346777746
41,03:20,0.5021797229971099
42,03:25,0.49387423708933564
43,03:30,0.48641526585962525
44,03:35,0.4795673214501872
45,03:40,0.47122376688833234
46,03:45,0.46378046800015194
47,03:50,0.45698626830565164
48,03:55,0.4498491531384903
49,04:00,0.4431527012195842
50,04:05,0.43677220925236476
51,04:10,0.4310213913153243
52,04:15,0.4292215687564079
53,04:20,0.4279636118968425
54,04:25,0.4269369316034542
55,04:30,0.42656960996501003
56,04:35,0.427117920030829
57,04:40,0.4284101841703863
58,04:45,0.4282238951299745
59,04:50,0.427610373960016
60,04:55,0.427249743732584
61,05:00,0.4282756474487602
62,05:05,0.43136648889612456
63,05:10,0.4339932569239459
64,05:15,0.43735995793872456
65,05:20,0.4420625129229392
66,05:25,0.4469859702301394
67,05:30,0.45245492433325757
68,05:35,0.45833848510442654
69,05:40,0.46403156187034883
70,05:45,0.4704773632164683
71,05:50,0.47781234396430866
72,05:55,0.48573567401640977
73,06:00,0.4941518569833133
74,06:05,0.5029945940878243
75,06:10,0.511493555881016
76,06:15,0.5206405357122298
77,06:20,0.5295000073792749
78,06:25,0.5385231012976294
79,06:30,0.5466243879290432
80,06:35,0.5549292369586781
81,06:40,0.562665540226145
82,06:45,0.5710058544586947
83,06:50,0.5790853014053361
84,06:55,0.5873871120701998
85,07:00,0.5957323404539505
86,07:05,0.6054246620729936
87,07:10,0.6149038726711598
88,07:15,0.6250338244201226
89,07:20,0.6344691916438329
90,07:25,0.6443946314432861
91,07:30,0.6542283453353467
92,07:35,0.6638617195115563
93,07:40,0.6726704801966694
94,07:45,0.6820513188470945
95,07:50,0.691568853494497
96,07:55,0.7013316675298151
97,08:00,0.711150727273642
98,08:05,0.7210150566181072
99,08:10,0.7314200507669731
100,08:15,0.7422006802291615
101,08:20,0.75278907472906
102,08:25,0.7636039035314416
103,08:30,0.7748144842695767
104,08:35,0.7863448167688103
105,08:40,0.7981753278375945
106,08:45,0.809459954202355
107,08:50,0.8210025118620349
108,08:55,0.832886689857288
109,09:00,0.844164871851776
110,09:05,0.857938214858083
111,09:10,0.8703381002200307
112,09:15,0.8826527503877581
113,09:20,0.8943607621932296
114,09:25,0.9062671098025746
115,09:30,0.9174396764746017
116,09:35,0.9292564759763978
117,09:40,0.9381038676424174
118,09:45,0.9475721283300913
119,09:50,0.956966298306121
120,09:55,0.9669103868617172
121,10:00,0.9762534811059194
122,10:05,0.9865282416029981
123,10:10,0.9956256564952308
124,10:15,1.0051115538074293
125,10:20,1.0140578121674002
126,10:25,1.022551421472893
127,10:30,1.0308655226333023
128,10:35,1.0390722927515712
129,10:40,1.0456087865635513
130,10:45,1.0524698642992503
131,10:50,1.0586049235169324
132,10:55,1.0643201207228796
133,11:00,1.0707762826450204
134,11:05,1.0771763652163566
135,11:10,1.0827909571767294
136,11:15,1.0882648269432158
137,11:20,1.0932970770884074
138,11:25,1.098000251101135
139,11:30,1.1021692227890387
140,11:35,1.1049246903445842
141,11:40,1.1065013451552825
142,11:45,1.1083341198106422
143,11:50,1.1099468136211486
144,11:55,1.1111712260583693
145,12:00,1.1127221852128548
146,12:05,1.1149400490502708
147,12:10,1.1181954495450366
148,12:15,1.1227877741191645
149,12:20,1.1280560433734594
150,12:25,1.1332878761821468
151,12:30,1.1393498984182895
152,12:35,1.1450804206768934
153,12:40,1.1506166177115622
154,12:45,1.1545897371629055
155,12:50,1.1576226592716035
156,12:55,1.1589416126189183
157,13:00,1.1600907974438541
158,13:05,1.160928353872724
159,13:10,1.1614382867636683
160,13:15,1.1617237166813204
161,13:20,1.1626386982063872
162,13:25,1.1630168891263257
163,13:30,1.1645644887785258
164,13:35,1.1666735138565947
165,13:40,1.168372993128857
166,13:45,1.1698738816278156
167,13:50,1.1715436614183616
168,13:55,1.1731823364344514
169,14:00,1.1752733189942717
170,14:05,1.1768480834938093
171,14:10,1.1787286683866
172,14:15,1.1812726698387646
173,14:20,1.1838643721471676
174,14:25,1.186370731531685
175,14:30,1.1888744693690643
176,14:35,1.1916761446749873
177,14:40,1.1942961767136828
178,14:45,1.196182574763807
179,14:50,1.1976394897239704
180,14:55,1.1987196698752438
181,15:00,1.1992416622368696
182,15:05,1.2008428426697082
183,15:10,1.2018634182739836
184,15:15,1.203099749768477
185,15:20,1.2043975154719908
186,15:25,1.2039555455375304
187,15:30,1.2042880836132606
188,15:35,1.2052911641816064
189,15:40,1.204866562599791
190,15:45,1.2049291300305018
191,15:50,1.2048487299311517
192,15:55,1.2039244795990607
193,16:00,1.204232918900083
194,16:05,1.204422609546074
195,16:10,1.2047703669775567
196,16:15,1.2048888742855308
197,16:20,1.2041672679213704
198,16:25,1.2033063700970938
199,16:30,1.2035875134674816
200,16:35,1.2036060437972658
201,16:40,1.2036765883197291
202,16:45,1.202733780261918
203,16:50,1.2028638903491957
204,16:55,1.2020157299442684
205,17:00,1.201554459785057
206,17:05,1.2008996207277138
207,17:10,1.2010581914866025
208,17:15,1.2008236354043897
209,17:20,1.20185178310082
210,17:25,1.2015347604714086
211,17:30,1.2033502932634548
212,17:35,1.204548465238415
213,17:40,1.2054647452314493
214,17:45,1.20529643216418
215,17:50,1.2055354587682976
216,17:55,1.2053610291238679
217,18:00,1.206466355051463
218,18:05,1.2060575578665036
219,18:10,1.2071784537708863
220,18:15,1.2092678868812636
221,18:20,1.21254989988375
222,18:25,1.2161102347876904
223,18:30,1.2200814104940885
224,18:35,1.2236032615760377
225,18:40,1.2292218598888087
226,18:45,1.2333459209942106
227,18:50,1.2376882733973056
228,18:55,1.2420474925890563
229,19:00,1.245570163871704
230,19:05,1.2495076825056919
231,19:10,1.2538849087682695
232,19:15,1.2581164850942483
233,19:20,1.2635358336698006
234,19:25,1.2692875746613372
235,19:30,1.2751904933225968
236,19:35,1.2828862628961424
237,19:40,1.2910144128384429
238,19:45,1.2991568362751809
239,19:50,1.307250998029841
240,19:55,1.3158486256610016
241,20:00,1.3241373010537196
242,20:05,1.332428907186906
243,20:10,1.3405286952911422
244,20:15,1.3489808496078117
245,20:20,1.357468666965372
246,20:25,1.3658707123451352
247,20:30,1.3739336512898552
248,20:35,1.3811801005080893
249,20:40,1.3893776283286943
250,20:45,1.3960095033442503
251,20:50,1.4028784977715218
252,20:55,1.4092295104540702
253,21:00,1.4143176545155982
254,21:05,1.4195179768756676
255,21:10,1.4251869057695001
256,21:15,1.430415740388479
257,21:20,1.4360179702106175
258,21:25,1.4398553738156503
259,21:30,1.4439157094613866
260,21:35,1.448045176684918
261,21:40,1.4515046305243577
262,21:45,1.4527443475624688
263,21:50,1.45331824024569
264,21:55,1.4530037596230838
265,22:00,1.4522746366653916
266,22:05,1.4506966457031727
267,22:10,1.4483759034263506
268,22:15,1.4448987844338346
269,22:20,1.4425138207543784
270,22:25,1.4380602124437674
271,22:30,1.433872996560422
272,22:35,1.4286539859541116
273,22:40,1.4224313196660852
274,22:45,1.4149943207579647
275,22:50,1.4080475044658385
276,22:55,1.3980237519696082
277,23:00,1.3878654900596075
278,23:05,1.3767461908452006
279,23:10,1.365310031797703
280,23:15,1.352391935860865
281,23:20,1.3401798050284401
282,23:25,1.3250997039509085
283,23:30,1.3118687399022777
284,23:35,1.2973452642985037
285,23:40,1.2820050954387683
286,23:45,1.273883579412613
287,23:50,1.2666102724163972
288,23:55,1.257916098337707


==> figures/weekly/asia_pacific/data/monday.csv <==
time_index,time,normalized_traffic
1,00:00,1.1685233657746148
2,00:05,1.1565497908867133
3,00:10,1.145602014904495
4,00:15,1.1342855189042247
5,00:20,1.1131955750205234
6,00:25,1.0892227574322568
7,00:30,1.0673207239905833
8,00:35,1.0434059319394136
9,00:40,1.0213477040107344
10,00:45,0.997449941884644
11,00:50,0.9750186015157576
12,00:55,0.9507269198041597
13,01:00,0.928481778319798
14,01:05,0.9061600653785445
15,01:10,0.8861390043537719
16,01:15,0.865127006322692
17,01:20,0.8469062311604819
18,01:25,0.8262732633219821
19,01:30,0.8079077365845198
20,01:35,0.7891080710347991
21,01:40,0.7709716082426029
22,01:45,0.7513429099542456
23,01:50,0.7335126618059605
24,01:55,0.7140244015993746
25,02:00,0.6968380094508454
26,02:05,0.680213179989009
27,02:10,0.6651779420002599
28,02:15,0.6495672125916291
29,02:20,0.6353963609847045
30,02:25,0.6204308527059567
31,02:30,0.6071125556970852
32,02:35,0.5944418886000934
33,02:40,0.5806636162512383
34,02:45,0.5672346564772152
35,02:50,0.5550675116812729
36,02:55,0.5432421018434485
37,03:00,0.532951415615452
38,03:05,0.5230288195599386
39,03:10,0.5148425408988933
40,03:15,0.5084682652822748
41,03:20,0.5036756363323125
42,03:25,0.49798683334547333
43,03:30,0.49360203593348106
44,03:35,0.4890517571239983
45,03:40,0.48526170712184524
46,03:45,0.4809328482714278
47,03:50,0.4762924180925533
48,03:55,0.4710114369411535
49,04:00,0.46573219543448924
50,04:05,0.4595189715984644
51,04:10,0.45334669344948053
52,04:15,0.44675521876545216
53,04:20,0.4409916165579244
54,04:25,0.4358372343046532
55,04:30,0.42849565467396883
56,04:35,0.42376946209039085
57,04:40,0.4191822999589347
58,04:45,0.41599398237562674
59,04:50,0.4155275959289238
60,04:55,0.4141209349515711
61,05:00,0.4138789577864924
62,05:05,0.41751189213723605
63,05:10,0.42082365989812415
64,05:15,0.42563496475533075
65,05:20,0.4317075761707749
66,05:25,0.4358017419693323
67,05:30,0.4414925470449217
68,05:35,0.44729090475008837
69,05:40,0.4516077682557408
70,05:45,0.4565551193636492
71,05:50,0.46191560623247613
72,05:55,0.46691972810329224
73,06:00,0.473035402486141
74,06:05,0.47955461452912895
75,06:10,0.4857709155831609
76,06:15,0.49354661033149555
77,06:20,0.5013379148185997
78,06:25,0.5093425304411298
79,06:30,0.5168248143650126
80,06:35,0.5251294674491264
81,06:40,0.5329688121607972
82,06:45,0.541723600097067
83,06:50,0.5503581237479745
84,06:55,0.5591789572142738
85,07:00,0.5688195985331401
86,07:05,0.5798526114944551
87,07:10,0.5901263079650947
88,07:15,0.6008489277754886
89,07:20,0.6114377259125823
90,07:25,0.6220023383799435
91,07:30,0.6325361351771286
92,07:35,0.6431896448911022
93,07:40,0.6527163728915953
94,07:45,0.6632227503725342
95,07:50,0.6739905563406904
96,07:55,0.6851855429693976
97,08:00,0.696799049837207
98,08:05,0.7093406160537591
99,08:10,0.7206632288967038
100,08:15,0.7329538525635031
101,08:20,0.7450764227299819
102,08:25,0.75649154536435
103,08:30,0.7684173023222589
104,08:35,0.7805753331999603
105,08:40,0.7923892754751786
106,08:45,0.8039515032823231
107,08:50,0.815631114668741
108,08:55,0.8276681454028889
109,09:00,0.8402124624768174
110,09:05,0.853887798972821
111,09:10,0.8663318412132643
112,09:15,0.8788930831654437
113,09:20,0.8916887942393239
114,09:25,0.9036176867097212
115,09:30,0.9143996765622111
116,09:35,0.9253983342403749
117,09:40,0.9336961612287322
118,09:45,0.9426077667595318
119,09:50,0.9510487436263155
120,09:55,0.9602561628894949
121,10:00,0.9702199448689385
122,10:05,0.9802049130881815
123,10:10,0.9893540759831397
124,10:15,0.9995971227524183
125,10:20,1.0084726694168769
126,10:25,1.0171421266894407
127,10:30,1.0248171608362926
128,10:35,1.031645814040381
129,10:40,1.0380508803269535
130,10:45,1.0439190531574758
131,10:50,1.0492370190800544
132,10:55,1.0550716545974372
133,11:00,1.0609481204818045
134,11:05,1.0664992196773604
135,11:10,1.0720622889065867
136,11:15,1.0775157996960785
137,11:20,1.0834863614411159
138,11:25,1.088057905425314
139,11:30,1.0924692678635313
140,11:35,1.0962357333699388
141,11:40,1.0998702651801857
142,11:45,1.1026386612210024
143,11:50,1.1060967235963886
144,11:55,1.1088892551230312
145,12:00,1.1115928660814463
146,12:05,1.116139003073099
147,12:10,1.1194844850760086
148,12:15,1.1237771257659395
149,12:20,1.1300441128248733
150,12:25,1.1342993572781201
151,12:30,1.1386018629409864
152,12:35,1.144903116997986
153,12:40,1.1490700311889825
154,12:45,1.1528760885209088
155,12:50,1.1560904151143367
156,12:55,1.1566397519382519
157,13:00,1.158238691784991
158,13:05,1.1602572229617711
159,13:10,1.1615588879981051
160,13:15,1.1619595755869623
161,13:20,1.1634709334265247
162,13:25,1.164705945551351
163,13:30,1.1672583754895711
164,13:35,1.1698794682922489
165,13:40,1.1716740232269252
166,13:45,1.173175825508334
167,13:50,1.1755121256582854
168,13:55,1.1784456508063232
169,14:00,1.1813059014970884
170,14:05,1.183152083137005
171,14:10,1.1856219984416605
172,14:15,1.1888857202459922
173,14:20,1.1912591562246058
174,14:25,1.193175995248248
175,14:30,1.1955166017133714
176,14:35,1.1978951950665355
177,14:40,1.2006815436713656
178,14:45,1.202616289565381
179,14:50,1.2046854285753252
180,14:55,1.2058487463706227
181,15:00,1.2077513846770858
182,15:05,1.2106012098667558
183,15:10,1.2114611563249826
184,15:15,1.2124054572140155
185,15:20,1.2133856893188792
186,15:25,1.213132235449824
187,15:30,1.2148403331957323
188,15:35,1.215278976253058
189,15:40,1.214967895506648
190,15:45,1.2148643520139926
191,15:50,1.2147516065752688
192,15:55,1.213866465988799
193,16:00,1.2130543850103912
194,16:05,1.211142114529768
195,16:10,1.2107276166371126
196,16:15,1.2085306858568676
197,16:20,1.2081258724535229
198,16:25,1.2072646318249973
199,16:30,1.2068698930108712
200,16:35,1.2067858235640778
201,16:40,1.2070298981525822
202,16:45,1.2059189565315789
203,16:50,1.2068150118673768
204,16:55,1.2060057905179833
205,17:00,1.2061229491641134
206,17:05,1.2055592574691179
207,17:10,1.2058374459842338
208,17:15,1.2062243899775729
209,17:20,1.2081203412250088
210,17:25,1.2079530098872973
211,17:30,1.2102989804102269
212,17:35,1.2107469593544922
213,17:40,1.2120925395707183
214,17:45,1.2128107828282684
215,17:50,1.2126842607747168
216,17:55,1.2117959180109623
217,18:00,1.2117624518512164
218,18:05,1.2103800652530425
219,18:10,1.2122874124921785
220,18:15,1.2146633789245656
221,18:20,1.2163590865330967
222,18:25,1.2195141683410557
223,18:30,1.2235476180266573
224,18:35,1.2276116454171748
225,18:40,1.2325203463719547
226,18:45,1.2352295130149011
227,18:50,1.2389921741740586
228,18:55,1.243454361752546
229,19:00,1.2479928964446612
230,19:05,1.2520896217826376
231,19:10,1.257686566529003
232,19:15,1.2635109593800755
233,19:20,1.2693806545826776
234,19:25,1.274941609165923
235,19:30,1.2822012317780447
236,19:35,1.289302551195599
237,19:40,1.2970926906699956
238,19:45,1.304658391236425
239,19:50,1.3124671336677576
240,19:55,1.3211853523106174
241,20:00,1.3304826798501677
242,20:05,1.339298370327493
243,20:10,1.347840340585664
244,20:15,1.357047569917861
245,20:20,1.366169135348204
246,20:25,1.3757949244008194
247,20:30,1.3851490918582847
248,20:35,1.3950336348400967
249,20:40,1.4033024591109668
250,20:45,1.4115671953049775
251,20:50,1.4192468005243537
252,20:55,1.4264385558297061
253,21:00,1.432707638551986
254,21:05,1.4388724334703928
255,21:10,1.4429875259447835
256,21:15,1.4477010048031385
257,21:20,1.4523566593610278
258,21:25,1.4557355676244184
259,21:30,1.4584413236201266
260,21:35,1.4624102895278888
261,21:40,1.4647502644281578
262,21:45,1.4675193781018558
263,21:50,1.4680677600754837
264,21:55,1.4678194360966472
265,22:00,1.467533510026994
266,22:05,1.4657315080415008
267,22:10,1.4606938291905216
268,22:15,1.4572014058246465
269,22:20,1.4513639141122934
270,22:25,1.4458559202179468
271,22:30,1.439318083635604
272,22:35,1.4325978226040106
273,22:40,1.4248552637556353
274,22:45,1.4154249385269895
275,22:50,1.4044185278761283
276,22:55,1.3921744420119768
277,23:00,1.379040520373959
278,23:05,1.3659664091287118
279,23:10,1.351676112078133
280,23:15,1.3362992755484797
281,23:20,1.322672207868565
282,23:25,1.3063773519166268
283,23:30,1.2910501523360514
284,23:35,1.2757245936798705
285,23:40,1.2590428816271477
286,23:45,1.2500782019813899
287,23:50,1.242152315518358
288,23:55,1.2323492837459584


==> figures/weekly/asia_pacific/data/saturday.csv <==
time_index,time,normalized_traffic
1,00:00,1.1683267112521714
2,00:05,1.1575221524530879
3,00:10,1.1480950712019873
4,00:15,1.137850516251617
5,00:20,1.1186854723975341
6,00:25,1.0975762866326122
7,00:30,1.0775609020768806
8,00:35,1.055762080725625
9,00:40,1.0351049003920016
10,00:45,1.0131193818652713
11,00:50,0.9923849420931307
12,00:55,0.9700933239560472
13,01:00,0.949113540487274
14,01:05,0.9277531412336812
15,01:10,0.9080100521141814
16,01:15,0.887549410641268
17,01:20,0.8691110962066074
18,01:25,0.8499583533544988
19,01:30,0.8326965110144721
20,01:35,0.8153415901751375
21,01:40,0.7980046687623269
22,01:45,0.780275694435849
23,01:50,0.764123595207173
24,01:55,0.7462908672771369
25,02:00,0.7294000916068106
26,02:05,0.7119820438490015
27,02:10,0.6958406777463424
28,02:15,0.6800819634453865
29,02:20,0.6651269674530267
30,02:25,0.6497735653048718
31,02:30,0.6360722504219045
32,02:35,0.6224557501324084
33,02:40,0.6095399126157426
34,02:45,0.5973502825979147
35,02:50,0.5868803611084993
36,02:55,0.576990757643891
37,03:00,0.5680639123530592
38,03:05,0.5595090032245289
39,03:10,0.5514587679262072
40,03:15,0.5436279400664339
41,03:20,0.5357702074883549
42,03:25,0.5277389164520742
43,03:30,0.5196808050184833
44,03:35,0.5111050973261864
45,03:40,0.5036979402021203
46,03:45,0.4958578917617596
47,03:50,0.4897936359911049
48,03:55,0.48294646414489756
49,04:00,0.47752107867088106
50,04:05,0.4726988510676815
51,04:10,0.46886917838306064
52,04:15,0.46466772587872096
53,04:20,0.4617495664878383
54,04:25,0.4569919555797356
55,04:30,0.45256741251848903
56,04:35,0.4469034749817137
57,04:40,0.44218598585027213
58,04:45,0.43922200136842016
59,04:50,0.436772373231471
60,04:55,0.4350663540746446
61,05:00,0.43575512633420904
62,05:05,0.4386603069470137
63,05:10,0.44242749744859844
64,05:15,0.44602093613874716
65,05:20,0.449294962618678
66,05:25,0.4533350629771794
67,05:30,0.45732812218877206
68,05:35,0.4619936440842199
69,05:40,0.4667031497547463
70,05:45,0.47206287435049077
71,05:50,0.4785677843854143
72,05:55,0.48556482916368626
73,06:00,0.49248632442402274
74,06:05,0.5009755877787093
75,06:10,0.5089142788349404
76,06:15,0.5169403180408411
77,06:20,0.52487228261239
78,06:25,0.5331396576146779
79,06:30,0.5411792770870328
80,06:35,0.5489523377822196
81,06:40,0.5565619087814827
82,06:45,0.5644385995162392
83,06:50,0.5727392262814154
84,06:55,0.5815880742170777
85,07:00,0.5898761624296189
86,07:05,0.5998103743914351
87,07:10,0.6103008111964137
88,07:15,0.6210183687202259
89,07:20,0.6317428511407053
90,07:25,0.6424496200565395
91,07:30,0.6533221027023433
92,07:35,0.6648561343665736
93,07:40,0.6750991403625684
94,07:45,0.6852669763519476
95,07:50,0.6956086996201799
96,07:55,0.7066259714895193
97,08:00,0.7177589358281933
98,08:05,0.7292942718443036
99,08:10,0.7401743281945378
100,08:15,0.7519054425250299
101,08:20,0.7639260939390693
102,08:25,0.7756643829662982
103,08:30,0.7869056676205809
104,08:35,0.7985830948628578
105,08:40,0.8093184473756276
106,08:45,0.8209321699741259
107,08:50,0.8316655895982874
108,08:55,0.841802716050447
109,09:00,0.8516239821291134
110,09:05,0.8626408684268609
111,09:10,0.8730430081811564
112,09:15,0.8843958874644551
113,09:20,0.8947253524314059
114,09:25,0.9055226975919596
115,09:30,0.9164981077525501
116,09:35,0.9281980141486948
117,09:40,0.9382735156921788
118,09:45,0.9484389161968595
119,09:50,0.9575264015362203
120,09:55,0.9677887960726715
121,10:00,0.9772410587610045
122,10:05,0.9873563423059986
123,10:10,0.9962303141756217
124,10:15,1.0058370426012067
125,10:20,1.0148568766765425
126,10:25,1.023926011140457
127,10:30,1.0317837092296076
128,10:35,1.0401919508920112
129,10:40,1.0474969482664347
130,10:45,1.0549076682017158
131,10:50,1.0611762869091723
132,10:55,1.0673779687776117
133,11:00,1.072921841374587
134,11:05,1.0789455823242204
135,11:10,1.0846766505179808
136,11:15,1.0900290514845943
137,11:20,1.095477767335945
138,11:25,1.1003768453388532
139,11:30,1.1048218163416914
140,11:35,1.1105198268315075
141,11:40,1.1148927502134733
142,11:45,1.1180041000404457
143,11:50,1.1214775121151366
144,11:55,1.123797870271022
145,12:00,1.1275721365723774
146,12:05,1.1310510020355888
147,12:10,1.132971702783518
148,12:15,1.1359901740666951
149,12:20,1.1394679388893263
150,12:25,1.1422746257945278
151,12:30,1.14559533875654
152,12:35,1.1480746224601355
153,12:40,1.1503667233570156
154,12:45,1.153142961787661
155,12:50,1.1550757184652611
156,12:55,1.1564267379238222
157,13:00,1.157491771789075
158,13:05,1.1595407812383403
159,13:10,1.1609743437827469
160,13:15,1.163034175565846
161,13:20,1.1650862507383994
162,13:25,1.1672165286018017
163,13:30,1.169908878128865
164,13:35,1.1732374551368885
165,13:40,1.1756687540518884
166,13:45,1.1780078087061523
167,13:50,1.1803275170588643
168,13:55,1.182364597328547
169,14:00,1.1839466764907074
170,14:05,1.1859596248028688
171,14:10,1.1880706709380098
172,14:15,1.1904357585888896
173,14:20,1.193453347806701
174,14:25,1.1958807677239833
175,14:30,1.1985456369174157
176,14:35,1.201872207491292
177,14:40,1.2047807483033854
178,14:45,1.208136889841235
179,14:50,1.2106608197655617
180,14:55,1.2120471867223497
181,15:00,1.213479441522429
182,15:05,1.2154224296757432
183,15:10,1.2165048676992105
184,15:15,1.2176429041101304
185,15:20,1.2180485386483553
186,15:25,1.2179726894301044
187,15:30,1.2185895282492587
188,15:35,1.219745162381434
189,15:40,1.2197850466830782
190,15:45,1.219245464363591
191,15:50,1.2189738108328756
192,15:55,1.2179314194807265
193,16:00,1.2170230985256283
194,16:05,1.2157247366816841
195,16:10,1.2140689262954083
196,16:15,1.2123843910256726
197,16:20,1.211482135410659
198,16:25,1.2099868836670118
199,16:30,1.2087833155740055
200,16:35,1.2077016893666013
201,16:40,1.2068314013090466
202,16:45,1.205313807342225
203,16:50,1.20393948941338
204,16:55,1.202276448719774
205,17:00,1.2004782314437263
206,17:05,1.2001484535989648
207,17:10,1.1990936885561523
208,17:15,1.1979135318459393
209,17:20,1.1975768572466379
210,17:25,1.1968826910107284
211,17:30,1.1965497835889047
212,17:35,1.1963937357618233
213,17:40,1.195036415601459
214,17:45,1.1941498566848385
215,17:50,1.1931585914758185
216,17:55,1.1920311616467085
217,18:00,1.1915083714807198
218,18:05,1.1911401749559245
219,18:10,1.1908462036089629
220,18:15,1.1915160067328212
221,18:20,1.1928865348411888
222,18:25,1.1949337468487036
223,18:30,1.1971195400653563
224,18:35,1.1991460831476297
225,18:40,1.2020771150229062
226,18:45,1.204968807444456
227,18:50,1.2073562473720516
228,18:55,1.2101185583201666
229,19:00,1.211869644749184
230,19:05,1.2149376040637943
231,19:10,1.2184669907855528
232,19:15,1.22205932655341
233,19:20,1.2259300785894776
234,19:25,1.23103075772916
235,19:30,1.2361112569687074
236,19:35,1.2433438725899573
237,19:40,1.2493667582498371
238,19:45,1.2563121688038803
239,19:50,1.2637947489782104
240,19:55,1.271794316028622
241,20:00,1.2789943223764908
242,20:05,1.2867252046040187
243,20:10,1.2944699101102826
244,20:15,1.3030454435106937
245,20:20,1.311320060601859
246,20:25,1.3183876874484484
247,20:30,1.3256154652724028
248,20:35,1.3335375564527108
249,20:40,1.3416652069568769
250,20:45,1.3481511448971064
251,20:50,1.3553812471980693
252,20:55,1.3614623924385312
253,21:00,1.3678879150109184
254,21:05,1.3748873367419654
255,21:10,1.3808269241474085
256,21:15,1.3858494440862181
257,21:20,1.3923961231769157
258,21:25,1.3958035446041572
259,21:30,1.3995453713275519
260,21:35,1.4037410745349295
261,21:40,1.40645504109368
262,21:45,1.4084838353676958
263,21:50,1.410636541194843
264,21:55,1.4110743081369017
265,22:00,1.4122985246672102
266,22:05,1.4128122363190054
267,22:10,1.412090600425002
268,22:15,1.4109591103264985
269,22:20,1.409741624829237
270,22:25,1.4064078338422297
271,22:30,1.4024977272894439
272,22:35,1.3984347951694296
273,22:40,1.3934264903451898
274,22:45,1.387057511822076
275,22:50,1.3800777005429437
276,22:55,1.3710806140508478
277,23:00,1.3625325059814377
278,23:05,1.3533409688599867
279,23:10,1.3433265916932033
280,23:15,1.3320221320212284
281,23:20,1.321253150111041
282,23:25,1.3086743651228099
283,23:30,1.2971673703012887
284,23:35,1.2837432749150386
285,23:40,1.270281140403802
286,23:45,1.2631601211919343
287,23:50,1.2568681159613626
288,23:55,1.2491566844016364


==> figures/weekly/asia_pacific/data/sunday.csv <==
time_index,time,normalized_traffic
1,00:00,1.1845371623431082
2,00:05,1.174570159795559
3,00:10,1.1653631751894207
4,00:15,1.1548074737215408
5,00:20,1.1363459597825452
6,00:25,1.115774483880276
7,00:30,1.0965994699239736
8,00:35,1.075790588149188
9,00:40,1.0561240057907502
10,00:45,1.0352268551129968
11,00:50,1.0159327858837628
12,00:55,0.9939422545600118
13,01:00,0.9736641329815285
14,01:05,0.9526127456748545
15,01:10,0.9329208376530472
16,01:15,0.9123348883203016
17,01:20,0.8942288596629915
18,01:25,0.8747755011815662
19,01:30,0.8577497136868172
20,01:35,0.8395762050481878
21,01:40,0.8224698473884708
22,01:45,0.8049031482496886
23,01:50,0.789330602731593
24,01:55,0.771393164214686
25,02:00,0.7553781845231735
26,02:05,0.7388972964041398
27,02:10,0.7237963520853823
28,02:15,0.7084700305199088
29,02:20,0.6940854772049463
30,02:25,0.6783952223886404
31,02:30,0.6644272220987817
32,02:35,0.6498498428083784
33,02:40,0.6361259750818092
34,02:45,0.6219284821569083
35,02:50,0.609083813334174
36,02:55,0.5954276255489526
37,03:00,0.5829315538640556
38,03:05,0.5712268444604518
39,03:10,0.5603760608870269
40,03:15,0.5509620598252394
41,03:20,0.5427953765518846
42,03:25,0.5337071889702638
43,03:30,0.5272951349934173
44,03:35,0.5201166155925326
45,03:40,0.5133013680751132
46,03:45,0.5068217915638922
47,03:50,0.4999746960226372
48,03:55,0.4930559871674451
49,04:00,0.48680768775334454
50,04:05,0.47990248233495
51,04:10,0.47475553687413874
52,04:15,0.4697442084664298
53,04:20,0.4645789294176209
54,04:25,0.4590218074924557
55,04:30,0.45363661152818896
56,04:35,0.44828431893487036
57,04:40,0.44381664400853127
58,04:45,0.44058781011220544
59,04:50,0.43773228101484923
60,04:55,0.4362517162634405
61,05:00,0.43581224066426194
62,05:05,0.4372784074403888
63,05:10,0.43970635570919303
64,05:15,0.44203941736488617
65,05:20,0.4437158201379617
66,05:25,0.4448153780059272
67,05:30,0.44659147614167516
68,05:35,0.4489802243645944
69,05:40,0.451176344192973
70,05:45,0.4542230134168725
71,05:50,0.458308041365293
72,05:55,0.46265186745902986
73,06:00,0.4689067570484213
74,06:05,0.4757001137921934
75,06:10,0.48294701386853567
76,06:15,0.49038179489823397
77,06:20,0.4980402291406962
78,06:25,0.5058834495609692
79,06:30,0.5142494744090427
80,06:35,0.5228189598226913
81,06:40,0.5314650890993615
82,06:45,0.5397840620000134
83,06:50,0.5484008703872286
84,06:55,0.5574675260982485
85,07:00,0.5662370268430921
86,07:05,0.5764926286379601
87,07:10,0.5863612811387453
88,07:15,0.597078085509707
89,07:20,0.6079285329235007
90,07:25,0.6197000720948522
91,07:30,0.6307413958278628
92,07:35,0.6425144401289542
93,07:40,0.6532912710895238
94,07:45,0.6651647779102591
95,07:50,0.6759874143003846
96,07:55,0.6876753192958459
97,08:00,0.6988662300573993
98,08:05,0.7113143693329322
99,08:10,0.7235469641150233
100,08:15,0.7362321755504003
101,08:20,0.7480159835170506
102,08:25,0.7603008158636085
103,08:30,0.7725389046402943
104,08:35,0.7849762299041578
105,08:40,0.7969364315954174
106,08:45,0.8089096758449448
107,08:50,0.820481558318008
108,08:55,0.8316359889576905
109,09:00,0.8425588415175751
110,09:05,0.8544104202290232
111,09:10,0.8658054205858963
112,09:15,0.8771410831502712
113,09:20,0.8884804934903182
114,09:25,0.9000629667730322
115,09:30,0.9117048015229808
116,09:35,0.923864322652662
117,09:40,0.9343185616736627
118,09:45,0.9448304056076188
119,09:50,0.954836823505712
120,09:55,0.9645813143849109
121,10:00,0.9737362350258383
122,10:05,0.983000271564279
123,10:10,0.9913997648380729
124,10:15,1.0000953913488413
125,10:20,1.0087218765394772
126,10:25,1.0173463465052608
127,10:30,1.0252164451506725
128,10:35,1.0330123102889344
129,10:40,1.0400717378829227
130,10:45,1.0472404804478095
131,10:50,1.0543650294861298
132,10:55,1.0603916625434684
133,11:00,1.0648831713231506
134,11:05,1.0709245188148928
135,11:10,1.0762439095782523
136,11:15,1.0821757877039477
137,11:20,1.0873531863307349
138,11:25,1.0918403530541123
139,11:30,1.0965163483599896
140,11:35,1.1023975602243923
141,11:40,1.1065619681711154
142,11:45,1.1106155004351719
143,11:50,1.1142176859298967
144,11:55,1.1177254874330829
145,12:00,1.1206089454635533
146,12:05,1.1235912545297233
147,12:10,1.1261486602088875
148,12:15,1.1289318155768313
149,12:20,1.1317609644306486
150,12:25,1.1344094167364493
151,12:30,1.1370829779724716
152,12:35,1.140372607413232
153,12:40,1.1433110592931368
154,12:45,1.1465358118043842
155,12:50,1.1496359986104825
156,12:55,1.1511116496518714
157,13:00,1.153649594780332
158,13:05,1.156822307248746
159,13:10,1.1597077032707879
160,13:15,1.163849679973771
161,13:20,1.1675269271156454
162,13:25,1.1704207859707054
163,13:30,1.175259036665226
164,13:35,1.1787544924046713
165,13:40,1.1821401847248432
166,13:45,1.185267334465134
167,13:50,1.1872813656208847
168,13:55,1.1895135046031406
169,14:00,1.1925128655212247
170,14:05,1.195070954491999
171,14:10,1.1977971385513053
172,14:15,1.2002971474253776
173,14:20,1.2034881188934878
174,14:25,1.206775604434208
175,14:30,1.2098399468253682
176,14:35,1.2125115401654991
177,14:40,1.215801464639748
178,14:45,1.217951845718424
179,14:50,1.2204740669553136
180,14:55,1.2211479398575182
181,15:00,1.2212181188607845
182,15:05,1.2216038976749897
183,15:10,1.222206762687435
184,15:15,1.221676527230659
185,15:20,1.2225255595306301
186,15:25,1.2220605643177458
187,15:30,1.222632627824929
188,15:35,1.2236244327937886
189,15:40,1.223797682755789
190,15:45,1.222555796310209
191,15:50,1.2221942729841193
192,15:55,1.220687749004844
193,16:00,1.2195170191165656
194,16:05,1.2185275050743853
195,16:10,1.2171491426281402
196,16:15,1.2152194863955417
197,16:20,1.2148243521674538
198,16:25,1.2135597926215687
199,16:30,1.2126073275222546
200,16:35,1.2118819866508448
201,16:40,1.2111126148074105
202,16:45,1.2096728201266125
203,16:50,1.2091224045834177
204,16:55,1.2070998090982294
205,17:00,1.2055248557749885
206,17:05,1.2040784248755978
207,17:10,1.2034313397189442
208,17:15,1.202864155680168
209,17:20,1.2029440296295457
210,17:25,1.202093992045769
211,17:30,1.202374614265616
212,17:35,1.2026835949641668
213,17:40,1.2016894838635455
214,17:45,1.2002101762491089
215,17:50,1.1993385669440653
216,17:55,1.1982482501433038
217,18:00,1.197708379457875
218,18:05,1.1972716533896324
219,18:10,1.1970189352450167
220,18:15,1.1987108792822707
221,18:20,1.2002064633967633
222,18:25,1.2009868055542465
223,18:30,1.2026332449123596
224,18:35,1.2052303268359814
225,18:40,1.2084547996264299
226,18:45,1.211609064643795
227,18:50,1.214869425574264
228,18:55,1.2181598688144128
229,19:00,1.2213669998539876
230,19:05,1.225606589666167
231,19:10,1.230053058410148
232,19:15,1.234533778158301
233,19:20,1.240167880314543
234,19:25,1.2458426298780032
235,19:30,1.2521990689784628
236,19:35,1.2596761877424676
237,19:40,1.266759223805304
238,19:45,1.2735974421597451
239,19:50,1.28098657417096
240,19:55,1.2877332303203277
241,20:00,1.2948500091861432
242,20:05,1.302203756670952
243,20:10,1.3095654977344031
244,20:15,1.3169298539386514
245,20:20,1.3244018677885112
246,20:25,1.331495997574039
247,20:30,1.3381400971910846
248,20:35,1.3452296083786404
249,20:40,1.3518383565153822
250,20:45,1.3575699242745893
251,20:50,1.3637754712996868
252,20:55,1.3694299127913245
253,21:00,1.3743058683043252
254,21:05,1.3803353940954546
255,21:10,1.385951234449499
256,21:15,1.391327009816604
257,21:20,1.396844230924317
258,21:25,1.401071018878976
259,21:30,1.4055335285970294
260,21:35,1.4097350761578527
261,21:40,1.4107101654493999
262,21:45,1.410658235382017
263,21:50,1.4111639877324809
264,21:55,1.41050513234786
265,22:00,1.4090730978722497
266,22:05,1.4065974472646112
267,22:10,1.4037649604008622
268,22:15,1.4013713748499752
269,22:20,1.3987414103912787
270,22:25,1.3937755918404058
271,22:30,1.3889384649622247
272,22:35,1.3828116129053567
273,22:40,1.3761733586980356
274,22:45,1.368020721669604
275,22:50,1.360079211327003
276,22:55,1.3499074970673437
277,23:00,1.3388417929249514
278,23:05,1.3273268462253984
279,23:10,1.3159190517335744
280,23:15,1.3029079792194924
281,23:20,1.2901608573307515
282,23:25,1.2751795365500422
283,23:30,1.2603560925244255
284,23:35,1.245087422291869
285,23:40,1.2287219567913958
286,23:45,1.2200567788529841
287,23:50,1.2117781226058766
288,23:55,1.202088377973891


==> figures/weekly/asia_pacific/data/thursday.csv <==
time_index,time,normalized_traffic
1,00:00,1.1460308951690723
2,00:05,1.1344100719999952
3,00:10,1.1240807644528625
4,00:15,1.1125557204630576
5,00:20,1.0921397570279325
6,00:25,1.0692163552915421
7,00:30,1.0473076120494098
8,00:35,1.023384071258
9,00:40,1.0012713447639043
10,00:45,0.977256326312519
11,00:50,0.9554189994325913
12,00:55,0.9316697464498137
13,01:00,0.9091643006920206
14,01:05,0.886911243360767
15,01:10,0.8662871663796066
16,01:15,0.8453763844430993
17,01:20,0.8272922119623374
18,01:25,0.8083307170357752
19,01:30,0.7905891754124124
20,01:35,0.7728631333217963
21,01:40,0.7564933485756772
22,01:45,0.7397370813505052
23,01:50,0.7243871455632215
24,01:55,0.7075725318338689
25,02:00,0.6922839305616159
26,02:05,0.677238480765493
27,02:10,0.6639123628024387
28,02:15,0.6494293372949139
29,02:20,0.6359405284724233
30,02:25,0.6218205481507665
31,02:30,0.6086568545003883
32,02:35,0.5949507647529956
33,02:40,0.5829623974532367
34,02:45,0.5706987625492034
35,02:50,0.5598346259789607
36,02:55,0.5494169509943508
37,03:00,0.5407445579049932
38,03:05,0.5333584706651684
39,03:10,0.5266812671421246
40,03:15,0.5195250444638501
41,03:20,0.5133407989116693
42,03:25,0.507263259367784
43,03:30,0.5026424305063526
44,03:35,0.4975168601079836
45,03:40,0.493025914656821
46,03:45,0.48910923837573383
47,03:50,0.4869259210764674
48,03:55,0.4857376314716981
49,04:00,0.48461158544872573
50,04:05,0.48154480829780244
51,04:10,0.4786907656448432
52,04:15,0.47368745524343564
53,04:20,0.4668484351449967
54,04:25,0.45886968139758816
55,04:30,0.4498086597223032
56,04:35,0.4418542084029635
57,04:40,0.43612652553709613
58,04:45,0.432140161681284
59,04:50,0.43145778995389134
60,04:55,0.4331304100110309
61,05:00,0.43564894561032236
62,05:05,0.4410481219405712
63,05:10,0.44580393128072354
64,05:15,0.4508843007086311
65,05:20,0.4545375723719236
66,05:25,0.4583002083493294
67,05:30,0.4630516076400707
68,05:35,0.4686587029701816
69,05:40,0.4724864997205061
70,05:45,0.47765509247251786
71,05:50,0.4833729774750212
72,05:55,0.49061828331812224
73,06:00,0.49775920408377283
74,06:05,0.5058214619559115
75,06:10,0.5140409976903635
76,06:15,0.5230683971350328
77,06:20,0.5316810470573478
78,06:25,0.5405173954194911
79,06:30,0.5490867051055601
80,06:35,0.557224787278168
81,06:40,0.5648515333449793
82,06:45,0.572253649495735
83,06:50,0.5795511424350827
84,06:55,0.5873448893541916
85,07:00,0.5948771068370022
86,07:05,0.6041735331876187
87,07:10,0.6136382791120757
88,07:15,0.6234933492867271
89,07:20,0.6331585448154498
90,07:25,0.6428567341401131
91,07:30,0.652844167209565
92,07:35,0.6632007991247532
93,07:40,0.6722510531661826
94,07:45,0.6815391915066511
95,07:50,0.6906092097424058
96,07:55,0.7008165052649227
97,08:00,0.7109539351813745
98,08:05,0.7217307740617638
99,08:10,0.7322010269538012
100,08:15,0.7430082554002931
101,08:20,0.7535824440337034
102,08:25,0.7645630135603699
103,08:30,0.7752080980149467
104,08:35,0.7868253470113801
105,08:40,0.797395471041573
106,08:45,0.8085861155890741
107,08:50,0.819813605001586
108,08:55,0.8316670742492034
109,09:00,0.8431742488226028
110,09:05,0.8565454884669718
111,09:10,0.8685574606075733
112,09:15,0.8807582856543529
113,09:20,0.8919965771763118
114,09:25,0.9030197217694399
115,09:30,0.9136905253652947
116,09:35,0.9248300074462191
117,09:40,0.9330201628029205
118,09:45,0.9428610538752128
119,09:50,0.9523544123118997
120,09:55,0.9623752226009417
121,10:00,0.9723653631792929
122,10:05,0.983073817913297
123,10:10,0.9923124679219422
124,10:15,1.002834718684235
125,10:20,1.0114497130066435
126,10:25,1.019614217695717
127,10:30,1.0273948611568169
128,10:35,1.034739867803477
129,10:40,1.0404048119558822
130,10:45,1.045715384344925
131,10:50,1.0500989618076455
132,10:55,1.0550055948191364
133,11:00,1.0594936366417078
134,11:05,1.0642724852112284
135,11:10,1.0691229334320194
136,11:15,1.0742224112905476
137,11:20,1.0792642370245211
138,11:25,1.0839984722109308
139,11:30,1.0883416516939164
140,11:35,1.0924443786398048
141,11:40,1.0956057249823439
142,11:45,1.0983745557443556
143,11:50,1.1008373456139373
144,11:55,1.1041433255764161
145,12:00,1.1070463505197472
146,12:05,1.1101882662903166
147,12:10,1.1143382580115901
148,12:15,1.11890032870573
149,12:20,1.1238837452465584
150,12:25,1.1290338866768235
151,12:30,1.1336259599374892
152,12:35,1.1386249753417035
153,12:40,1.1427911341161798
154,12:45,1.1459609269227928
155,12:50,1.1485716426427097
156,12:55,1.1500282289192987
157,13:00,1.1504387330775119
158,13:05,1.151613198290056
159,13:10,1.152400708631795
160,13:15,1.1533424657730527
161,13:20,1.1550700974318273
162,13:25,1.156962021656653
163,13:30,1.159077389751031
164,13:35,1.161268289086461
165,13:40,1.1631031274102994
166,13:45,1.1653316409759187
167,13:50,1.1671998784514486
168,13:55,1.1686565825219581
169,14:00,1.1700383939834387
170,14:05,1.172235927288179
171,14:10,1.1747372187360587
172,14:15,1.1765945636507977
173,14:20,1.1788537245515178
174,14:25,1.1819134773441393
175,14:30,1.1844151100555504
176,14:35,1.186793654885119
177,14:40,1.188702401279701
178,14:45,1.1906507452598065
179,14:50,1.1931414264387907
180,14:55,1.1940368924298588
181,15:00,1.1950920001171135
182,15:05,1.197101052083264
183,15:10,1.1987100925783043
184,15:15,1.1991847393293098
185,15:20,1.2006535833523524
186,15:25,1.2011928586300873
187,15:30,1.2022293432772828
188,15:35,1.202723918844283
189,15:40,1.202425334335036
190,15:45,1.2023349197829631
191,15:50,1.2026882656648967
192,15:55,1.2013501202120471
193,16:00,1.2004133434326927
194,16:05,1.200085155587562
195,16:10,1.1989967469274172
196,16:15,1.1981548852863022
197,16:20,1.197299221423948
198,16:25,1.1963543134714023
199,16:30,1.1968933541178068
200,16:35,1.1969567941323473
201,16:40,1.196817252442316
202,16:45,1.1968505515472962
203,16:50,1.1972987131200394
204,16:55,1.1973651279057504
205,17:00,1.1978743453263618
206,17:05,1.1975410604232175
207,17:10,1.1988908849010558
208,17:15,1.199089473385937
209,17:20,1.2006927124643583
210,17:25,1.2015020076122451
211,17:30,1.202722785221407
212,17:35,1.2042551167292832
213,17:40,1.2061255813976173
214,17:45,1.2059389434950707
215,17:50,1.2071387996721943
216,17:55,1.207406527768718
217,18:00,1.2083765364836232
218,18:05,1.209248265250971
219,18:10,1.209913075292824
220,18:15,1.2113281619362808
221,18:20,1.2149039770061436
222,18:25,1.2173672258785104
223,18:30,1.2208057349251071
224,18:35,1.2249868473735
225,18:40,1.2296636702301535
226,18:45,1.234877483598876
227,18:50,1.240524696962537
228,18:55,1.2436388041210609
229,19:00,1.2485651925089731
230,19:05,1.2537918140872741
231,19:10,1.258473348543493
232,19:15,1.2639315298432066
233,19:20,1.2694519869129304
234,19:25,1.2747467994731487
235,19:30,1.2817831858365996
236,19:35,1.2892954743229763
237,19:40,1.29668988034051
238,19:45,1.3040640887000197
239,19:50,1.311905448612358
240,19:55,1.3204180265189784
241,20:00,1.3292981749611876
242,20:05,1.3379729866813124
243,20:10,1.346380830608422
244,20:15,1.355019527447263
245,20:20,1.3639915562584852
246,20:25,1.3727366017077653
247,20:30,1.3807632988439975
248,20:35,1.3892907331395148
249,20:40,1.3978174856608494
250,20:45,1.4055359300913355
251,20:50,1.4125475370755642
252,20:55,1.4192156297869862
253,21:00,1.424138823259784
254,21:05,1.4301181619124512
255,21:10,1.4342964282078359
256,21:15,1.4387699103104064
257,21:20,1.4426757180000502
258,21:25,1.447454326478201
259,21:30,1.451360226574217
260,21:35,1.4556181841819589
261,21:40,1.4579340907486549
262,21:45,1.4596541411013118
263,21:50,1.4604650911440757
264,21:55,1.4606189998758266
265,22:00,1.458508955153115
266,22:05,1.4564244575375604
267,22:10,1.453564244625945
268,22:15,1.449999495050025
269,22:20,1.4463558564538983
270,22:25,1.4409115228097467
271,22:30,1.4356231307966631
272,22:35,1.4293482246066658
273,22:40,1.4216255176366033
274,22:45,1.4123333488890049
275,22:50,1.4028588563535556
276,22:55,1.3907556146342115
277,23:00,1.3787728916363526
278,23:05,1.3651443246712314
279,23:10,1.351827862785784
280,23:15,1.3371597609626757
281,23:20,1.3230321401061456
282,23:25,1.3061896244333384
283,23:30,1.2907295629759572
284,23:35,1.273680373910367
285,23:40,1.2565837196304757
286,23:45,1.2473109234946538
287,23:50,1.238485950036786
288,23:55,1.2283179707287941


==> figures/weekly/asia_pacific/data/tuesday.csv <==
time_index,time,normalized_traffic
1,00:00,1.1433167441376464
2,00:05,1.1316872332849675
3,00:10,1.120753569950982
4,00:15,1.108974591791258
5,00:20,1.0882224069519604
6,00:25,1.0645523415034275
7,00:30,1.0418164167148178
8,00:35,1.0179416127335794
9,00:40,0.9959089108686928
10,00:45,0.9727009440541332
11,00:50,0.9505483605723026
12,00:55,0.9264789024545207
13,01:00,0.9040655837931881
14,01:05,0.8825007296624277
15,01:10,0.8620967362857401
16,01:15,0.8406755747160561
17,01:20,0.8215832606192349
18,01:25,0.8016101825228072
19,01:30,0.7834684522330648
20,01:35,0.7655594784126607
21,01:40,0.7472577093588463
22,01:45,0.7290031286704214
23,01:50,0.711326992093626
24,01:55,0.6924599132680828
25,02:00,0.675789375069257
26,02:05,0.6592373107047502
27,02:10,0.6438076666241571
28,02:15,0.6289314579566277
29,02:20,0.6156529265371931
30,02:25,0.6029463870482165
31,02:30,0.5918854695330182
32,02:35,0.5808179371265071
33,02:40,0.5703858133876902
34,02:45,0.5598258444757328
35,02:50,0.550368480413403
36,02:55,0.5395716577166306
37,03:00,0.5300162419339164
38,03:05,0.5200761306471356
39,03:10,0.5094733306231893
40,03:15,0.49898617185292365
41,03:20,0.48895613882740846
42,03:25,0.478577242994446
43,03:30,0.46788404512971543
44,03:35,0.4579440241005009
45,03:40,0.44780926926246123
46,03:45,0.4388027574009943
47,03:50,0.43128615949297927
48,03:55,0.42485686341590784
49,04:00,0.4209241406181596
50,04:05,0.41920648975053965
51,04:10,0.41806454354228845
52,04:15,0.4197050564735323
53,04:20,0.4232239001530929
54,04:25,0.4255181868975786
55,04:30,0.42823642879113916
56,04:35,0.4277233065464784
57,04:40,0.42657687659183335
58,04:45,0.42600372882723136
59,04:50,0.4249697156130157
60,04:55,0.4232331156801034
61,05:00,0.42335055536989274
62,05:05,0.4245683916206753
63,05:10,0.4285926095909321
64,05:15,0.43296221527080586
65,05:20,0.43648315604659355
66,05:25,0.4410083808591237
67,05:30,0.4456765319603281
68,05:35,0.4509279875777665
69,05:40,0.45560154370073475
70,05:45,0.4605647712156518
71,05:50,0.46755194298840186
72,05:55,0.4755750589364831
73,06:00,0.48290844099986835
74,06:05,0.4917058486365028
75,06:10,0.5000474931317848
76,06:15,0.5093549083080976
77,06:20,0.5181836628787366
78,06:25,0.5265713659269752
79,06:30,0.5346664177473085
80,06:35,0.5428599574762963
81,06:40,0.5507158192411229
82,06:45,0.5594333854187696
83,06:50,0.567735703894248
84,06:55,0.5769256033425529
85,07:00,0.585432483988835
86,07:05,0.596122979997161
87,07:10,0.6067890465803769
88,07:15,0.6177025596394983
89,07:20,0.6276371975880415
90,07:25,0.6379405387201891
91,07:30,0.6475853614464333
92,07:35,0.6591411407367981
93,07:40,0.6682950897928661
94,07:45,0.6779549808025558
95,07:50,0.687942800302312
96,07:55,0.6984682420282533
97,08:00,0.7085817683481821
98,08:05,0.719549373336821
99,08:10,0.7296661787856868
100,08:15,0.7410832543889637
101,08:20,0.7519784925525911
102,08:25,0.7632717605865121
103,08:30,0.7747009159142738
104,08:35,0.7865577762104071
105,08:40,0.7976738337920237
106,08:45,0.8095454529819227
107,08:50,0.8212057225902083
108,08:55,0.8337644334493771
109,09:00,0.8453307407833045
110,09:05,0.8585029132122707
111,09:10,0.8710239528888964
112,09:15,0.88412288008984
113,09:20,0.8951581857726614
114,09:25,0.9062819254377801
115,09:30,0.9167517759067506
116,09:35,0.9276767004950176
117,09:40,0.9373358622309168
118,09:45,0.9458203656577389
119,09:50,0.9542589687415278
120,09:55,0.9640284408615722
121,10:00,0.9729152590449524
122,10:05,0.9834467615781562
123,10:10,0.9917540734519062
124,10:15,0.999966809337513
125,10:20,1.0098252284530531
126,10:25,1.019344601322973
127,10:30,1.027067988949149
128,10:35,1.0358381354317212
129,10:40,1.0407706397432626
130,10:45,1.046957345926586
131,10:50,1.0523218241171388
132,10:55,1.0575151773721696
133,11:00,1.0620062338461411
134,11:05,1.0670412144155508
135,11:10,1.0703351977984394
136,11:15,1.0752860542816194
137,11:20,1.0798908678355295
138,11:25,1.084106525098958
139,11:30,1.0882297154422502
140,11:35,1.0913615484598032
141,11:40,1.0956421402388297
142,11:45,1.0989072240106716
143,11:50,1.1021734372797756
144,11:55,1.105000929550285
145,12:00,1.1077678623302705
146,12:05,1.1100414375872534
147,12:10,1.1138430527834606
148,12:15,1.1170122849185076
149,12:20,1.1218366314733044
150,12:25,1.1272463439725402
151,12:30,1.1342795744845398
152,12:35,1.1389213475664175
153,12:40,1.1445805059869176
154,12:45,1.1489291372130233
155,12:50,1.1518291827932912
156,12:55,1.1538766232809121
157,13:00,1.1547831220558287
158,13:05,1.154655055447205
159,13:10,1.1567441945881205
160,13:15,1.1569401943748876
161,13:20,1.1580157329593488
162,13:25,1.1596846624817805
163,13:30,1.1617653850864982
164,13:35,1.164093595506888
165,13:40,1.1658114554690167
166,13:45,1.167427401003174
167,13:50,1.1701340369601752
168,13:55,1.1725532978652855
169,14:00,1.1745455259924666
170,14:05,1.1764475940780028
171,14:10,1.1793335852973088
172,14:15,1.1822677750448234
173,14:20,1.185076286756548
174,14:25,1.1866358631281977
175,14:30,1.1882767590476413
176,14:35,1.1905955709098817
177,14:40,1.1930620799435807
178,14:45,1.1944138645287785
179,14:50,1.1956832655897272
180,14:55,1.196865714277427
181,15:00,1.1984163929036897
182,15:05,1.200862078288862
183,15:10,1.2029865332917562
184,15:15,1.2050177895938676
185,15:20,1.2064290001591282
186,15:25,1.2075530214667844
187,15:30,1.209719662664701
188,15:35,1.2103744276829338
189,15:40,1.2099731354975887
190,15:45,1.2092914591708244
191,15:50,1.2088760895405004
192,15:55,1.207985733777291
193,16:00,1.2075596469939653
194,16:05,1.20709755161496
195,16:10,1.2071029655855527
196,16:15,1.2064453939565807
197,16:20,1.2067429021443292
198,16:25,1.206196170307798
199,16:30,1.2061623176563832
200,16:35,1.2061820808056423
201,16:40,1.2057451266244725
202,16:45,1.206843698616225
203,16:50,1.2073223070187336
204,16:55,1.2059634165980486
205,17:00,1.2047234698366278
206,17:05,1.2050583612576502
207,17:10,1.2057065780353442
208,17:15,1.2067333193367418
209,17:20,1.206546295427063
210,17:25,1.2075856192877912
211,17:30,1.209901687005178
212,17:35,1.2124809451318168
213,17:40,1.214123829889833
214,17:45,1.2148690686997152
215,17:50,1.2149138590841981
216,17:55,1.2151673160276908
217,18:00,1.2157542949256217
218,18:05,1.2163281076033319
219,18:10,1.2176773285576514
220,18:15,1.219809227987259
221,18:20,1.2229688289994263
222,18:25,1.226667935187984
223,18:30,1.231478169603728
224,18:35,1.236102827334757
225,18:40,1.2414915936316553
226,18:45,1.2467935841735094
227,18:50,1.2530142346710267
228,18:55,1.2577352855508313
229,19:00,1.2628199425822286
230,19:05,1.2675026074922888
231,19:10,1.273040420842469
232,19:15,1.278544912483256
233,19:20,1.284798380275637
234,19:25,1.2899153174615072
235,19:30,1.296944810541857
236,19:35,1.304280163426144
237,19:40,1.3123362068225182
238,19:45,1.3195930305658736
239,19:50,1.3278030774557124
240,19:55,1.3358817960173979
241,20:00,1.3442877039479297
242,20:05,1.3532250218687158
243,20:10,1.3614053360692324
244,20:15,1.3695332793343304
245,20:20,1.3790563471791868
246,20:25,1.388788189387875
247,20:30,1.398646429073851
248,20:35,1.406897725460256
249,20:40,1.4149719273672603
250,20:45,1.423267635718506
251,20:50,1.4308059972906415
252,20:55,1.4367396376198605
253,21:00,1.441125355084136
254,21:05,1.4455540917400282
255,21:10,1.4509630670118903
256,21:15,1.4560800323660485
257,21:20,1.4602557434342236
258,21:25,1.465732815767624
259,21:30,1.4701789924288537
260,21:35,1.474190053175916
261,21:40,1.477037243381941
262,21:45,1.4787300056095
263,21:50,1.48028300562941
264,21:55,1.480261011772837
265,22:00,1.4779410142881553
266,22:05,1.4760216871096425
267,22:10,1.4734375184398116
268,22:15,1.4697426339378208
269,22:20,1.4656343528407194
270,22:25,1.4592069769654814
271,22:30,1.4539750452521296
272,22:35,1.446619394095068
273,22:40,1.439395939253081
274,22:45,1.4300796189257514
275,22:50,1.4213737196650995
276,22:55,1.4091880975235518
277,23:00,1.3964756195860915
278,23:05,1.382621237427102
279,23:10,1.370549472733068
280,23:15,1.3554871168245448
281,23:20,1.3407647519496928
282,23:25,1.3227450387531756
283,23:30,1.3073718701285484
284,23:35,1.2904586599531533
285,23:40,1.2731841830888635
286,23:45,1.2632519853563522
287,23:50,1.2539586496905668
288,23:55,1.2442366803566816


==> figures/weekly/asia_pacific/data/wednesday.csv <==
time_index,time,normalized_traffic
1,00:00,1.1415673791933283
2,00:05,1.130314373333269
3,00:10,1.1206781822293326
4,00:15,1.1093709093603281
5,00:20,1.0884860584221132
6,00:25,1.0650812551696514
7,00:30,1.0433882611986434
8,00:35,1.019293453047278
9,00:40,0.9974866021798561
10,00:45,0.9737315734850568
11,00:50,0.9520478396534817
12,00:55,0.9285245268477536
13,01:00,0.9069662807528168
14,01:05,0.8857652688070371
15,01:10,0.8670672041148164
16,01:15,0.8472122477989834
17,01:20,0.8287862570659296
18,01:25,0.8092601938638433
19,01:30,0.7924007524977275
20,01:35,0.7753953034993485
21,01:40,0.758162595081194
22,01:45,0.7395422304245326
23,01:50,0.7221122599134396
24,01:55,0.7036032252079064
25,02:00,0.6866357091682757
26,02:05,0.6699031344153824
27,02:10,0.6542212888943686
28,02:15,0.6391089491894262
29,02:20,0.626206550968109
30,02:25,0.6126147336639441
31,02:30,0.6009143051471441
32,02:35,0.5894373922366078
33,02:40,0.5785551089065649
34,02:45,0.5677376466155465
35,02:50,0.5579736933135696
36,02:55,0.5479447064317227
37,03:00,0.5395375995420626
38,03:05,0.5317019958249133
39,03:10,0.5252365759281414
40,03:15,0.5186079213646907
41,03:20,0.5117130725166745
42,03:25,0.5043317088859031
43,03:30,0.49858797648962777
44,03:35,0.49253801577500844
45,03:40,0.48705938103737256
46,03:45,0.4812701685251689
47,03:50,0.4750812791186551
48,03:55,0.47039737266112985
49,04:00,0.466349557415687
50,04:05,0.4619230196427971
51,04:10,0.45783192301143466
52,04:15,0.4545024915067486
53,04:20,0.45057712512129783
54,04:25,0.44612707003032903
55,04:30,0.44141626636975123
56,04:35,0.4367497547380025
57,04:40,0.4322491101530634
58,04:45,0.42893541634964405
59,04:50,0.4256813984758103
60,04:55,0.4238737912520612
61,05:00,0.42514495327126417
62,05:05,0.42805776222433656
63,05:10,0.43246113069484327
64,05:15,0.4373771358577083
65,05:20,0.44147907098735667
66,05:25,0.4471078563218528
67,05:30,0.45255336633751386
68,05:35,0.45793673042443567
69,05:40,0.46349055161200303
70,05:45,0.469502960458836
71,05:50,0.4760974592193193
72,05:55,0.48415448392542626
73,06:00,0.4912341111372356
74,06:05,0.4997211008419865
75,06:10,0.508355921893976
76,06:15,0.5172837226437933
77,06:20,0.5261917346997088
78,06:25,0.5346979682870749
79,06:30,0.5432034731015214
80,06:35,0.5517898589465908
81,06:40,0.5598792081726175
82,06:45,0.5678446803526258
83,06:50,0.5756791190019472
84,06:55,0.5836762009100205
85,07:00,0.5922635140367338
86,07:05,0.6018604893084614
87,07:10,0.6112621722985744
88,07:15,0.6221991510592745
89,07:20,0.6325641514368936
90,07:25,0.6433590571845664
91,07:30,0.6539359167451786
92,07:35,0.6650388168059135
93,07:40,0.6750195052665737
94,07:45,0.684860482609128
95,07:50,0.69437709034172
96,07:55,0.7045855591523492
97,08:00,0.7144455423818592
98,08:05,0.7251510265628304
99,08:10,0.7354165516660404
100,08:15,0.7463125884713431
101,08:20,0.7576905405764514
102,08:25,0.7686169801159991
103,08:30,0.7797288149684003
104,08:35,0.7915812313748006
105,08:40,0.802286174890201
106,08:45,0.8133436500480423
107,08:50,0.8249790926139551
108,08:55,0.8358500086289666
109,09:00,0.8471947151010158
110,09:05,0.8603175058443862
111,09:10,0.8731045155577406
112,09:15,0.8860503246631406
113,09:20,0.8972031047890152
114,09:25,0.9069182988120376
115,09:30,0.9173192625039521
116,09:35,0.9273932724163689
117,09:40,0.9351676960767668
118,09:45,0.9423216611988681
119,09:50,0.9502921661722825
120,09:55,0.9592026982576499
121,10:00,0.9684565341587764
122,10:05,0.9787641389462368
123,10:10,0.9875193984534727
124,10:15,0.9977063491983318
125,10:20,1.0059294122928308
126,10:25,1.0144538588994858
127,10:30,1.0215419265189962
128,10:35,1.028575018721566
129,10:40,1.0340145978433901
130,10:45,1.0397752292841587
131,10:50,1.0439321037211193
132,10:55,1.049361949629679
133,11:00,1.0531616363133756
134,11:05,1.0587434556729076
135,11:10,1.0635938653127293
136,11:15,1.0685761010714427
137,11:20,1.0735502091076459
138,11:25,1.0793019823116399
139,11:30,1.083379454561585
140,11:35,1.0874252790213683
141,11:40,1.0908301724424425
142,11:45,1.0944359102386487
143,11:50,1.0973608144872762
144,11:55,1.1001023724793382
145,12:00,1.1016651452091928
146,12:05,1.1055048889819936
147,12:10,1.109868525871762
148,12:15,1.1145030335377235
149,12:20,1.1199308490824116
150,12:25,1.1250036529461187
151,12:30,1.1300834907862876
152,12:35,1.1359117711421631
153,12:40,1.1401817157082428
154,12:45,1.1435395057892377
155,12:50,1.1463015046687033
156,12:55,1.1476231039388345
157,13:00,1.1490830664241976
158,13:05,1.150725671599932
159,13:10,1.1515032886251038
160,13:15,1.1528001861349304
161,13:20,1.1540980823178844
162,13:25,1.155919839327328
163,13:30,1.1577343010241725
164,13:35,1.1613716207324776
165,13:40,1.1634263462971377
166,13:45,1.165321778168948
167,13:50,1.167262967501597
168,13:55,1.1697658878014108
169,14:00,1.1725290587342836
170,14:05,1.174994998769839
171,14:10,1.1759585254849307
172,14:15,1.178858850437647
173,14:20,1.183375473064134
174,14:25,1.186742139889777
175,14:30,1.1892357653984311
176,14:35,1.191518420122703
177,14:40,1.1941912936110899
178,14:45,1.1962574071201824
179,14:50,1.1990975666604151
180,14:55,1.199910597965355
181,15:00,1.2008187169553821
182,15:05,1.2026024696933426
183,15:10,1.2034764926599106
184,15:15,1.2045831250332162
185,15:20,1.2063304145799654
186,15:25,1.2057465580657267
187,15:30,1.205944115896359
188,15:35,1.2072166084428388
189,15:40,1.2077590198606662
190,15:45,1.2087819582291794
191,15:50,1.208703573701008
192,15:55,1.2083236044888492
193,16:00,1.2083299680519473
194,16:05,1.208031811092519
195,16:10,1.2070317645016022
196,16:15,1.2064236554718035
197,16:20,1.2052482737005543
198,16:25,1.2054404433520505
199,16:30,1.205125432846214
200,16:35,1.2056682176295457
201,16:40,1.2058227301428044
202,16:45,1.2064264898496844
203,16:50,1.2069535638101336
204,16:55,1.206110635035331
205,17:00,1.2054386616610824
206,17:05,1.2060497995272477
207,17:10,1.2067971371863222
208,17:15,1.2069190203618398
209,17:20,1.2074434850497109
210,17:25,1.20741607483127
211,17:30,1.2099299283875382
212,17:35,1.210679161664602
213,17:40,1.2108297739126632
214,17:45,1.2098330804831616
215,17:50,1.2104666847174397
216,17:55,1.2098332049867222
217,18:00,1.2102382903816602
218,18:05,1.2097946019960641
219,18:10,1.2110709445137298
220,18:15,1.2132572320150767
221,18:20,1.2164640142333867
222,18:25,1.2195778992568354
223,18:30,1.224377970107804
224,18:35,1.2290990695402708
225,18:40,1.2344384455469875
226,18:45,1.2397795407911902
227,18:50,1.2454442926368992
228,18:55,1.2497725960786243
229,19:00,1.2528657269629533
230,19:05,1.2574236911518808
231,19:10,1.2629484143847005
232,19:15,1.2685210465807772
233,19:20,1.2743914098726632
234,19:25,1.2801672915970967
235,19:30,1.2882034089745358
236,19:35,1.2977685387906637
237,19:40,1.3065277994107207
238,19:45,1.3140995826872457
239,19:50,1.3213626484998446
240,19:55,1.3292369028062758
241,20:00,1.3372183059577674
242,20:05,1.3451139488402113
243,20:10,1.3534338503189953
244,20:15,1.3612109819072045
245,20:20,1.3698586186514707
246,20:25,1.3791589877669772
247,20:30,1.3877452505692305
248,20:35,1.3960561626081434
249,20:40,1.4040204848628817
250,20:45,1.410885269411341
251,20:50,1.4186070164266582
252,20:55,1.4251315644775477
253,21:00,1.4308176101995451
254,21:05,1.4365783751230017
255,21:10,1.4421599196430535
256,21:15,1.4472025206273622
257,21:20,1.452301524281811
258,21:25,1.4559770154319704
259,21:30,1.4595348031610655
260,21:35,1.4631756028124323
261,21:40,1.4657920661384816
262,21:45,1.4665341555974154
263,21:50,1.4671573310958261
264,21:55,1.4665945364160256
265,22:00,1.464674482128714
266,22:05,1.4622305186816877
267,22:10,1.4587917081964854
268,22:15,1.4541787353654345
269,22:20,1.449847371380821
270,22:25,1.443293167802714
271,22:30,1.4374170299659372
272,22:35,1.4299764515084816
273,22:40,1.422341974082401
274,22:45,1.412603108647163
275,22:50,1.4026931920565908
276,22:55,1.3905680943933574
277,23:00,1.3781504947681462
278,23:05,1.3638435069101222
279,23:10,1.3512735710080832
280,23:15,1.335898576562084
281,23:20,1.3221112094030185
282,23:25,1.305299485068773
283,23:30,1.2897203287872547
284,23:35,1.2724305837055845
285,23:40,1.2563391413672993
286,23:45,1.2467365183048498
287,23:50,1.2383114177702095
288,23:55,1.2274329884694464


==> figures/weekly/australia/data/friday.csv <==
time_index,time,normalized_traffic
1,00:00,0.7981966638566377
2,00:05,0.7915430889857388
3,00:10,0.7836773147962788
4,00:15,0.7754524783533153
5,00:20,0.761651085653118
6,00:25,0.7456499846097919
7,00:30,0.7290833435396171
8,00:35,0.7123936083489606
9,00:40,0.6958253104501674
10,00:45,0.6804318702216361
11,00:50,0.6679866642986569
12,00:55,0.6566080356277849
13,01:00,0.6460891328882443
14,01:05,0.6364289482313092
15,01:10,0.6271937189562364
16,01:15,0.6183919643757572
17,01:20,0.6100801202888554
18,01:25,0.5995707694174691
19,01:30,0.5882673541882045
20,01:35,0.5768245253151215
21,01:40,0.5655405195402365
22,01:45,0.5553021964070393
23,01:50,0.5473398069818342
24,01:55,0.5402903934572453
25,02:00,0.5342365142636268
26,02:05,0.5291631342177494
27,02:10,0.5245931238857005
28,02:15,0.5200223170797328
29,02:20,0.5156239745895348
30,02:25,0.509778573011673
31,02:30,0.5033045318776684
32,02:35,0.4967036335557376
33,02:40,0.48997884288996757
34,02:45,0.4841094327130721
35,02:50,0.48096364543009035
36,02:55,0.4781482209855094
37,03:00,0.47569681253478213
38,03:05,0.4735019415106414
39,03:10,0.4714254039392945
40,03:15,0.4698039152625125
41,03:20,0.4677888233566508
42,03:25,0.4639219012901816
43,03:30,0.45989820930360986
44,03:35,0.4557855293388497
45,03:40,0.4521925158147504
46,03:45,0.449732263881017
47,03:50,0.4491407264321891
48,03:55,0.4494791224934102
49,04:00,0.45036591064141723
50,04:05,0.4518089524443151
51,04:10,0.4537969220873925
52,04:15,0.45590513952300565
53,04:20,0.45814572945300813
54,04:25,0.45894910313535525
55,04:30,0.45977344933917924
56,04:35,0.4607092661916973
57,04:40,0.4619913579679431
58,04:45,0.46408545419131847
59,04:50,0.46836521215533533
60,04:55,0.473259415016428
61,05:00,0.47927233642452605
62,05:05,0.4855700348942188
63,05:10,0.49228370505841657
64,05:15,0.49919247541050726
65,05:20,0.5065531230972525
66,05:25,0.5128539235390839
67,05:30,0.5192578698628706
68,05:35,0.5257142681501636
69,05:40,0.5328232678458502
70,05:45,0.5412126351831873
71,05:50,0.5521457870696136
72,05:55,0.563518658100744
73,06:00,0.5755506729719805
74,06:05,0.5881587483785276
75,06:10,0.6009912097924607
76,06:15,0.6140725644758984
77,06:20,0.6270794030578823
78,06:25,0.6383310903064462
79,06:30,0.6493682474283459
80,06:35,0.6602668816301895
81,06:40,0.6711742929093519
82,06:45,0.6830008761643687
83,06:50,0.6969233125033112
84,06:55,0.7110717509625119
85,07:00,0.7253961378209451
86,07:05,0.7399109154170497
87,07:10,0.7541621660680347
88,07:15,0.7683264333173705
89,07:20,0.7827896202537512
90,07:25,0.7952073136681439
91,07:30,0.8071083377926102
92,07:35,0.819070106385788
93,07:40,0.831161604906205
94,07:45,0.8444734604491467
95,07:50,0.8607597217628906
96,07:55,0.8760333806564282
97,08:00,0.8910977917117792
98,08:05,0.9060114415398743
99,08:10,0.919887199628148
100,08:15,0.9329915337130157
101,08:20,0.9461861672213681
102,08:25,0.9558206612146777
103,08:30,0.9648798213314836
104,08:35,0.9735409085382171
105,08:40,0.9816527569937457
106,08:45,0.9906357765448123
107,08:50,1.0028767869906001
108,08:55,1.0137472085854928
109,09:00,1.0243998449458136
110,09:05,1.0347204893061988
111,09:10,1.0437838115138416
112,09:15,1.0517871853448455
113,09:20,1.0599309590235524
114,09:25,1.0638755137591505
115,09:30,1.06616733845214
116,09:35,1.0677741897873012
117,09:40,1.068419710941769
118,09:45,1.0693860324953903
119,09:50,1.0741611529712949
120,09:55,1.0778668805690264
121,10:00,1.0816376210692116
122,10:05,1.0859113405189886
123,10:10,1.0894384796064416
124,10:15,1.0927304175567778
125,10:20,1.097097497071558
126,10:25,1.0979234372705118
127,10:30,1.0977919617233172
128,10:35,1.0971889422407084
129,10:40,1.09595465978761
130,10:45,1.095375282149863
131,10:50,1.0975618488788212
132,10:55,1.0986778595977607
133,11:00,1.0996182100495717
134,11:05,1.1008698704118298
135,11:10,1.1020525792691767
136,11:15,1.1033925685755122
137,11:20,1.1054627658890548
138,11:25,1.1051381936891418
139,11:30,1.104435307179892
140,11:35,1.1036205586879932
141,11:40,1.1027752238580035
142,11:45,1.1024139138655318
143,11:50,1.1045512692605337
144,11:55,1.1059603562432736
145,12:00,1.107596563964026
146,12:05,1.109539865308026
147,12:10,1.1115236758424236
148,12:15,1.1134346588444939
149,12:20,1.1159432760552996
150,12:25,1.1162597109249106
151,12:30,1.1166738196715575
152,12:35,1.1170734811985992
153,12:40,1.1175432549599122
154,12:45,1.1185858763168346
155,12:50,1.1220299835348542
156,12:55,1.1250799567226921
157,13:00,1.1284925438431905
158,13:05,1.1318982724801323
159,13:10,1.1354420561441798
160,13:15,1.1390038360324148
161,13:20,1.1433232518658403
162,13:25,1.145590550492789
163,13:30,1.1478490206796435
164,13:35,1.1502261928332176
165,13:40,1.1526304947565902
166,13:45,1.1551165683121465
167,13:50,1.159664027082445
168,13:55,1.1633882230796249
169,14:00,1.1670809713733656
170,14:05,1.1706227541137453
171,14:10,1.1736106911731563
172,14:15,1.176271288399212
173,14:20,1.179198109143001
174,14:25,1.1800957826947824
175,14:30,1.1807960673241882
176,14:35,1.181232223252653
177,14:40,1.1812817474491755
178,14:45,1.1814740074523462
179,14:50,1.1831529810389967
180,14:55,1.1841939360184681
181,15:00,1.1852041656621937
182,15:05,1.1863368135461372
183,15:10,1.1874383746936834
184,15:15,1.1891581942301863
185,15:20,1.1918146403770935
186,15:25,1.1935538949805997
187,15:30,1.1957538395315341
188,15:35,1.1981915818803057
189,15:40,1.2006915056584455
190,15:45,1.2036589921222098
191,15:50,1.2079679486528796
192,15:55,1.211347147531189
193,16:00,1.2144014025642729
194,16:05,1.2170900321362186
195,16:10,1.2192943831578693
196,16:15,1.220901108177955
197,16:20,1.2225666257637018
198,16:25,1.2222866350916357
199,16:30,1.2220251873015413
200,16:35,1.221582440663422
201,16:40,1.2211865895470433
202,16:45,1.2210231581708955
203,16:50,1.222349273730734
204,16:55,1.223360838017272
205,17:00,1.224702481427852
206,17:05,1.2261999605856586
207,17:10,1.2280573129444667
208,17:15,1.230218374857531
209,17:20,1.233003973974921
210,17:25,1.2348510729597333
211,17:30,1.2372767388066948
212,17:35,1.2403000984758121
213,17:40,1.243840420195949
214,17:45,1.248113219282837
215,17:50,1.2545475076542092
216,17:55,1.2615071164678822
217,18:00,1.2694385113806101
218,18:05,1.277895394006317
219,18:10,1.2867297805703215
220,18:15,1.296131164668161
221,18:20,1.3061227271075735
222,18:25,1.3145292316912423
223,18:30,1.3227102936848265
224,18:35,1.3307215652190445
225,18:40,1.3384987098150782
226,18:45,1.3462852552448599
227,18:50,1.3555480839606011
228,18:55,1.3647650046621351
229,19:00,1.3745513634543671
230,19:05,1.3847433267751748
231,19:10,1.3951157039140756
232,19:15,1.4055961524204705
233,19:20,1.4165331264378647
234,19:25,1.4257827334715567
235,19:30,1.4344596177959286
236,19:35,1.4425271881410624
237,19:40,1.449984067708618
238,19:45,1.4569091709035689
239,19:50,1.465025217563546
240,19:55,1.4724443887335454
241,20:00,1.4793697527334213
242,20:05,1.4858298369019771
243,20:10,1.4915013209086452
244,20:15,1.4962312514879228
245,20:20,1.5002980153792724
246,20:25,1.501792996361458
247,20:30,1.50207112539279
248,20:35,1.5013364371930455
249,20:40,1.4992702877583155
250,20:45,1.4963280707391398
251,20:50,1.4942160447395774
252,20:55,1.4910390225453147
253,21:00,1.4876039743282767
254,21:05,1.4833207031929694
255,21:10,1.4778716891223376
256,21:15,1.471470400645546
257,21:20,1.4643683989343184
258,21:25,1.4544417550890223
259,21:30,1.4433444066576657
260,21:35,1.4307626007853493
261,21:40,1.4172690382096174
262,21:45,1.4030796799439385
263,21:50,1.389806308952222
264,21:55,1.3758676377667685
265,22:00,1.3617240707384246
266,22:05,1.347214980789119
267,22:10,1.3317643085712585
268,22:15,1.315418400807195
269,22:20,1.2984352897079
270,22:25,1.2791098100823135
271,22:30,1.2589621024564883
272,22:35,1.2382763176762286
273,22:40,1.2169556618867383
274,22:45,1.195921924778244
275,22:50,1.1765061211251215
276,22:55,1.1571911711439504
277,23:00,1.138284928063413
278,23:05,1.119429555637369
279,23:10,1.1000418778506298
280,23:15,1.0806230915829809
281,23:20,1.0610949215251058
282,23:25,1.0399550954216277
283,23:30,1.0186760819805254
284,23:35,0.9972077810187252
285,23:40,0.9755930248171486
286,23:45,0.9649394660935408
287,23:50,0.9545393470760196
288,23:55,0.9439377809846183


==> figures/weekly/australia/data/monday.csv <==
time_index,time,normalized_traffic
1,00:00,0.7862727844554633
2,00:05,0.7789709785814944
3,00:10,0.7708112419126394
4,00:15,0.7624158829580756
5,00:20,0.7480568014393998
6,00:25,0.7316907171685229
7,00:30,0.7147165510420894
8,00:35,0.697610657227883
9,00:40,0.6808476459728386
10,00:45,0.6651084534388308
11,00:50,0.6518481630003838
12,00:55,0.6393828949672912
13,01:00,0.62744730934102
14,01:05,0.616378699341059
15,01:10,0.6057790925145506
16,01:15,0.5953738394129516
17,01:20,0.5854055892106713
18,01:25,0.5739992454888297
19,01:30,0.5623340758466913
20,01:35,0.5508761237782688
21,01:40,0.5393323454512546
22,01:45,0.5290616994805649
23,01:50,0.5212887471982272
24,01:55,0.5141869885072121
25,02:00,0.5076551801864169
26,02:05,0.5019522959509877
27,02:10,0.4963548541324628
28,02:15,0.49111397040811655
29,02:20,0.48579899219732137
30,02:25,0.47899261495156237
31,02:30,0.47192620888082737
32,02:35,0.4647026641226394
33,02:40,0.4574336632557117
34,02:45,0.45096726018080324
35,02:50,0.44675850811962337
36,02:55,0.44287264167033197
37,03:00,0.439531329973338
38,03:05,0.4364842964910101
39,03:10,0.43383566784679944
40,03:15,0.43138789722703874
41,03:20,0.42899161099228056
42,03:25,0.4249752025844711
43,03:30,0.42092526868654917
44,03:35,0.4169309244528196
45,03:40,0.41326958175111933
46,03:45,0.410519753946712
47,03:50,0.40945372475535047
48,03:55,0.40921977256371705
49,04:00,0.409440601624339
50,04:05,0.41015102171926915
51,04:10,0.411043488966641
52,04:15,0.4121909640578606
53,04:20,0.4135683502940184
54,04:25,0.41402629378446937
55,04:30,0.41445070100391734
56,04:35,0.4152562655038298
57,04:40,0.4164277547183018
58,04:45,0.4187093899920621
59,04:50,0.42314922350004847
60,04:55,0.4280336766750003
61,05:00,0.43385186523188185
62,05:05,0.4398871508697722
63,05:10,0.4461586996683985
64,05:15,0.452899205750004
65,05:20,0.4600316552552169
66,05:25,0.4662478851131574
67,05:30,0.47284544825716496
68,05:35,0.47982370908342764
69,05:40,0.4877591469372027
70,05:45,0.49714590233261363
71,05:50,0.5090117404243485
72,05:55,0.5213595068062714
73,06:00,0.5344504059692409
74,06:05,0.5480892340869677
75,06:10,0.5618007303664456
76,06:15,0.5757457008637255
77,06:20,0.5899350947433053
78,06:25,0.6026871882921202
79,06:30,0.6155451799523245
80,06:35,0.6285697954037481
81,06:40,0.6419316784425553
82,06:45,0.6565734679552709
83,06:50,0.6735082535505492
84,06:55,0.6905765634313813
85,07:00,0.7077817207706978
86,07:05,0.7251208675790459
87,07:10,0.7422267026801509
88,07:15,0.759329070329789
89,07:20,0.7767235033591813
90,07:25,0.7923055231826174
91,07:30,0.8076569418265854
92,07:35,0.8229973079214511
93,07:40,0.8386095283653985
94,07:45,0.8554067449282596
95,07:50,0.8750570231582352
96,07:55,0.8939704899387847
97,08:00,0.9124557805361855
98,08:05,0.9304074053636051
99,08:10,0.9473079113475971
100,08:15,0.9632053215742804
101,08:20,0.9790901455016102
102,08:25,0.9913561258065426
103,08:30,1.0023460323302247
104,08:35,1.012592511277765
105,08:40,1.022120157160084
106,08:45,1.0324147112596855
107,08:50,1.046137380919661
108,08:55,1.0582041076737092
109,09:00,1.069509768216012
110,09:05,1.0800802002347194
111,09:10,1.0891370019349338
112,09:15,1.0968492949583895
113,09:20,1.1044950941461884
114,09:25,1.107308653204529
115,09:30,1.1083517023288212
116,09:35,1.10846410438415
117,09:40,1.1077048487191699
118,09:45,1.1074894594399882
119,09:50,1.1114049198110465
120,09:55,1.1142145110510204
121,10:00,1.11723290572135
122,10:05,1.1205940420359173
123,10:10,1.1235088371881445
124,10:15,1.1263432092079533
125,10:20,1.1303183492050528
126,10:25,1.130467313840441
127,10:30,1.129867443423976
128,10:35,1.1288310303564157
129,10:40,1.1272334122281344
130,10:45,1.1263730465407518
131,10:50,1.1286901553186104
132,10:55,1.1298866649182389
133,11:00,1.1313961587799695
134,11:05,1.1330341849678816
135,11:10,1.1346232935565206
136,11:15,1.1364283303554739
137,11:20,1.139132558102122
138,11:25,1.1392585758484755
139,11:30,1.1395351382182088
140,11:35,1.1397792031646474
141,11:40,1.1397994250620376
142,11:45,1.1402898583561998
143,11:50,1.1434332025616452
144,11:55,1.1459053465945352
145,12:00,1.148563272065166
146,12:05,1.1506594845955829
147,12:10,1.1523421331014474
148,12:15,1.1542189454206668
149,12:20,1.1569294266766932
150,12:25,1.1575029697966688
151,12:30,1.1579246844579703
152,12:35,1.1582328369845136
153,12:40,1.1589095052015652
154,12:45,1.160446882617817
155,12:50,1.164972352068428
156,12:55,1.1693162304479687
157,13:00,1.173816962648022
158,13:05,1.1786760746432994
159,13:10,1.1833542930321277
160,13:15,1.1879620174827075
161,13:20,1.193400046879958
162,13:25,1.1963197678058357
163,13:30,1.1987139498682937
164,13:35,1.2009184983053491
165,13:40,1.2040001602519095
166,13:45,1.2078249077981975
167,13:50,1.2142766766094766
168,13:55,1.2196843949055742
169,14:00,1.2248597897304372
170,14:05,1.2297233112210464
171,14:10,1.2341570953429484
172,14:15,1.2370151214464076
173,14:20,1.238470226929023
174,14:25,1.237227952012604
175,14:30,1.2355406943860021
176,14:35,1.2335358753807448
177,14:40,1.2312768048547038
178,14:45,1.2291652486241507
179,14:50,1.2289779307088624
180,14:55,1.2295918795393275
181,15:00,1.2303275996958325
182,15:05,1.2313014787731065
183,15:10,1.2323879416061294
184,15:15,1.2339779316832122
185,15:20,1.2366879040304537
186,15:25,1.2379332331557804
187,15:30,1.2394446453971182
188,15:35,1.2409906295482744
189,15:40,1.2426112100673694
190,15:45,1.2445573608532703
191,15:50,1.2481222053980316
192,15:55,1.250613972079487
193,16:00,1.252916055609528
194,16:05,1.2548218975675112
195,16:10,1.2563763741341645
196,16:15,1.257268964092955
197,16:20,1.2581578409049363
198,16:25,1.257049052174701
199,16:30,1.255953535908219
200,16:35,1.254768943388025
201,16:40,1.253542544311363
202,16:45,1.2527949671203158
203,16:50,1.2535309467435347
204,16:55,1.2538526808540456
205,17:00,1.254552600948163
206,17:05,1.2554789196884957
207,17:10,1.2564689695642237
208,17:15,1.2579418350308447
209,17:20,1.259973575719936
210,17:25,1.2613785686297143
211,17:30,1.2636748876147497
212,17:35,1.266485750600705
213,17:40,1.2698479725703273
214,17:45,1.2742333388498848
215,17:50,1.2808225464524685
216,17:55,1.287638413595777
217,18:00,1.295222870227589
218,18:05,1.3033327764955618
219,18:10,1.3119368529975792
220,18:15,1.3210092218615064
221,18:20,1.3308535865932027
222,18:25,1.3392425646670691
223,18:30,1.3480308755068215
224,18:35,1.3568669459981733
225,18:40,1.3658274121829472
226,18:45,1.3752141375470524
227,18:50,1.3859401698957594
228,18:55,1.3964933257281191
229,19:00,1.4076622496908846
230,19:05,1.4189127826965107
231,19:10,1.4301670462620615
232,19:15,1.4410777483018082
233,19:20,1.4515806136130556
234,19:25,1.460618994027851
235,19:30,1.4688447907681597
236,19:35,1.4762007452327057
237,19:40,1.4829901936439271
238,19:45,1.4894804996032778
239,19:50,1.4969228886668782
240,19:55,1.503771477900998
241,20:00,1.5097816220985492
242,20:05,1.51502065427466
243,20:10,1.5190835386030734
244,20:15,1.521663309025259
245,20:20,1.5226615889350492
246,20:25,1.52094308750358
247,20:30,1.5176714159942057
248,20:35,1.5131221931994345
249,20:40,1.507372622587317
250,20:45,1.5010577964872038
251,20:50,1.4949269188301761
252,20:55,1.4877988748822006
253,21:00,1.4797767762728304
254,21:05,1.4708757037762523
255,21:10,1.4608639582197844
256,21:15,1.4496283245240729
257,21:20,1.4367716106051087
258,21:25,1.4214622667505339
259,21:30,1.4051967584484277
260,21:35,1.3875387352184416
261,21:40,1.368974456811545
262,21:45,1.3498158188926601
263,21:50,1.331588155170341
264,21:55,1.3132629311709323
265,22:00,1.294476109450165
266,22:05,1.275172720311915
267,22:10,1.2553368259607323
268,22:15,1.2345138233416861
269,22:20,1.213283807445465
270,22:25,1.1901331732936464
271,22:30,1.1660768215987
272,22:35,1.1417757242205953
273,22:40,1.116833589876675
274,22:45,1.0925826410070154
275,22:50,1.0705416409904853
276,22:55,1.0485575915483238
277,23:00,1.0270849637157344
278,23:05,1.0063978482316438
279,23:10,0.9859259640718193
280,23:15,0.965713796938
281,23:20,0.9454760637287714
282,23:25,0.9236000464020614
283,23:30,0.9017869714328639
284,23:35,0.8798510113497408
285,23:40,0.8580578222864987
286,23:45,0.8469585319130029
287,23:50,0.836349701394455
288,23:55,0.8255296104307911


==> figures/weekly/australia/data/saturday.csv <==
time_index,time,normalized_traffic
1,00:00,0.9123250161226103
2,00:05,0.904685632644369
3,00:10,0.896270558680148
4,00:15,0.8872159816607518
5,00:20,0.8715423170105999
6,00:25,0.8533744899966745
7,00:30,0.8346565129047067
8,00:35,0.8157101604981404
9,00:40,0.7966249129732322
10,00:45,0.7784847136998582
11,00:50,0.7635211754793894
12,00:55,0.749517625014504
13,01:00,0.7364224068595308
14,01:05,0.7243110335052804
15,01:10,0.7128070029202335
16,01:15,0.7016089441043063
17,01:20,0.6905999948700917
18,01:25,0.6776016795327873
19,01:30,0.6641559945493813
20,01:35,0.6505487864802806
21,01:40,0.63712526695758
22,01:45,0.624685291386906
23,01:50,0.6150813044083666
24,01:55,0.6060948190764119
25,02:00,0.5980599422174813
26,02:05,0.5907753423011451
27,02:10,0.5841483828097681
28,02:15,0.5775784140486893
29,02:20,0.5709783862874636
30,02:25,0.5626010606359719
31,02:30,0.5540354598448796
32,02:35,0.5453746448359011
33,02:40,0.5369103506553097
34,02:45,0.5292568365287577
35,02:50,0.5240822525001104
36,02:55,0.5193651974911301
37,03:00,0.5152050858927346
38,03:05,0.5115921865655505
39,03:10,0.5079788617978872
40,03:15,0.5045409903383177
41,03:20,0.500927522481538
42,03:25,0.4958235113782621
43,03:30,0.4904926725237052
44,03:35,0.4852028818012921
45,03:40,0.4803807925968393
46,03:45,0.47617745593134514
47,03:50,0.4741211353511106
48,03:55,0.4726128739469308
49,04:00,0.4715295386037629
50,04:05,0.4708781915788411
51,04:10,0.47091977799397894
52,04:15,0.47100510227258285
53,04:20,0.47140116824928346
54,04:25,0.47053776221844895
55,04:30,0.4697003353265535
56,04:35,0.4689033842511547
57,04:40,0.4688809156176365
58,04:45,0.46952264261157795
59,04:50,0.4720535438490811
60,04:55,0.47547593615506484
61,05:00,0.47956197676551
62,05:05,0.48427913723971894
63,05:10,0.4895196073560647
64,05:15,0.4947620934945881
65,05:20,0.4999894995139949
66,05:25,0.5044944098798878
67,05:30,0.5089427292092353
68,05:35,0.5136387537414309
69,05:40,0.5191077313304997
70,05:45,0.5256688392663962
71,05:50,0.5346320836829727
72,05:55,0.5444504668174279
73,06:00,0.5548297756301557
74,06:05,0.5658513181449326
75,06:10,0.5773294274483592
76,06:15,0.5889567967319413
77,06:20,0.600519360484582
78,06:25,0.6107507136818575
79,06:30,0.620839580286015
80,06:35,0.6309846002319749
81,06:40,0.6414189937707699
82,06:45,0.6525059694082507
83,06:50,0.6651662373637023
84,06:55,0.6781234281394625
85,07:00,0.6915808057341866
86,07:05,0.705287427652267
87,07:10,0.7187898332302164
88,07:15,0.7321762886689696
89,07:20,0.745421250831215
90,07:25,0.7570677769389427
91,07:30,0.768230811443452
92,07:35,0.7790636155273246
93,07:40,0.789653941736333
94,07:45,0.8004512607159977
95,07:50,0.812272096574874
96,07:55,0.823217738397153
97,08:00,0.833931395074747
98,08:05,0.8444112252564118
99,08:10,0.8541321191157768
100,08:15,0.8632107722520898
101,08:20,0.8719757737154027
102,08:25,0.8787488296386015
103,08:30,0.885136358847378
104,08:35,0.8910382353739262
105,08:40,0.8965507349756192
106,08:45,0.9024148531540751
107,08:50,0.9093823479254624
108,08:55,0.9155522488867887
109,09:00,0.921754618609414
110,09:05,0.9279289296646623
111,09:10,0.933800242410669
112,09:15,0.9393357908126444
113,09:20,0.9446086730943458
114,09:25,0.9483043581089138
115,09:30,0.9519604636140081
116,09:35,0.9555023729062042
117,09:40,0.9588360861460492
118,09:45,0.962372525977371
119,09:50,0.9673487498972085
120,09:55,0.9716395703193403
121,10:00,0.9761325525856105
122,10:05,0.9807135659547997
123,10:10,0.9850059758912943
124,10:15,0.989146845937613
125,10:20,0.9934219588709702
126,10:25,0.9960733462602811
127,10:30,0.9988614065316304
128,10:35,1.0013065942034376
129,10:40,1.0038459330855194
130,10:45,1.0067690495784802
131,10:50,1.0107544948885085
132,10:55,1.0142755242080161
133,11:00,1.0179739801024035
134,11:05,1.0218744108873872
135,11:10,1.0260282857842455
136,11:15,1.030007078366249
137,11:20,1.0341776387019335
138,11:25,1.0372613205659789
139,11:30,1.0405274458641034
140,11:35,1.044012128712805
141,11:40,1.047303684874153
142,11:45,1.0509112587793517
143,11:50,1.0556411090411906
144,11:55,1.060020861695803
145,12:00,1.0647706237809493
146,12:05,1.069533926611856
147,12:10,1.0740916853181135
148,12:15,1.0787994455106715
149,12:20,1.083703562587171
150,12:25,1.087498825889044
151,12:30,1.0913878990457109
152,12:35,1.095204923477089
153,12:40,1.099272270019944
154,12:45,1.103682855469922
155,12:50,1.1086331259399713
156,12:55,1.1129321205897627
157,13:00,1.1173346009769394
158,13:05,1.1214843570021213
159,13:10,1.1254099141140237
160,13:15,1.128984798627463
161,13:20,1.132557993267665
162,13:25,1.1355664087993138
163,13:30,1.1387912143955878
164,13:35,1.1420315507873127
165,13:40,1.1455600899953813
166,13:45,1.149356022920235
167,13:50,1.1542334552785252
168,13:55,1.1587580588549533
169,14:00,1.1633584119136142
170,14:05,1.1678467680728717
171,14:10,1.1721016382503118
172,14:15,1.1760725432525336
173,14:20,1.1801280431698302
174,14:25,1.1831085086242454
175,14:30,1.1861246077250913
176,14:35,1.1889552584509027
177,14:40,1.1917705777361691
178,14:45,1.19477031055385
179,14:50,1.198518737873756
180,14:55,1.2017962645351432
181,15:00,1.2051966260719957
182,15:05,1.2087042369176402
183,15:10,1.2119063970577633
184,15:15,1.215657431092496
185,15:20,1.219534880050965
186,15:25,1.2227582575661875
187,15:30,1.2262359481794043
188,15:35,1.2293954257448383
189,15:40,1.2321451695147534
190,15:45,1.235260297120324
191,15:50,1.239062142004495
192,15:55,1.2424787028807878
193,16:00,1.2458922916950905
194,16:05,1.2491477278212693
195,16:10,1.2524603820364726
196,16:15,1.255677791909552
197,16:20,1.2590008096336744
198,16:25,1.2609169796341884
199,16:30,1.262817813176892
200,16:35,1.2645736717439764
201,16:40,1.2661273897742105
202,16:45,1.2676614372429993
203,16:50,1.2701772944777951
204,16:55,1.2724234157164922
205,17:00,1.2747350566802218
206,17:05,1.2772311669726475
207,17:10,1.2794632104517858
208,17:15,1.2818163566503207
209,17:20,1.284620607856631
210,17:25,1.2867520888433377
211,17:30,1.2890852910759312
212,17:35,1.2916937396366526
213,17:40,1.2944762718046063
214,17:45,1.2977480755456472
215,17:50,1.3024189068156709
216,17:55,1.3070954811244047
217,18:00,1.3122648980509957
218,18:05,1.317924202710536
219,18:10,1.323269503934098
220,18:15,1.3291347452773545
221,18:20,1.3357072123137823
222,18:25,1.3414040301178012
223,18:30,1.3474835497299027
224,18:35,1.3535007795347738
225,18:40,1.3597776816920262
226,18:45,1.3671177943739448
227,18:50,1.3755777402746368
228,18:55,1.3842713114580776
229,19:00,1.3933672328852191
230,19:05,1.402595123734136
231,19:10,1.412067814723822
232,19:15,1.4210886159783058
233,19:20,1.4300371307382307
234,19:25,1.437667937552089
235,19:30,1.4448040791993595
236,19:35,1.451700086132756
237,19:40,1.4581076866953842
238,19:45,1.4642312566333961
239,19:50,1.4713906773207908
240,19:55,1.4779588711785248
241,20:00,1.4841346037633112
242,20:05,1.489699241723626
243,20:10,1.4942258203918104
244,20:15,1.4978364934148798
245,20:20,1.5007500762209784
246,20:25,1.5015804266621722
247,20:30,1.5013473241939994
248,20:35,1.5001501168578932
249,20:40,1.4979852155666364
250,20:45,1.4953934154689208
251,20:50,1.4932054467965037
252,20:55,1.490357375707911
253,21:00,1.486954145831623
254,21:05,1.4828427872188008
255,21:10,1.4775381873823403
256,21:15,1.471021670545688
257,21:20,1.4634185780169595
258,21:25,1.4534543705462146
259,21:30,1.4420129681181515
260,21:35,1.4291994266096866
261,21:40,1.415348600796101
262,21:45,1.4011418928345039
263,21:50,1.3878975182967952
264,21:55,1.3743352535923836
265,22:00,1.3605684846211348
266,22:05,1.3463862721507212
267,22:10,1.331604442169663
268,22:15,1.3159165107817017
269,22:20,1.299572993694401
270,22:25,1.281125357055068
271,22:30,1.2617619246833154
272,22:35,1.2418381174574797
273,22:40,1.2217503998591799
274,22:45,1.2021253799000753
275,22:50,1.1843213051866657
276,22:55,1.1665870484084693
277,23:00,1.1493057003528946
278,23:05,1.1319811933451287
279,23:10,1.1143060262413913
280,23:15,1.0964219867763962
281,23:20,1.0780906504980305
282,23:25,1.058085708702117
283,23:30,1.0378629895567488
284,23:35,1.0172541986982933
285,23:40,0.9968076783721258
286,23:45,0.986743973015758
287,23:50,0.9767335626271468
288,23:55,0.9666247400623057


==> figures/weekly/australia/data/sunday.csv <==
time_index,time,normalized_traffic
1,00:00,0.9094356593065074
2,00:05,0.9021276059964632
3,00:10,0.8941339493454433
4,00:15,0.8853517385741592
5,00:20,0.8702549804695644
6,00:25,0.8528117443508639
7,00:30,0.8351521048162988
8,00:35,0.8167994597971425
9,00:40,0.79861127195319
10,00:45,0.7812107183190505
11,00:50,0.7666226523210268
12,00:55,0.7526175027652828
13,01:00,0.7394670842784271
14,01:05,0.727019851549182
15,01:10,0.715277671342739
16,01:15,0.7034359880770389
17,01:20,0.6915819459071592
18,01:25,0.6781502480108089
19,01:30,0.6644463679625813
20,01:35,0.650553519167322
21,01:40,0.6367668692504509
22,01:45,0.624007292271169
23,01:50,0.6138038009215641
24,01:55,0.6044593314854424
25,02:00,0.5960488892445497
26,02:05,0.588413897399493
27,02:10,0.5809816545939599
28,02:15,0.5737854260358622
29,02:20,0.5669258369084499
30,02:25,0.5586564196989304
31,02:30,0.5501249703251884
32,02:35,0.5409757559440174
33,02:40,0.5318370638188625
34,02:45,0.5237156423420722
35,02:50,0.5175250868450042
36,02:55,0.511242893476425
37,03:00,0.5053014971694811
38,03:05,0.4999170979953304
39,03:10,0.49489551541407717
40,03:15,0.4901758627812929
41,03:20,0.48544817393101664
42,03:25,0.47939231619940054
43,03:30,0.47340232236235835
44,03:35,0.4677205467120004
45,03:40,0.46207173596056667
46,03:45,0.45737831046725447
47,03:50,0.45447111804057133
48,03:55,0.45194677188530175
49,04:00,0.4499413088468334
50,04:05,0.4486277498353868
51,04:10,0.44747645258172714
52,04:15,0.44670851812299694
53,04:20,0.4461285591529751
54,04:25,0.44457352295140684
55,04:30,0.4432349903701422
56,04:35,0.44208649878705275
57,04:40,0.44113772529978695
58,04:45,0.4409977996432701
59,04:50,0.4426262392962184
60,04:55,0.4448970672161696
61,05:00,0.44769487885400555
62,05:05,0.4508761198309875
63,05:10,0.4543129993850175
64,05:15,0.4583229980353035
65,05:20,0.46258130617300586
66,05:25,0.4659883791904638
67,05:30,0.4696408456745132
68,05:35,0.47366718932219243
69,05:40,0.47834672765380604
70,05:45,0.4843988876253324
71,05:50,0.4922371342361637
72,05:55,0.5006309911774144
73,06:00,0.509891473607865
74,06:05,0.5196649041982367
75,06:10,0.530082543544554
76,06:15,0.5408962140069166
77,06:20,0.5516408383681625
78,06:25,0.5617058827809657
79,06:30,0.5721635939482186
80,06:35,0.5828126879631992
81,06:40,0.5938926227233777
82,06:45,0.6057882110200145
83,06:50,0.6190648486747603
84,06:55,0.6327425480615481
85,07:00,0.6466220908315556
86,07:05,0.6606459831496139
87,07:10,0.6746027947616733
88,07:15,0.6885847136905543
89,07:20,0.7023303402897901
90,07:25,0.7148315964970156
91,07:30,0.7271216471621369
92,07:35,0.7392305429979028
93,07:40,0.7510968453377602
94,07:45,0.7633083167910911
95,07:50,0.7763514445898795
96,07:55,0.7886806613939686
97,08:00,0.800827983960297
98,08:05,0.8126944449123824
99,08:10,0.8236876165601213
100,08:15,0.8342913137317529
101,08:20,0.8444468089857654
102,08:25,0.8529298189488248
103,08:30,0.8611408788017575
104,08:35,0.8688997216761181
105,08:40,0.8762163510044201
106,08:45,0.8838339277827812
107,08:50,0.8923122313263642
108,08:55,0.8999889251877348
109,09:00,0.9074563365024374
110,09:05,0.9146826234006129
111,09:10,0.9215452075872926
112,09:15,0.9281296890519234
113,09:20,0.9344752379362786
114,09:25,0.9393639926101243
115,09:30,0.9441352056222121
116,09:35,0.948622721934495
117,09:40,0.9529460559819658
118,09:45,0.9575944804603388
119,09:50,0.9634022802868721
120,09:55,0.968756955273104
121,10:00,0.9742881709195041
122,10:05,0.9797376606739739
123,10:10,0.9849595129771078
124,10:15,0.9899697570235849
125,10:20,0.9948202427080132
126,10:25,0.9981916710872384
127,10:30,1.001649914705016
128,10:35,1.0049606350810294
129,10:40,1.008337244903962
130,10:45,1.0122469311954954
131,10:50,1.0170375998883265
132,10:55,1.0214931508503207
133,11:00,1.0262178098219303
134,11:05,1.0308982239930884
135,11:10,1.0354253427606412
136,11:15,1.039937833007398
137,11:20,1.0445277084425981
138,11:25,1.048435475321393
139,11:30,1.0524970765772
140,11:35,1.0567160945053273
141,11:40,1.0607135778694654
142,11:45,1.0650216278547606
143,11:50,1.0704632426411367
144,11:55,1.0755991177202167
145,12:00,1.080889712748701
146,12:05,1.086324777336581
147,12:10,1.091342343712257
148,12:15,1.0966974343309235
149,12:20,1.1021890380406374
150,12:25,1.1065777392486527
151,12:30,1.1111799210785789
152,12:35,1.1157173134384244
153,12:40,1.1202302254753544
154,12:45,1.1252166744523262
155,12:50,1.1308790713626065
156,12:55,1.1360483806667943
157,13:00,1.141316047451486
158,13:05,1.146480180097343
159,13:10,1.1516731929221984
160,13:15,1.1569075185461004
161,13:20,1.1624456472186107
162,13:25,1.1673380805425835
163,13:30,1.1726104321440387
164,13:35,1.1779684146775502
165,13:40,1.1831419253536524
166,13:45,1.1884514185197268
167,13:50,1.1945075272640626
168,13:55,1.1998246521983
169,14:00,1.2051421822371304
170,14:05,1.2102007142451838
171,14:10,1.214918770770843
172,14:15,1.2194957002053972
173,14:20,1.2241627305492389
174,14:25,1.2277564837956143
175,14:30,1.2315370886500934
176,14:35,1.2349115707174505
177,14:40,1.2383993515121672
178,14:45,1.2419517014490333
179,14:50,1.2463502796176646
180,14:55,1.2501030800717547
181,15:00,1.2539588818368232
182,15:05,1.2578313520150817
183,15:10,1.2620287988952588
184,15:15,1.266289890388764
185,15:20,1.2706681205091146
186,15:25,1.274353456502104
187,15:30,1.278061883634833
188,15:35,1.2815872719225234
189,15:40,1.284962106394138
190,15:45,1.2878732569190932
191,15:50,1.2914481276326524
192,15:55,1.2947537205903732
193,16:00,1.2978582165940258
194,16:05,1.3010013364496205
195,16:10,1.304216940178892
196,16:15,1.307180283363767
197,16:20,1.3105529842275807
198,16:25,1.3128603024507792
199,16:30,1.3153100134853455
200,16:35,1.3176116119914867
201,16:40,1.319791320029872
202,16:45,1.3219712539202968
203,16:50,1.3250959323608171
204,16:55,1.328011229229279
205,17:00,1.3311167021990038
206,17:05,1.3340700281521496
207,17:10,1.336931788402603
208,17:15,1.3400835153774084
209,17:20,1.3436527895721058
210,17:25,1.3464171599533845
211,17:30,1.3494234891305508
212,17:35,1.3525205731094858
213,17:40,1.355782632330103
214,17:45,1.3594224334403173
215,17:50,1.3641170566666425
216,17:55,1.368663755802734
217,18:00,1.3737395783917024
218,18:05,1.3790004906289053
219,18:10,1.3847242413059473
220,18:15,1.3907935394985689
221,18:20,1.3977450843884653
222,18:25,1.403983419544669
223,18:30,1.4107007764477437
224,18:35,1.4176013177458786
225,18:40,1.4245971203823875
226,18:45,1.43181342825735
227,18:50,1.4400298790249924
228,18:55,1.4481004553300671
229,19:00,1.4565994091117314
230,19:05,1.4649672558879727
231,19:10,1.4731656760147775
232,19:15,1.481263054168342
233,19:20,1.4888814753810673
234,19:25,1.4953569461069707
235,19:30,1.5013939975398294
236,19:35,1.5066516265653804
237,19:40,1.5115480532721028
238,19:45,1.516046855785908
239,19:50,1.5212965758443961
240,19:55,1.5257545987575805
241,20:00,1.529738363305392
242,20:05,1.5326530382797794
243,20:10,1.534516004204487
244,20:15,1.535087522712752
245,20:20,1.5348496557392832
246,20:25,1.532291586568921
247,20:30,1.5289535235936533
248,20:35,1.5245844334354637
249,20:40,1.5192652918343346
250,20:45,1.5133738784437023
251,20:50,1.5074985026291818
252,20:55,1.500614282148889
253,21:00,1.4928849562898068
254,21:05,1.4841157249235866
255,21:10,1.4736827579318985
256,21:15,1.462213140282369
257,21:20,1.4495491974155432
258,21:25,1.4347792339588743
259,21:30,1.4184560862237288
260,21:35,1.4009153634666882
261,21:40,1.3822054641116357
262,21:45,1.363161856895548
263,21:50,1.3447123365800921
264,21:55,1.3256183568794293
265,22:00,1.3064525013616595
266,22:05,1.2870893353455253
267,22:10,1.2670518581554597
268,22:15,1.2465264826854165
269,22:20,1.2256461920193888
270,22:25,1.2027968108282356
271,22:30,1.1793640036216912
272,22:35,1.155407503682853
273,22:40,1.1312634473920211
274,22:45,1.1077362337893077
275,22:50,1.0858837665370917
276,22:55,1.064206381162206
277,23:00,1.0431938774142768
278,23:05,1.022699137751144
279,23:10,1.0022505322851318
280,23:15,0.9817791416836071
281,23:20,0.9611519915667331
282,23:25,0.9393773766530933
283,23:30,0.9175804364153384
284,23:35,0.8958017998593947
285,23:40,0.8743114637954277
286,23:45,0.8634363621937884
287,23:50,0.8528659172962404
288,23:55,0.8424156634611095


==> figures/weekly/australia/data/thursday.csv <==
time_index,time,normalized_traffic
1,00:00,0.7823877052276131
2,00:05,0.7756186108947918
3,00:10,0.7680313163128686
4,00:15,0.7599164380330713
5,00:20,0.7459794981957417
6,00:25,0.7298376546832059
7,00:30,0.7132683813319042
8,00:35,0.6976223295710988
9,00:40,0.6820376065788726
10,00:45,0.6665413381401718
11,00:50,0.6541465126000144
12,00:55,0.6428640810144762
13,01:00,0.6327194362221187
14,01:05,0.6231554876427883
15,01:10,0.6129685802669093
16,01:15,0.603307624665433
17,01:20,0.5949941814100502
18,01:25,0.5848588386657531
19,01:30,0.574145908590751
20,01:35,0.5632208806638284
21,01:40,0.5524731451670992
22,01:45,0.5427877157932519
23,01:50,0.5356611965511773
24,01:55,0.5295382056472563
25,02:00,0.5244084872784319
26,02:05,0.5204293460957321
27,02:10,0.5171303699662786
28,02:15,0.5139716870798312
29,02:20,0.5110190936128747
30,02:25,0.5061748329445982
31,02:30,0.5006003278371387
32,02:35,0.49437810343094335
33,02:40,0.48796508887379636
34,02:45,0.48205965015651336
35,02:50,0.4788024052325197
36,02:55,0.47597637863624415
37,03:00,0.47376147696737403
38,03:05,0.4718963699198273
39,03:10,0.47037774944415045
40,03:15,0.4687999927132686
41,03:20,0.46729468039180044
42,03:25,0.46401681298401776
43,03:30,0.4604445061077817
44,03:35,0.4568915001415537
45,03:40,0.45382888443594227
46,03:45,0.45167351852892196
47,03:50,0.4517310597841946
48,03:55,0.4522977090927604
49,04:00,0.4535940812736938
50,04:05,0.45556803972680004
51,04:10,0.4579438684283785
52,04:15,0.46052718438523865
53,04:20,0.463043363555605
54,04:25,0.46457413544237997
55,04:30,0.46604174871256
56,04:35,0.4676091182788538
57,04:40,0.4693368399249513
58,04:45,0.47222346804770915
59,04:50,0.4772501430257153
60,04:55,0.4833017844651236
61,05:00,0.4898234707315823
62,05:05,0.49666785961796855
63,05:10,0.5035086929214698
64,05:15,0.5107568744069919
65,05:20,0.5179493953388783
66,05:25,0.5238588590502444
67,05:30,0.5298265536979706
68,05:35,0.536172818743331
69,05:40,0.5435025878820897
70,05:45,0.5522193665670035
71,05:50,0.5634717257542607
72,05:55,0.5752496461223189
73,06:00,0.5876656761894393
74,06:05,0.6003771427760468
75,06:10,0.6131677425745296
76,06:15,0.625866673835984
77,06:20,0.6384512547731737
78,06:25,0.6491932858054007
79,06:30,0.6598663152184728
80,06:35,0.6705663703490304
81,06:40,0.6814798263744583
82,06:45,0.6935256498469745
83,06:50,0.7079105206713523
84,06:55,0.7223393556007587
85,07:00,0.7371494102895959
86,07:05,0.7520651970754464
87,07:10,0.7666139732862897
88,07:15,0.7811300237186392
89,07:20,0.7957381005748068
90,07:25,0.8081456022234388
91,07:30,0.820280800149192
92,07:35,0.8323500100484222
93,07:40,0.8445553461414023
94,07:45,0.8580872185296279
95,07:50,0.8748546052437527
96,07:55,0.8907091823686547
97,08:00,0.9063707653083511
98,08:05,0.9217971336670976
99,08:10,0.9361164923316778
100,08:15,0.9497522808644954
101,08:20,0.963509954010627
102,08:25,0.9735328894655013
103,08:30,0.9828402173934806
104,08:35,0.9921013687316491
105,08:40,1.0009885145300559
106,08:45,1.0112915902102038
107,08:50,1.0253327009357713
108,08:55,1.0378950195634205
109,09:00,1.0500714615618065
110,09:05,1.0618104064660747
111,09:10,1.0718055660046422
112,09:15,1.0804993306254729
113,09:20,1.0888547257675336
114,09:25,1.0923935157540634
115,09:30,1.0943805123255776
116,09:35,1.095244103848622
117,09:40,1.0949786251969655
118,09:45,1.095359964755245
119,09:50,1.0998714097731654
120,09:55,1.1031956806176284
121,10:00,1.1063392465884963
122,10:05,1.10992982613084
123,10:10,1.1130601699482054
124,10:15,1.1161036803317663
125,10:20,1.1199052122558821
126,10:25,1.1197457104890811
127,10:30,1.1187157630278062
128,10:35,1.1172576953584197
129,10:40,1.1151565039329179
130,10:45,1.1138053867703637
131,10:50,1.1157936722317452
132,10:55,1.1168501243257203
133,11:00,1.1182689722632422
134,11:05,1.1197046381641786
135,11:10,1.1212114424733863
136,11:15,1.1226078363976584
137,11:20,1.1248972386870082
138,11:25,1.1243485996182832
139,11:30,1.1234515154091296
140,11:35,1.122086291530012
141,11:40,1.120678805452618
142,11:45,1.1197589891961577
143,11:50,1.1219651833519089
144,11:55,1.1233177148593632
145,12:00,1.1248592391290657
146,12:05,1.1267283261308727
147,12:10,1.128337753858113
148,12:15,1.1301366600599405
149,12:20,1.1329057939799192
150,12:25,1.1331408480910008
151,12:30,1.1333991166848658
152,12:35,1.1336196719513743
153,12:40,1.1337345839746809
154,12:45,1.1348733586794106
155,12:50,1.1392277407572224
156,12:55,1.143193776378013
157,13:00,1.147461506476374
158,13:05,1.1519725237312919
159,13:10,1.1562592176560802
160,13:15,1.1605015231733335
161,13:20,1.1657408241950276
162,13:25,1.1681172490572997
163,13:30,1.1700363263261742
164,13:35,1.1716512122250025
165,13:40,1.1730216865408991
166,13:45,1.1748510212882584
167,13:50,1.1795890064983598
168,13:55,1.1832525495134305
169,14:00,1.1869973488588197
170,14:05,1.190519767264516
171,14:10,1.1936643065285777
172,14:15,1.1962995187721193
173,14:20,1.1997032559103213
174,14:25,1.2002199131743136
175,14:30,1.2002789526128603
176,14:35,1.199752209311687
177,14:40,1.198827502785272
178,14:45,1.1993850396874364
179,14:50,1.2025978049996828
180,14:55,1.2049514117062132
181,15:00,1.2073616766411868
182,15:05,1.2100284878279095
183,15:10,1.212943477510342
184,15:15,1.2163248786488863
185,15:20,1.2195384851006261
186,15:25,1.2207310205186341
187,15:30,1.2219362689737934
188,15:35,1.223421730096384
189,15:40,1.2243208823634668
190,15:45,1.2242862299106556
191,15:50,1.225958359848134
192,15:55,1.2266425158193497
193,16:00,1.227110957227714
194,16:05,1.2272774469862706
195,16:10,1.226709973075414
196,16:15,1.2262015934374983
197,16:20,1.2269628075212433
198,16:25,1.2257087257430888
199,16:30,1.2244906164715101
200,16:35,1.2232101134573232
201,16:40,1.2218305082341758
202,16:45,1.2209989220192272
203,16:50,1.2217193210252986
204,16:55,1.2219798084501623
205,17:00,1.222612808920602
206,17:05,1.223464264701969
207,17:10,1.2244115980706252
208,17:15,1.2259662534394968
209,17:20,1.2282200518142112
210,17:25,1.229592714264848
211,17:30,1.2317104369248397
212,17:35,1.2343975665305198
213,17:40,1.237373017258571
214,17:45,1.2414566260185997
215,17:50,1.2477403374719882
216,17:55,1.25443991306105
217,18:00,1.2618573289005253
218,18:05,1.269954801842566
219,18:10,1.2783686792297215
220,18:15,1.2874645032405279
221,18:20,1.2970391614726011
222,18:25,1.3051809405476362
223,18:30,1.3132391072958436
224,18:35,1.3217216739964874
225,18:40,1.3302327059906747
226,18:45,1.339296265537702
227,18:50,1.3499771504817661
228,18:55,1.3607005241125791
229,19:00,1.3720058909694177
230,19:05,1.3837910927046688
231,19:10,1.3952502802300206
232,19:15,1.4066241271816817
233,19:20,1.4184374499774504
234,19:25,1.4283330942643482
235,19:30,1.437501590100676
236,19:35,1.446058194775627
237,19:40,1.4539369709047831
238,19:45,1.4615168722214191
239,19:50,1.4702545652314845
240,19:55,1.477875459585371
241,20:00,1.484978864541209
242,20:05,1.4914624188526158
243,20:10,1.4966220326238135
244,20:15,1.5004746852609796
245,20:20,1.503397689694321
246,20:25,1.5034763428221174
247,20:30,1.5020098552950905
248,20:35,1.499400542238242
249,20:40,1.4954195801305032
250,20:45,1.4909446467368643
251,20:50,1.4870429298412202
252,20:55,1.4820093096725282
253,21:00,1.476243805401742
254,21:05,1.4696543741554366
255,21:10,1.4618326535939732
256,21:15,1.4529310806545073
257,21:20,1.4428150325106741
258,21:25,1.429961087242761
259,21:30,1.4158323247397355
260,21:35,1.4001202903613064
261,21:40,1.3832111717143047
262,21:45,1.3656623849642224
263,21:50,1.3491895414749921
264,21:55,1.3322297080848289
265,22:00,1.3150680920454498
266,22:05,1.2975601948780586
267,22:10,1.2793160808810116
268,22:15,1.2602436683470357
269,22:20,1.240954593570217
270,22:25,1.2191409466458478
271,22:30,1.1963773542554104
272,22:35,1.1727643544807331
273,22:40,1.148835149618464
274,22:45,1.1257111948152723
275,22:50,1.1046225975505894
276,22:55,1.0836158299660321
277,23:00,1.0628835333880247
278,23:05,1.0425743181490295
279,23:10,1.0223261672725847
280,23:15,1.0018487776728342
281,23:20,0.9813345057035204
282,23:25,0.9592619096462327
283,23:30,0.936919781741117
284,23:35,0.9147663428344185
285,23:40,0.8927404351549514
286,23:45,0.8818361155849195
287,23:50,0.8713041930093137
288,23:55,0.8604860722358367


==> figures/weekly/australia/data/tuesday.csv <==
time_index,time,normalized_traffic
1,00:00,0.7669060528239455
2,00:05,0.7600675857204339
3,00:10,0.752414362533907
4,00:15,0.7444831269835323
5,00:20,0.7305419039812171
6,00:25,0.7144614062694633
7,00:30,0.6979158675382703
8,00:35,0.6814873566944964
9,00:40,0.6650803540028818
10,00:45,0.6499506554507094
11,00:50,0.6373612225138942
12,00:55,0.6259183133211169
13,01:00,0.6153920614374121
14,01:05,0.6055384890612965
15,01:10,0.5959980518862553
16,01:15,0.5867513927046744
17,01:20,0.5773987025439886
18,01:25,0.5664855852882192
19,01:30,0.5552934352593631
20,01:35,0.5439589837783315
21,01:40,0.5329428334809982
22,01:45,0.523121024013189
23,01:50,0.5157824292890566
24,01:55,0.5093965205244396
25,02:00,0.5037043617661728
26,02:05,0.49871870109824723
27,02:10,0.49414194363744846
28,02:15,0.48948165807754834
29,02:20,0.48478467962121347
30,02:25,0.4788213389167773
31,02:30,0.47231545641547706
32,02:35,0.4657192212841181
33,02:40,0.4588505578144852
34,02:45,0.45259954852339157
35,02:50,0.44925212538715964
36,02:55,0.44621445734386517
37,03:00,0.44327242459393307
38,03:05,0.44086125429239537
39,03:10,0.43863874519172674
40,03:15,0.43673266619725876
41,03:20,0.43500631344710255
42,03:25,0.4313913556297487
43,03:30,0.4275154791961331
44,03:35,0.42395576630081433
45,03:40,0.4206562690631949
46,03:45,0.41834338803509497
47,03:50,0.41789757140721984
48,03:55,0.41822287357553867
49,04:00,0.4190882112151024
50,04:05,0.4206820033256609
51,04:10,0.42224872098962063
52,04:15,0.4240621168923923
53,04:20,0.42620024344170193
54,04:25,0.4271814665582647
55,04:30,0.4280772892403024
56,04:35,0.4291305216157474
57,04:40,0.4306325232501823
58,04:45,0.4334326906725194
59,04:50,0.43821495650430525
60,04:55,0.44359544380882965
61,05:00,0.44975415341089575
62,05:05,0.45642188922975885
63,05:10,0.463291894836034
64,05:15,0.4704294312048418
65,05:20,0.47789386709014764
66,05:25,0.4844572953385156
67,05:30,0.4910217470881489
68,05:35,0.4978872891225285
69,05:40,0.505280751327509
70,05:45,0.5142716276907588
71,05:50,0.5256474843325712
72,05:55,0.5375191087732133
73,06:00,0.5501203628322398
74,06:05,0.5632123948903621
75,06:10,0.576586667921765
76,06:15,0.5901926537814804
77,06:20,0.6036017898134125
78,06:25,0.6153898062695042
79,06:30,0.6270484953157892
80,06:35,0.6387001615208341
81,06:40,0.6505086394534143
82,06:45,0.6634275439801632
83,06:50,0.6784956444254385
84,06:55,0.6935724688120661
85,07:00,0.7089194103465835
86,07:05,0.7243354844100853
87,07:10,0.7394390613540518
88,07:15,0.7546093177011401
89,07:20,0.7700424943122535
90,07:25,0.7835704625121185
91,07:30,0.7969523665300894
92,07:35,0.810333990906327
93,07:40,0.823863769297345
94,07:45,0.8387948342479494
95,07:50,0.8566961440473086
96,07:55,0.874006833917264
97,08:00,0.8911148431725022
98,08:05,0.9078664006542754
99,08:10,0.923592522668595
100,08:15,0.938697148819989
101,08:20,0.9540037943526014
102,08:25,0.9657847080367437
103,08:30,0.9763804137254143
104,08:35,0.9865190293297671
105,08:40,0.9961361909078434
106,08:45,1.0067420552191058
107,08:50,1.0210867309997689
108,08:55,1.03392403456416
109,09:00,1.0462757083091274
110,09:05,1.0582171767825816
111,09:10,1.0686574194520255
112,09:15,1.0777968737034136
113,09:20,1.0868854909643757
114,09:25,1.0911205355047728
115,09:30,1.093421506435944
116,09:35,1.0945150862506314
117,09:40,1.0943725239340694
118,09:45,1.09492432124857
119,09:50,1.0996967424785091
120,09:55,1.1034543060603224
121,10:00,1.1072248509815512
122,10:05,1.1114227094870093
123,10:10,1.1152657035204294
124,10:15,1.1190691647457056
125,10:20,1.123902178582
126,10:25,1.1247550292280286
127,10:30,1.1244701569875843
128,10:35,1.1236112523477941
129,10:40,1.1220531196666002
130,10:45,1.1210814590397664
131,10:50,1.1233936859767342
132,10:55,1.124623562436885
133,11:00,1.126089157125387
134,11:05,1.127909081894863
135,11:10,1.1295262155939747
136,11:15,1.1314085955627589
137,11:20,1.134229938077329
138,11:25,1.13437184579294
139,11:30,1.1339343005340554
140,11:35,1.1331231132547386
141,11:40,1.1319966313949104
142,11:45,1.1314782644948227
143,11:50,1.133742660122289
144,11:55,1.135298778679666
145,12:00,1.137057880502466
146,12:05,1.1391671209695682
147,12:10,1.140995468874241
148,12:15,1.1430105028653907
149,12:20,1.1460020829275317
150,12:25,1.1467799411137263
151,12:30,1.147389982037062
152,12:35,1.1477886984488888
153,12:40,1.14813589347973
154,12:45,1.1496359567301138
155,12:50,1.154416890822788
156,12:55,1.1589054837138926
157,13:00,1.163656370751048
158,13:05,1.168610592378429
159,13:10,1.1735056885383255
160,13:15,1.1782830219855986
161,13:20,1.1838983049711354
162,13:25,1.1866100507426134
163,13:30,1.1888583230327785
164,13:35,1.1905931117935615
165,13:40,1.1916398604887601
166,13:45,1.1934364967892983
167,13:50,1.198030548475538
168,13:55,1.2017869848119738
169,14:00,1.2054470574349554
170,14:05,1.2089549207429593
171,14:10,1.2120415147557841
172,14:15,1.2153625242293442
173,14:20,1.2189065545693538
174,14:25,1.2196504085769637
175,14:30,1.2196212748651005
176,14:35,1.219167517615614
177,14:40,1.217930113816651
178,14:45,1.2168809961264104
179,14:50,1.2177484529400513
180,14:55,1.2176861250577655
181,15:00,1.2178304010379866
182,15:05,1.218321787090919
183,15:10,1.2188532950159088
184,15:15,1.2200774994972516
185,15:20,1.2225085500442754
186,15:25,1.2235317284122569
187,15:30,1.2248296475413012
188,15:35,1.2262121482497967
189,15:40,1.2274923164668623
190,15:45,1.2291308102619158
191,15:50,1.2325521221804983
192,15:55,1.2349175089404607
193,16:00,1.2370494288347356
194,16:05,1.2387286928330246
195,16:10,1.2397963762587607
196,16:15,1.2405140152784089
197,16:20,1.2413358839238795
198,16:25,1.24029435957287
199,16:30,1.2392217532060201
200,16:35,1.2379313098242826
201,16:40,1.2367596097697464
202,16:45,1.2362326752767003
203,16:50,1.237088661289589
204,16:55,1.2376522921710096
205,17:00,1.238408698863963
206,17:05,1.2393414005916623
207,17:10,1.2403430544518672
208,17:15,1.2417710247636735
209,17:20,1.2439375777119428
210,17:25,1.2454907806140274
211,17:30,1.2475824688342951
212,17:35,1.25076301255028
213,17:40,1.2548306682393358
214,17:45,1.2605012911756834
215,17:50,1.2685572722002258
216,17:55,1.2769254672595551
217,18:00,1.2862790728866962
218,18:05,1.296766260587946
219,18:10,1.307614532544673
220,18:15,1.3188417384565303
221,18:20,1.330593981293711
222,18:25,1.3408382232316327
223,18:30,1.3513578938010273
224,18:35,1.3620441088021862
225,18:40,1.3724819299293394
226,18:45,1.3830376781983926
227,18:50,1.3951198034775418
228,18:55,1.4067378343279417
229,19:00,1.4189020983349125
230,19:05,1.4310013754540423
231,19:10,1.442538470525488
232,19:15,1.4540121553949938
233,19:20,1.465547876842257
234,19:25,1.4753407879137945
235,19:30,1.484429522847951
236,19:35,1.492584394331518
237,19:40,1.4999150901934057
238,19:45,1.5067888559969003
239,19:50,1.5144143622075672
240,19:55,1.5205701401465628
241,20:00,1.5262725989766088
242,20:05,1.5312613624703084
243,20:10,1.5352765041272332
244,20:15,1.538458322375211
245,20:20,1.5409970399697803
246,20:25,1.5408908879258971
247,20:30,1.5396093665404451
248,20:35,1.5367628316678024
249,20:40,1.5326613169559675
250,20:45,1.5276549503952883
251,20:50,1.5228563896389609
252,20:55,1.5168014922599553
253,21:00,1.509765266215097
254,21:05,1.5018268392052447
255,21:10,1.49238224280599
256,21:15,1.4814646546654933
257,21:20,1.4693595938411865
258,21:25,1.4546575800682044
259,21:30,1.4382104683358263
260,21:35,1.4206553436986826
261,21:40,1.4018854005500236
262,21:45,1.3826757318443106
263,21:50,1.3646493403544702
264,21:55,1.345940930563336
265,22:00,1.3266430755277183
266,22:05,1.3070274497207524
267,22:10,1.2866103965219777
268,22:15,1.265278697606649
269,22:20,1.24369028340817
270,22:25,1.219784981650308
271,22:30,1.195207523536915
272,22:35,1.1703162041240056
273,22:40,1.1452829552983292
274,22:45,1.1206506500034743
275,22:50,1.0982261006546459
276,22:55,1.0760530459889017
277,23:00,1.0546926649531527
278,23:05,1.0340025510175037
279,23:10,1.013340972294884
280,23:15,0.9927496882630681
281,23:20,0.9721379370578772
282,23:25,0.9499972795143908
283,23:30,0.9276541850989117
284,23:35,0.9051028735855147
285,23:40,0.8827679339400241
286,23:45,0.8714787345788112
287,23:50,0.8604715388410732
288,23:55,0.8494329068456009


==> figures/weekly/australia/data/wednesday.csv <==
time_index,time,normalized_traffic
1,00:00,0.7763120330267415
2,00:05,0.769864128972846
3,00:10,0.7620948871527485
4,00:15,0.753835523745687
5,00:20,0.7402152539169562
6,00:25,0.7240628723034005
7,00:30,0.7072287919055319
8,00:35,0.6904466484931208
9,00:40,0.6735785715186952
10,00:45,0.6581410842583393
11,00:50,0.6459670226888408
12,00:55,0.6348348730564234
13,01:00,0.6248173304038419
14,01:05,0.6158593506563752
15,01:10,0.607335999360113
16,01:15,0.5990101967630217
17,01:20,0.5908096026791806
18,01:25,0.5804719151738341
19,01:30,0.5695394008485011
20,01:35,0.5584840464339194
21,01:40,0.5473589094452638
22,01:45,0.5372918658909558
23,01:50,0.5300543603817303
24,01:55,0.5238361179954528
25,02:00,0.5186065076815284
26,02:05,0.5141579053785664
27,02:10,0.5099753145517969
28,02:15,0.5062008878300106
29,02:20,0.5026094491883915
30,02:25,0.4972549629708326
31,02:30,0.49144187216282503
32,02:35,0.48516475125909625
33,02:40,0.47893696395239516
34,02:45,0.47349048042894587
35,02:50,0.47090431210129424
36,02:55,0.4691130304105375
37,03:00,0.46792908807487815
38,03:05,0.4672330367770334
39,03:10,0.4670928522796147
40,03:15,0.46705886120442075
41,03:20,0.4671610355761898
42,03:25,0.46482554384977604
43,03:30,0.4617289181139771
44,03:35,0.458507596237106
45,03:40,0.4555040301985934
46,03:45,0.45323126320505513
47,03:50,0.45304123775789357
48,03:55,0.45350771193994266
49,04:00,0.4549346521063643
50,04:05,0.45704914996048324
51,04:10,0.45969736465789257
52,04:15,0.462522864404679
53,04:20,0.46552427790139816
54,04:25,0.46725798408819974
55,04:30,0.46889886419279175
56,04:35,0.470334467821152
57,04:40,0.4721280303220587
58,04:45,0.47473921220055765
59,04:50,0.4795365313264342
60,04:55,0.4850315375731109
61,05:00,0.4912480907879858
62,05:05,0.4979754653168089
63,05:10,0.5054448032914216
64,05:15,0.5131229183265494
65,05:20,0.5208622825513404
66,05:25,0.5272471915581269
67,05:30,0.5335038754622983
68,05:35,0.5401000273688666
69,05:40,0.5472986121057974
70,05:45,0.5555938944614245
71,05:50,0.5667545812062833
72,05:55,0.578487449331823
73,06:00,0.5910435849201644
74,06:05,0.6041539804256387
75,06:10,0.6172742064338613
76,06:15,0.6304595538667656
77,06:20,0.6435028425027982
78,06:25,0.6543432626391716
79,06:30,0.6650759514530765
80,06:35,0.675837650290686
81,06:40,0.6867843603951459
82,06:45,0.6988792166519316
83,06:50,0.7131312872869483
84,06:55,0.7275357082257841
85,07:00,0.7422762361961844
86,07:05,0.7572549086498653
87,07:10,0.7718333006764941
88,07:15,0.7863797726554866
89,07:20,0.8011905463125052
90,07:25,0.8141413128904796
91,07:30,0.826752037396466
92,07:35,0.8395179582167882
93,07:40,0.8523909915139014
94,07:45,0.8664820806957139
95,07:50,0.8838071904647102
96,07:55,0.9003386714551767
97,08:00,0.9164442402441028
98,08:05,0.9322159840512054
99,08:10,0.9467219467267545
100,08:15,0.9606055178584463
101,08:20,0.9747312900440698
102,08:25,0.9852574537244859
103,08:30,0.9948339821641952
104,08:35,1.004068905344026
105,08:40,1.0129088136612054
106,08:45,1.0227313468834798
107,08:50,1.03617896263129
108,08:55,1.048341789737072
109,09:00,1.059801937565354
110,09:05,1.0707442805140608
111,09:10,1.080345059061736
112,09:15,1.0887097636302105
113,09:20,1.0969992676762017
114,09:25,1.1006685941979137
115,09:30,1.1024501404290639
116,09:35,1.1031011754877045
117,09:40,1.10257918453038
118,09:45,1.1026524201643915
119,09:50,1.1065947104405787
120,09:55,1.1093774078201448
121,10:00,1.1123974595939197
122,10:05,1.1158216578827707
123,10:10,1.1189602886971517
124,10:15,1.1221819119891836
125,10:20,1.1261970836442539
126,10:25,1.1265361923584902
127,10:30,1.1260614687737653
128,10:35,1.1245749431847878
129,10:40,1.1222228449157772
130,10:45,1.1206592502303507
131,10:50,1.1222502652862623
132,10:55,1.1229207894217095
133,11:00,1.1236997838443317
134,11:05,1.1248437342057067
135,11:10,1.1258742346258548
136,11:15,1.1273008261568072
137,11:20,1.1297389714955814
138,11:25,1.1295966380517153
139,11:30,1.1289709357213455
140,11:35,1.128054599898809
141,11:40,1.1266634079466504
142,11:45,1.1259006769595143
143,11:50,1.1279614548949974
144,11:55,1.1288856682205621
145,12:00,1.1300426878539223
146,12:05,1.1316056899303382
147,12:10,1.1330725135865156
148,12:15,1.1347187466896032
149,12:20,1.1372653639545813
150,12:25,1.137632472853256
151,12:30,1.1381066497724586
152,12:35,1.13825703956541
153,12:40,1.1381828506020137
154,12:45,1.1390110076676185
155,12:50,1.1431283842301574
156,12:55,1.1470903556255945
157,13:00,1.1510613143243464
158,13:05,1.1554826051382454
159,13:10,1.1597589568070092
160,13:15,1.1641268481311862
161,13:20,1.1692693326221846
162,13:25,1.1716688620921503
163,13:30,1.1734658568464416
164,13:35,1.1751415308858126
165,13:40,1.1762557687488444
166,13:45,1.1778592017863148
167,13:50,1.1822796896580414
168,13:55,1.1858819811824615
169,14:00,1.1894527690299168
170,14:05,1.1929275640839279
171,14:10,1.195866950117749
172,14:15,1.198595210859582
173,14:20,1.2020274560598916
174,14:25,1.2026144078943075
175,14:30,1.2026695968159182
176,14:35,1.2023830628263357
177,14:40,1.2016110699099045
178,14:45,1.201164655808942
179,14:50,1.202777105372484
180,14:55,1.2035240315019153
181,15:00,1.2042103448407375
182,15:05,1.2051800380314805
183,15:10,1.2063939007721096
184,15:15,1.2080900620223323
185,15:20,1.2108142502793116
186,15:25,1.2120654007983203
187,15:30,1.2136397525244373
188,15:35,1.2155997278058353
189,15:40,1.2172485904798445
190,15:45,1.219021694972247
191,15:50,1.2224128313696636
192,15:55,1.2247992863515427
193,16:00,1.2268098587155882
194,16:05,1.2282091129825725
195,16:10,1.2290678240374482
196,16:15,1.2296218741424585
197,16:20,1.2303419694451143
198,16:25,1.2297973312267427
199,16:30,1.229174184753147
200,16:35,1.2285600221936321
201,16:40,1.2279576602101876
202,16:45,1.227865786840819
203,16:50,1.2292218024098875
204,16:55,1.2295531795068682
205,17:00,1.2296587234912777
206,17:05,1.2300350399379827
207,17:10,1.2306563655867357
208,17:15,1.2316805666204182
209,17:20,1.2333643019731562
210,17:25,1.2344398253538293
211,17:30,1.237213704897502
212,17:35,1.2405206321561446
213,17:40,1.2437734498598043
214,17:45,1.2478987020812626
215,17:50,1.254279574266918
216,17:55,1.2610756138359003
217,18:00,1.2687447752483247
218,18:05,1.2766048111661932
219,18:10,1.2848889316917433
220,18:15,1.2942260957720628
221,18:20,1.3041602383020179
222,18:25,1.312683513930115
223,18:30,1.3211619988356373
224,18:35,1.3295367181957378
225,18:40,1.3378724262320645
226,18:45,1.3467639344413673
227,18:50,1.3573380415875396
228,18:55,1.367901827832657
229,19:00,1.3789233840358242
230,19:05,1.3900880090249417
231,19:10,1.4011706622648359
232,19:15,1.4122163320495276
233,19:20,1.423180895879921
234,19:25,1.43216735829688
235,19:30,1.4405893366291789
236,19:35,1.4485031227099037
237,19:40,1.4556695846644123
238,19:45,1.4625447224221062
239,19:50,1.47052012117782
240,19:55,1.4777652292881718
241,20:00,1.4845538961295426
242,20:05,1.4904417019961986
243,20:10,1.4952151758038665
244,20:15,1.4989056280470379
245,20:20,1.5014837972034514
246,20:25,1.5011273379192298
247,20:30,1.499153094009326
248,20:35,1.4960033812284845
249,20:40,1.4918221360474326
250,20:45,1.4870302239511581
251,20:50,1.4827173766512534
252,20:55,1.4775536996468208
253,21:00,1.4717204300512097
254,21:05,1.4647371075080848
255,21:10,1.4562869389250603
256,21:15,1.446389054661358
257,21:20,1.4349006305761387
258,21:25,1.4209048809408522
259,21:30,1.4053374500919702
260,21:35,1.3883481156490776
261,21:40,1.370253071009191
262,21:45,1.3518893237635332
263,21:50,1.3346824913967064
264,21:55,1.317253415468553
265,22:00,1.29922833956882
266,22:05,1.2808058731259553
267,22:10,1.2616021506479367
268,22:15,1.2422207935941643
269,22:20,1.2222033132837211
270,22:25,1.1998100619489858
271,22:30,1.1765664333997934
272,22:35,1.15331511394263
273,22:40,1.129735151014532
274,22:45,1.106552661697734
275,22:50,1.0851077877950985
276,22:55,1.0637739355959364
277,23:00,1.0427911260475289
278,23:05,1.0223598434795125
279,23:10,1.0014675146053087
280,23:15,0.9807117761587016
281,23:20,0.9601166622932775
282,23:25,0.9378860474694862
283,23:30,0.9157437712791803
284,23:35,0.8939777174827626
285,23:40,0.872231828453706
286,23:45,0.8613854794108543
287,23:50,0.850832974114099
288,23:55,0.8402602322969001


==> figures/weekly/europe/data/friday.csv <==
time_index,time,normalized_traffic
1,00:00,0.885460801046359
2,00:05,0.8786604817323416
3,00:10,0.8676932368603668
4,00:15,0.8575648933233899
5,00:20,0.8418763086223746
6,00:25,0.8212569178956919
7,00:30,0.8053409060920664
8,00:35,0.7892629042382151
9,00:40,0.7696516763791764
10,00:45,0.7545389108161047
11,00:50,0.7418596848045025
12,00:55,0.7258981489617399
13,01:00,0.7136205954198872
14,01:05,0.7021089220887672
15,01:10,0.6868604956517051
16,01:15,0.6753766590435845
17,01:20,0.6656352212991089
18,01:25,0.6514631943031212
19,01:30,0.6400752385052336
20,01:35,0.629846845336035
21,01:40,0.616323801879108
22,01:45,0.6065977969369375
23,01:50,0.5993289254442504
24,01:55,0.5881248504903188
25,02:00,0.5807665825718912
26,02:05,0.5751319485044669
27,02:10,0.5652850431096784
28,02:15,0.5594904718895088
29,02:20,0.5542704120516204
30,02:25,0.5441740475275585
31,02:30,0.5374973686572567
32,02:35,0.5324206447248632
33,02:40,0.5228618882476063
34,02:45,0.517529326162979
35,02:50,0.5131312517064778
36,02:55,0.5058354128618651
37,03:00,0.5031687409571982
38,03:05,0.5014140210150673
39,03:10,0.49508853599012814
40,03:15,0.49309638253336113
41,03:20,0.49276304462880954
42,03:25,0.48770676391473583
43,03:30,0.4859241684226146
44,03:35,0.484876140201632
45,03:40,0.47955959280035276
46,03:45,0.4789293197587545
47,03:50,0.47968157344362367
48,03:55,0.47572299240973576
49,04:00,0.47704758823434745
50,04:05,0.479357917454373
51,04:10,0.47686476937451633
52,04:15,0.47930384646741053
53,04:20,0.483337944139657
54,04:25,0.48132555228846186
55,04:30,0.48393627525051636
56,04:35,0.48715525527769366
57,04:40,0.4858954447442771
58,04:45,0.48969023368570885
59,04:50,0.49631822910786044
60,04:55,0.49754005764478476
61,05:00,0.5036767591435801
62,05:05,0.5121203372409123
63,05:10,0.5137525493576521
64,05:15,0.5199466334365731
65,05:20,0.5292891896252857
66,05:25,0.5304099166035899
67,05:30,0.5358233191579818
68,05:35,0.5443647800778507
69,05:40,0.545711205861604
70,05:45,0.5536575703285475
71,05:50,0.5655471417549447
72,05:55,0.5697623512085143
73,06:00,0.5802442027265456
74,06:05,0.5933693730899088
75,06:10,0.5989926789749972
76,06:15,0.6108854250328289
77,06:20,0.6252168354506901
78,06:25,0.6306717413793498
79,06:30,0.6412360984965763
80,06:35,0.6542902311595107
81,06:40,0.6599024549752749
82,06:45,0.6719008354660735
83,06:50,0.6868228634288421
84,06:55,0.6943212878210646
85,07:00,0.7079051935273026
86,07:05,0.7243915936003334
87,07:10,0.7322160419935531
88,07:15,0.7460803370392438
89,07:20,0.7628921945394581
90,07:25,0.7698127245718628
91,07:30,0.7822849859791244
92,07:35,0.7975006036250437
93,07:40,0.8037590612515483
94,07:45,0.8162141577363309
95,07:50,0.8337600200222961
96,07:55,0.8417957536664429
97,08:00,0.8564433111217964
98,08:05,0.8736919545103755
99,08:10,0.880674956629921
100,08:15,0.8944305575988767
101,08:20,0.9105404918596746
102,08:25,0.9144480432580722
103,08:30,0.9247101867914428
104,08:35,0.9375768034995168
105,08:40,0.9397278489014776
106,08:45,0.9491017698698571
107,08:50,0.9620868700890272
108,08:55,0.9658015690107207
109,09:00,0.9758651939681298
110,09:05,0.9884309112538316
111,09:10,0.9900325699746609
112,09:15,0.9992996351309998
113,09:20,1.0113856044361584
114,09:25,1.0114412565894721
115,09:30,1.017916801478932
116,09:35,1.0264573967215869
117,09:40,1.0240348091167475
118,09:45,1.0292197659842337
119,09:50,1.037922757065629
120,09:55,1.0361418367679625
121,10:00,1.0420805025132511
122,10:05,1.0507776879737944
123,10:10,1.049559809523667
124,10:15,1.0547325616716319
125,10:20,1.063276180416861
126,10:25,1.0605603633109244
127,10:30,1.0648866432866522
128,10:35,1.0715523600743524
129,10:40,1.0671141905914259
130,10:45,1.0696596545045427
131,10:50,1.0770150671454302
132,10:55,1.0736382023219218
133,11:00,1.0777883634990733
134,11:05,1.0845125146045405
135,11:10,1.080563730054823
136,11:15,1.0845816815011926
137,11:20,1.0926899324635904
138,11:25,1.0884821390215373
139,11:30,1.0919899354192084
140,11:35,1.0977741238961676
141,11:40,1.0933171588508837
142,11:45,1.096661639586646
143,11:50,1.1039086577160235
144,11:55,1.09923097226972
145,12:00,1.1029196367108098
146,12:05,1.1099901532994498
147,12:10,1.1056978177254582
148,12:15,1.1103644137603692
149,12:20,1.1178335536495156
150,12:25,1.113635623814594
151,12:30,1.1173574829711521
152,12:35,1.1245159543785257
153,12:40,1.119834458100759
154,12:45,1.123279952958266
155,12:50,1.1296363106089418
156,12:55,1.1254810875141619
157,13:00,1.1301114155504695
158,13:05,1.1379981872770981
159,13:10,1.1348197556738777
160,13:15,1.1393602437868833
161,13:20,1.1480532308095537
162,13:25,1.144593951357711
163,13:30,1.1492941662542369
164,13:35,1.1565360080244185
165,13:40,1.1519736330055612
166,13:45,1.155208731636209
167,13:50,1.1633075372275128
168,13:55,1.159900678294609
169,14:00,1.1646392503762042
170,14:05,1.1724249365503836
171,14:10,1.1681204868182482
172,14:15,1.1724089072053434
173,14:20,1.1807021870751948
174,14:25,1.176523977872249
175,14:30,1.180578428030558
176,14:35,1.1872696471308763
177,14:40,1.1821220567449537
178,14:45,1.1852251279322514
179,14:50,1.193491076669219
180,14:55,1.18957500991213
181,15:00,1.1935209135391418
182,15:05,1.200226125592449
183,15:10,1.1959838840824524
184,15:15,1.1999131381926749
185,15:20,1.2073779077078068
186,15:25,1.2021793357822095
187,15:30,1.2042557468180162
188,15:35,1.2099847433919686
189,15:40,1.204353830675271
190,15:45,1.2065654490590536
191,15:50,1.21338760201908
192,15:55,1.2085226362633161
193,16:00,1.2117321200086677
194,16:05,1.2183814011745364
195,16:10,1.2123237036386914
196,16:15,1.2153958252259554
197,16:20,1.221471563674703
198,16:25,1.2153234242910842
199,16:30,1.2178036407925341
200,16:35,1.2231526774802244
201,16:40,1.216977243652331
202,16:45,1.2193208918497684
203,16:50,1.2257553565959052
204,16:55,1.22151180960051
205,17:00,1.2247328290096902
206,17:05,1.2314151167499938
207,17:10,1.2262450953630206
208,17:15,1.2304819138514786
209,17:20,1.2391843166757541
210,17:25,1.2344490893026772
211,17:30,1.23766627518226
212,17:35,1.2460841033156596
213,17:40,1.2421355410451413
214,17:45,1.2460641913805104
215,17:50,1.255350537379513
216,17:55,1.2519546746805779
217,18:00,1.2571299017817759
218,18:05,1.266821375370935
219,18:10,1.2633178595363137
220,18:15,1.2697893882930438
221,18:20,1.2810328599339134
222,18:25,1.278837818377002
223,18:30,1.2852895461430116
224,18:35,1.2964897371604016
225,18:40,1.2946348176960107
226,18:45,1.3016635786275839
227,18:50,1.3125455069296932
228,18:55,1.3122769374731174
229,19:00,1.3204501877583321
230,19:05,1.3331698207576455
231,19:10,1.332372167099666
232,19:15,1.3409115808911058
233,19:20,1.3541830596565794
234,19:25,1.3546057847580473
235,19:30,1.3624476768135725
236,19:35,1.3743254644177971
237,19:40,1.3730370711084845
238,19:45,1.3808753147535624
239,19:50,1.3927325424791386
240,19:55,1.3921874527688327
241,20:00,1.3997709579157758
242,20:05,1.4114933269006176
243,20:10,1.4099721292760492
244,20:15,1.4175534669355785
245,20:20,1.4289149860366475
246,20:25,1.4268148782738481
247,20:30,1.432764934583849
248,20:35,1.4415094606738545
249,20:40,1.437364211646979
250,20:45,1.4410127138313964
251,20:50,1.4479395922003095
252,20:55,1.442757953151514
253,21:00,1.4450678530752517
254,21:05,1.449164878529195
255,21:10,1.441679788105797
256,21:15,1.4419012374740867
257,21:20,1.4444673302393252
258,21:25,1.4334499845345334
259,21:30,1.429474696588654
260,21:35,1.4277598781364182
261,21:40,1.414215074851945
262,21:45,1.4076596845157967
263,21:50,1.4023607375798322
264,21:55,1.3867885088753529
265,22:00,1.3793147778043007
266,22:05,1.3712419337157893
267,22:10,1.353936445215567
268,22:15,1.342521812236533
269,22:20,1.3318568346271868
270,22:25,1.3118820846463084
271,22:30,1.2975580443019714
272,22:35,1.2829410019471432
273,22:40,1.261054314037239
274,22:45,1.2438212867181404
275,22:50,1.2288122729968542
276,22:55,1.2058515043712987
277,23:00,1.1889495280572675
278,23:05,1.1727941212034605
279,23:10,1.1500254438567263
280,23:15,1.1328956182601726
281,23:20,1.1168962354870418
282,23:25,1.0935459409762287
283,23:30,1.0750558054747974
284,23:35,1.0571073805022289
285,23:40,1.0323579704169445
286,23:45,1.0239191496021454
287,23:50,1.0139728512134532
288,23:55,0.9999405679306376


==> figures/weekly/europe/data/monday.csv <==
time_index,time,normalized_traffic
1,00:00,0.8765534769980451
2,00:05,0.8699767771357806
3,00:10,0.85882226736357
4,00:15,0.84937032792532
5,00:20,0.8338772983453439
6,00:25,0.8123332396705896
7,00:30,0.7957722391383809
8,00:35,0.7796556066105986
9,00:40,0.7597091667358158
10,00:45,0.7440310451889907
11,00:50,0.7299358355046803
12,00:55,0.7136798696267741
13,01:00,0.7006720157957902
14,01:05,0.6893161530690142
15,01:10,0.6742687750846649
16,01:15,0.6625180718267173
17,01:20,0.6521687410616545
18,01:25,0.6374293373404649
19,01:30,0.6251120196809845
20,01:35,0.6146893691417938
21,01:40,0.6000931344968611
22,01:45,0.5893672415234636
23,01:50,0.5813140434862463
24,01:55,0.5694763576809938
25,02:00,0.5625549122927324
26,02:05,0.5561211273887845
27,02:10,0.5464487768335701
28,02:15,0.5401705432797164
29,02:20,0.5357143715314036
30,02:25,0.5261992443984013
31,02:30,0.5205237063741608
32,02:35,0.5152291322177318
33,02:40,0.5062085742744592
34,02:45,0.5008581429141149
35,02:50,0.49775239879984023
36,02:55,0.4906262535108003
37,03:00,0.48714878450252247
38,03:05,0.4850988681709321
39,03:10,0.4788840493588012
40,03:15,0.4767384617295936
41,03:20,0.4760522150154677
42,03:25,0.47045442603479654
43,03:30,0.4681694376218746
44,03:35,0.4678002782776491
45,03:40,0.4631556106523164
46,03:45,0.4619145940443262
47,03:50,0.46298824680029954
48,03:55,0.45974330719932044
49,04:00,0.46039388646583523
50,04:05,0.46297023289353856
51,04:10,0.46014335838003184
52,04:15,0.46119363275031167
53,04:20,0.46500907021463406
54,04:25,0.46269976946573804
55,04:30,0.4642529494360556
56,04:35,0.4676463389226869
57,04:40,0.46598084597376194
58,04:45,0.4693293982943203
59,04:50,0.47559095673321694
60,04:55,0.475808750906049
61,05:00,0.4810742295847092
62,05:05,0.4884173888233109
63,05:10,0.49043580341645543
64,05:15,0.49712983519790727
65,05:20,0.5063413236001688
66,05:25,0.5082887511357284
67,05:30,0.5153986173924952
68,05:35,0.5253067128849911
69,05:40,0.5284829028089785
70,05:45,0.5373787940401584
71,05:50,0.5501866002141026
72,05:55,0.5567515635703907
73,06:00,0.56876121989443
74,06:05,0.5833624383351124
75,06:10,0.5909648430869966
76,06:15,0.6043534070319969
77,06:20,0.6192691814756578
78,06:25,0.6261577048031526
79,06:30,0.6378638672674715
80,06:35,0.6522939657432795
81,06:40,0.6593510079704041
82,06:45,0.6724369418205025
83,06:50,0.6892866587223463
84,06:55,0.6984752964028125
85,07:00,0.7132750284234393
86,07:05,0.7306916476214989
87,07:10,0.7389028278486219
88,07:15,0.7530053013575516
89,07:20,0.7703138451232354
90,07:25,0.7776204003312287
91,07:30,0.7903002156834374
92,07:35,0.8056205737622677
93,07:40,0.8113421060511413
94,07:45,0.8247201380502752
95,07:50,0.841754855157409
96,07:55,0.848712210419445
97,08:00,0.8628142551193199
98,08:05,0.8798916362041901
99,08:10,0.8863202947275732
100,08:15,0.8995622193192999
101,08:20,0.9153928874545323
102,08:25,0.9196140526508735
103,08:30,0.9297524073864785
104,08:35,0.9421722789370419
105,08:40,0.9443368897319491
106,08:45,0.9546926644436368
107,08:50,0.9675814551221431
108,08:55,0.9706396787475788
109,09:00,0.980300628709419
110,09:05,0.9925656545429925
111,09:10,0.9946283077935681
112,09:15,1.0026391587172307
113,09:20,1.0130549511854023
114,09:25,1.0128219552606907
115,09:30,1.0186404926356474
116,09:35,1.027537997753252
117,09:40,1.02493330443608
118,09:45,1.0285096654230024
119,09:50,1.037494554478605
120,09:55,1.035301417747062
121,10:00,1.0404583455313892
122,10:05,1.0487865201325859
123,10:10,1.0462473588055017
124,10:15,1.0516247728977661
125,10:20,1.0602802968248437
126,10:25,1.0568662816499066
127,10:30,1.0605195174404491
128,10:35,1.0674211364805501
129,10:40,1.0632318341700793
130,10:45,1.0659753906674445
131,10:50,1.073368141485484
132,10:55,1.0703169026779744
133,11:00,1.074577805811836
134,11:05,1.081853359919109
135,11:10,1.07798438955338
136,11:15,1.0812665264054364
137,11:20,1.0896242145218509
138,11:25,1.085096628765788
139,11:30,1.087617702420406
140,11:35,1.0943258892053533
141,11:40,1.0893806442550154
142,11:45,1.0919870487214536
143,11:50,1.0988241606868774
144,11:55,1.0942379137485772
145,12:00,1.0983605031019472
146,12:05,1.1056061100948587
147,12:10,1.100961336048529
148,12:15,1.1048820164668993
149,12:20,1.112874047764092
150,12:25,1.109346469803835
151,12:30,1.113368266231249
152,12:35,1.120175776345817
153,12:40,1.1161156527181408
154,12:45,1.1197319415012381
155,12:50,1.1274456640463244
156,12:55,1.1234600453210526
157,13:00,1.128061348171585
158,13:05,1.135623039544762
159,13:10,1.1340711297777257
160,13:15,1.1388654583748372
161,13:20,1.1473711760745777
162,13:25,1.1446907186647637
163,13:30,1.149453227613434
164,13:35,1.156834043738035
165,13:40,1.1528201367390485
166,13:45,1.154374183278281
167,13:50,1.1614907115613569
168,13:55,1.1577436851976404
169,14:00,1.1617032961017022
170,14:05,1.1706590791898814
171,14:10,1.1673756880330084
172,14:15,1.1723978570440976
173,14:20,1.181213135121347
174,14:25,1.1779337855302037
175,14:30,1.1825608784467745
176,14:35,1.19072675898074
177,14:40,1.1856379602597973
178,14:45,1.1887007266608713
179,14:50,1.1954115680507307
180,14:55,1.1911459846011951
181,15:00,1.1955137406133647
182,15:05,1.2029934064977483
183,15:10,1.1980651775991578
184,15:15,1.2018073250039607
185,15:20,1.209188311452322
186,15:25,1.2053071730592013
187,15:30,1.2093597046239042
188,15:35,1.216693222823748
189,15:40,1.2113551219091656
190,15:45,1.2139936629895338
191,15:50,1.2213025206533246
192,15:55,1.2169108514263627
193,16:00,1.2197033093178262
194,16:05,1.225350253496435
195,16:10,1.2195159259689201
196,16:15,1.22192938800654
197,16:20,1.2284531274803074
198,16:25,1.2228137614187007
199,16:30,1.2255300619306007
200,16:35,1.2328594925034984
201,16:40,1.2281081129591225
202,16:45,1.2303708271611768
203,16:50,1.2381311363076004
204,16:55,1.2338947658155264
205,17:00,1.2371664972648668
206,17:05,1.2450207824468464
207,17:10,1.239665834033467
208,17:15,1.244657629669246
209,17:20,1.254166138190206
210,17:25,1.2502301128271753
211,17:30,1.255845904711887
212,17:35,1.2651578830652108
213,17:40,1.261137150547869
214,17:45,1.2673756745602147
215,17:50,1.2766311763696419
216,17:55,1.274681479301136
217,18:00,1.2819593913644305
218,18:05,1.2932437393892295
219,18:10,1.2924347534564544
220,18:15,1.3014310594847882
221,18:20,1.3137266550011606
222,18:25,1.3126424935568821
223,18:30,1.3209867896904763
224,18:35,1.3328685264283036
225,18:40,1.3311269748848125
226,18:45,1.3380298514344677
227,18:50,1.3502923181091817
228,18:55,1.3492589595353666
229,19:00,1.3586552233965277
230,19:05,1.371436086844958
231,19:10,1.3715071085975832
232,19:15,1.3815054757818632
233,19:20,1.3960307600290245
234,19:25,1.3958417389993403
235,19:30,1.4056109418082945
236,19:35,1.4183020650376803
237,19:40,1.417626658945511
238,19:45,1.4258812492377344
239,19:50,1.436976896107773
240,19:55,1.4354909557951254
241,20:00,1.4441402536961043
242,20:05,1.4553679138073263
243,20:10,1.4545183427564898
244,20:15,1.4620056518379996
245,20:20,1.4734615009694998
246,20:25,1.4717086996135929
247,20:30,1.478020953521615
248,20:35,1.485976002070858
249,20:40,1.4811383060190835
250,20:45,1.483943804545283
251,20:50,1.488667706768261
252,20:55,1.4805116492740429
253,21:00,1.4806112773656475
254,21:05,1.483073393806935
255,21:10,1.4732834048748227
256,21:15,1.471030395518428
257,21:20,1.470481265717272
258,21:25,1.4577212412747755
259,21:30,1.4517694735019544
260,21:35,1.4461691496456388
261,21:40,1.4293502498598931
262,21:45,1.4189336754702642
263,21:50,1.4095517175473946
264,21:55,1.38957909397336
265,22:00,1.3764140727079697
266,22:05,1.364454020280623
267,22:10,1.3429233582383202
268,22:15,1.3272288478196654
269,22:20,1.3131948910726639
270,22:25,1.2901579284773061
271,22:30,1.2720422922376535
272,22:35,1.255495996155517
273,22:40,1.230957685062057
274,22:45,1.2112150371030301
275,22:50,1.1927688912897851
276,22:55,1.1674902078664688
277,23:00,1.1485697189022075
278,23:05,1.1310787582847892
279,23:10,1.1060226500969579
280,23:15,1.0849551062879659
281,23:20,1.0670170996912645
282,23:25,1.0424584017107041
283,23:30,1.0225249038982944
284,23:35,1.0019967412192243
285,23:40,0.9758375987720987
286,23:45,0.9663298250829893
287,23:50,0.9570573079898443
288,23:55,0.9430299527408064


==> figures/weekly/europe/data/saturday.csv <==
time_index,time,normalized_traffic
1,00:00,0.9331393113851282
2,00:05,0.9272503925566947
3,00:10,0.9168425110338915
4,00:15,0.9077061221010314
5,00:20,0.8925821506915754
6,00:25,0.8716782471958742
7,00:30,0.8551064200377538
8,00:35,0.8386493811303887
9,00:40,0.8173083890510069
10,00:45,0.8010756105252423
11,00:50,0.7864854805700049
12,00:55,0.7673623498464827
13,01:00,0.7540063917302681
14,01:05,0.7418605505238388
15,01:10,0.7255780350382673
16,01:15,0.7146081113967603
17,01:20,0.7032938726574616
18,01:25,0.6872583984304725
19,01:30,0.6756133395621748
20,01:35,0.6645746898647644
21,01:40,0.6485312738144453
22,01:45,0.6379835911903312
23,01:50,0.6283399535902563
24,01:55,0.6155509026367733
25,02:00,0.6078986289142709
26,02:05,0.6017902633753516
27,02:10,0.5911632017330982
28,02:15,0.5846180795522834
29,02:20,0.5790439821784346
30,02:25,0.5688989287694367
31,02:30,0.5625566411804724
32,02:35,0.5566607744235417
33,02:40,0.5464606605236751
34,02:45,0.540439022801128
35,02:50,0.536327873983641
36,02:55,0.5284961986331593
37,03:00,0.5243984952210892
38,03:05,0.5216807629897628
39,03:10,0.5149639812043791
40,03:15,0.5120888981346449
41,03:20,0.5103752069047609
42,03:25,0.5043647712429868
43,03:30,0.5014373607371971
44,03:35,0.5000432624511778
45,03:40,0.4941844182343047
46,03:45,0.49194548521474823
47,03:50,0.4916096395090425
48,03:55,0.48749367351496375
49,04:00,0.48679669393737035
50,04:05,0.4877972943112506
51,04:10,0.48419968012356496
52,04:15,0.4846160373314795
53,04:20,0.48785738157061653
54,04:25,0.48492949257363377
55,04:30,0.4853257455453489
56,04:35,0.48772869163351346
57,04:40,0.4850346218390004
58,04:45,0.48647135184647655
59,04:50,0.4907335973810496
60,04:55,0.4888600831852049
61,05:00,0.49237237021842695
62,05:05,0.49840401497372117
63,05:10,0.49902272991572116
64,05:15,0.5040374941922018
65,05:20,0.5116015049684599
66,05:25,0.5123861247914985
67,05:30,0.5175226606231291
68,05:35,0.5248775894440679
69,05:40,0.525585370347146
70,05:45,0.5309354450663564
71,05:50,0.5408008517621855
72,05:55,0.5435713717240311
73,06:00,0.5514472217705385
74,06:05,0.5628574961868199
75,06:10,0.5667755492581719
76,06:15,0.5762183536369672
77,06:20,0.5887787615330281
78,06:25,0.5924606826384118
79,06:30,0.6018421215169856
80,06:35,0.6146205767188866
81,06:40,0.6187176714337417
82,06:45,0.629275594488067
83,06:50,0.6450371288695063
84,06:55,0.6529570759370908
85,07:00,0.6669134731628639
86,07:05,0.683301510648747
87,07:10,0.6911945221903548
88,07:15,0.7057640505134543
89,07:20,0.7235074381573388
90,07:25,0.7306479583047328
91,07:30,0.7437994726307791
92,07:35,0.7587594189447433
93,07:40,0.7658869316591373
94,07:45,0.7790396969985839
95,07:50,0.795779699657121
96,07:55,0.8033104145704922
97,08:00,0.8168579956896619
98,08:05,0.8327786725255114
99,08:10,0.8393288247275643
100,08:15,0.8522323849391843
101,08:20,0.8678413318059566
102,08:25,0.8724503444762598
103,08:30,0.8832683906002032
104,08:35,0.8962647373933027
105,08:40,0.8994409096743682
106,08:45,0.9102912696061937
107,08:50,0.92424671214367
108,08:55,0.9273960436904005
109,09:00,0.9378753151579765
110,09:05,0.9502098408289653
111,09:10,0.9527381798249386
112,09:15,0.9624220543885514
113,09:20,0.9744604598337004
114,09:25,0.9746112385620486
115,09:30,0.9821115352221654
116,09:35,0.9922833014704582
117,09:40,0.9922742503505815
118,09:45,0.999330655214231
119,09:50,1.009601983487879
120,09:55,1.0091404520863514
121,10:00,1.0160980612182884
122,10:05,1.0256402635094997
123,10:10,1.0240108717701406
124,10:15,1.030335174774452
125,10:20,1.040103284883078
126,10:25,1.0374534176785304
127,10:30,1.0426266359010314
128,10:35,1.0507715331772824
129,10:40,1.0486706717690286
130,10:45,1.054090101338649
131,10:50,1.0625145283526263
132,10:55,1.0596928922246496
133,11:00,1.0647810064043992
134,11:05,1.0721790873056605
135,11:10,1.069445311972067
136,11:15,1.074531165001039
137,11:20,1.0825307217982736
138,11:25,1.0785787773038797
139,11:30,1.0828962983810657
140,11:35,1.0906881988326178
141,11:40,1.0872754713971018
142,11:45,1.09192560276173
143,11:50,1.098732500392418
144,11:55,1.0949250484398092
145,12:00,1.0997667924156203
146,12:05,1.1066392013515984
147,12:10,1.1026956761761875
148,12:15,1.107324664903627
149,12:20,1.1147896522059992
150,12:25,1.1112365640051487
151,12:30,1.1153832399511123
152,12:35,1.1229670657163229
153,12:40,1.119523683375155
154,12:45,1.1236007154428567
155,12:50,1.1311914665065237
156,12:55,1.1268035838192083
157,13:00,1.1315423972890464
158,13:05,1.1391323868649486
159,13:10,1.1353522317326994
160,13:15,1.1394248567900582
161,13:20,1.1472770009288584
162,13:25,1.1432819502758471
163,13:30,1.1472155290854535
164,13:35,1.1538117054370765
165,13:40,1.149578830337169
166,13:45,1.1531058757217856
167,13:50,1.1613177643310342
168,13:55,1.1574883811043626
169,14:00,1.1621195384566296
170,14:05,1.170367343360602
171,14:10,1.1674143888988415
172,14:15,1.171922437107715
173,14:20,1.1799818811265979
174,14:25,1.1752994292154069
175,14:30,1.1795069076199143
176,14:35,1.1864812666276783
177,14:40,1.1818470636025298
178,14:45,1.1851054033478619
179,14:50,1.1926282221697524
180,14:55,1.189023293160149
181,15:00,1.194953841725743
182,15:05,1.2027546987277964
183,15:10,1.1994524240497753
184,15:15,1.2039066120779176
185,15:20,1.2129568310444223
186,15:25,1.2087011514362953
187,15:30,1.2124490518384374
188,15:35,1.2188814142967113
189,15:40,1.2142519258163709
190,15:45,1.216897924117477
191,15:50,1.2249837758663729
192,15:55,1.218839744247807
193,16:00,1.2227866714431457
194,16:05,1.2289709660747135
195,16:10,1.2231429681202668
196,16:15,1.2262849881615485
197,16:20,1.2340719049192588
198,16:25,1.2278052650542972
199,16:30,1.231770741006086
200,16:35,1.238562317046354
201,16:40,1.2331273582611155
202,16:45,1.2358266620398382
203,16:50,1.2428698514952576
204,16:55,1.237117336010903
205,17:00,1.2411419042280898
206,17:05,1.2484509452801205
207,17:10,1.2429673955552147
208,17:15,1.2473936824445282
209,17:20,1.256329443451296
210,17:25,1.2518000208747437
211,17:30,1.256168914407111
212,17:35,1.2644793845447926
213,17:40,1.260362139230841
214,17:45,1.2651243908683703
215,17:50,1.2744464970554703
216,17:55,1.271158985906671
217,18:00,1.27703681357665
218,18:05,1.2872284745593223
219,18:10,1.2831673125787666
220,18:15,1.2885593119554997
221,18:20,1.299435977442662
222,18:25,1.2971211708612684
223,18:30,1.3031542735274442
224,18:35,1.3131695055211363
225,18:40,1.310241819348498
226,18:45,1.3170919919215887
227,18:50,1.3283134829914358
228,18:55,1.3267691647410065
229,19:00,1.3348262640612818
230,19:05,1.3468695867364828
231,19:10,1.3453412410275296
232,19:15,1.3526235967641382
233,19:20,1.3644136067494097
234,19:25,1.362961961985814
235,19:30,1.369862156202066
236,19:35,1.3798563202649576
237,19:40,1.3768733746026574
238,19:45,1.3833733154676064
239,19:50,1.3946836090753663
240,19:55,1.3936089058954857
241,20:00,1.4010762411232354
242,20:05,1.412025931607718
243,20:10,1.4093680555929424
244,20:15,1.4158027870853125
245,20:20,1.4269219421760924
246,20:25,1.4242711560000634
247,20:30,1.429466844985952
248,20:35,1.4371851371753388
249,20:40,1.4324534817188717
250,20:45,1.4360238152266398
251,20:50,1.4429429628314427
252,20:55,1.4369110601801767
253,21:00,1.438864648517686
254,21:05,1.4432472260108429
255,21:10,1.4359463152584928
256,21:15,1.4365310696673403
257,21:20,1.4395171799337747
258,21:25,1.429459153567901
259,21:30,1.4264915291440197
260,21:35,1.4254221319264126
261,21:40,1.4127500138397366
262,21:45,1.4060233257080965
263,21:50,1.4014406923029132
264,21:55,1.3859984999188295
265,22:00,1.378352166155745
266,22:05,1.3713154503913545
267,22:10,1.3536924751220871
268,22:15,1.3427441033324037
269,22:20,1.3339253725253666
270,22:25,1.3150684366624472
271,22:30,1.302478733172616
272,22:35,1.2898607998786833
273,22:40,1.268747921327415
274,22:45,1.2538317127359808
275,22:50,1.2402983363064353
276,22:55,1.2184296379615602
277,23:00,1.2020879988210582
278,23:05,1.1865666406672626
279,23:10,1.1640493746244407
280,23:15,1.146644922982863
281,23:20,1.1305317025460642
282,23:25,1.1067122882456266
283,23:30,1.0890427585370177
284,23:35,1.071515513362683
285,23:40,1.0480158841237788
286,23:45,1.0398088972823523
287,23:50,1.030948200925455
288,23:55,1.0176274947569548


==> figures/weekly/europe/data/sunday.csv <==
time_index,time,normalized_traffic
1,00:00,0.921575002107327
2,00:05,0.9150393016601839
3,00:10,0.9038046629756183
4,00:15,0.8944452581027543
5,00:20,0.8794407215051616
6,00:25,0.8583672646765439
7,00:30,0.8424804634563807
8,00:35,0.8265488310045921
9,00:40,0.8065428174627132
10,00:45,0.7915572944854843
11,00:50,0.7779226647849754
12,00:55,0.7601630205238022
13,01:00,0.7472717224598981
14,01:05,0.7346974147079535
15,01:10,0.7181892259665253
16,01:15,0.7062147347781473
17,01:20,0.6955238792748616
18,01:25,0.6801491065074547
19,01:30,0.6684054275397027
20,01:35,0.6573706681465818
21,01:40,0.6424806268295341
22,01:45,0.6314726870648439
23,01:50,0.6221235987174067
24,01:55,0.6089587412972799
25,02:00,0.5995436692307837
26,02:05,0.5921008259779347
27,02:10,0.580842916180382
28,02:15,0.573515937712332
29,02:20,0.5672223504450833
30,02:25,0.556689600081317
31,02:30,0.5491593080532254
32,02:35,0.5433310288396274
33,02:40,0.5325678047293749
34,02:45,0.5259344015622105
35,02:50,0.5213521150780723
36,02:55,0.513649879441209
37,03:00,0.5091661569368462
38,03:05,0.5063282317385207
39,03:10,0.49896686651469363
40,03:15,0.49571361030343447
41,03:20,0.4940132747793273
42,03:25,0.48707658433853773
43,03:30,0.4836331276564246
44,03:35,0.481549881739189
45,03:40,0.4754279329475033
46,03:45,0.47289683646817593
47,03:50,0.47272103598868664
48,03:55,0.4680878816168104
49,04:00,0.46745389909857266
50,04:05,0.468050814299149
51,04:10,0.4648999173851147
52,04:15,0.46447524508340515
53,04:20,0.46656034960576853
54,04:25,0.4626122661686477
55,04:30,0.4624423870779618
56,04:35,0.46386484318006876
57,04:40,0.4607972925980698
58,04:45,0.4613153283263194
59,04:50,0.46546461982487025
60,04:55,0.4642303677474803
61,05:00,0.4680132625795229
62,05:05,0.4735600723140121
63,05:10,0.47348199107530203
64,05:15,0.47721024813027135
65,05:20,0.4838134921011912
66,05:25,0.4830322859001361
67,05:30,0.48741373888813333
68,05:35,0.49343656796188584
69,05:40,0.493311041258377
70,05:45,0.49859640927997445
71,05:50,0.5075896464797685
72,05:55,0.5096938069071818
73,06:00,0.5180480299205205
74,06:05,0.5284487185047679
75,06:10,0.5318038833828692
76,06:15,0.5405652596010982
77,06:20,0.5525151705390923
78,06:25,0.5565913157257987
79,06:30,0.5659027039505601
80,06:35,0.5774342799140116
81,06:40,0.5814829096338016
82,06:45,0.5919011318763018
83,06:50,0.6071919706104173
84,06:55,0.6144496743000485
85,07:00,0.6270693866420385
86,07:05,0.6426468520993924
87,07:10,0.6501729352301537
88,07:15,0.6642498755194733
89,07:20,0.6823147592182465
90,07:25,0.6894010737465358
91,07:30,0.7022268561571526
92,07:35,0.7188128523252222
93,07:40,0.7265720394718808
94,07:45,0.7406799004990334
95,07:50,0.758611085369198
96,07:55,0.7663917888086355
97,08:00,0.7813285377197409
98,08:05,0.7992781520399191
99,08:10,0.8069894490637057
100,08:15,0.8212356643802203
101,08:20,0.8388370139999229
102,08:25,0.8445696474184192
103,08:30,0.8571059648975614
104,08:35,0.8722983436924081
105,08:40,0.877308822001508
106,08:45,0.8890556113571647
107,08:50,0.9050829633724571
108,08:55,0.9099734377871401
109,09:00,0.9221426750465144
110,09:05,0.9366625518748396
111,09:10,0.9402465252985265
112,09:15,0.951515359382895
113,09:20,0.9659498766088481
114,09:25,0.9679249310831793
115,09:30,0.977251224311925
116,09:35,0.9894558865683417
117,09:40,0.9906623117771444
118,09:45,0.9995176458858099
119,09:50,1.01180647682724
120,09:55,1.0126277952096956
121,10:00,1.0212928255936904
122,10:05,1.0327437672945958
123,10:10,1.0330328393143102
124,10:15,1.0411692720087298
125,10:20,1.0519231928086268
126,10:25,1.0501639660682576
127,10:30,1.0563988204589476
128,10:35,1.0652733182500722
129,10:40,1.063688527849593
130,10:45,1.0700013369925596
131,10:50,1.0796456074519891
132,10:55,1.0777867876264067
133,11:00,1.0840717303938265
134,11:05,1.093186233494462
135,11:10,1.0911362482525615
136,11:15,1.0963744789692724
137,11:20,1.104996307671025
138,11:25,1.1015192034541639
139,11:30,1.1066290396496359
140,11:35,1.1149383424282515
141,11:40,1.1117384744793202
142,11:45,1.1168272694460455
143,11:50,1.1250781511994539
144,11:55,1.1219716252615095
145,12:00,1.1273091027760906
146,12:05,1.1352049484066038
147,12:10,1.131173313075904
148,12:15,1.1365890971673402
149,12:20,1.1437769188082425
150,12:25,1.1401773472938959
151,12:30,1.1440820592196435
152,12:35,1.1508138251722766
153,12:40,1.1470952971301716
154,12:45,1.1520951053377353
155,12:50,1.1593925903028695
156,12:55,1.1560328002515623
157,13:00,1.1608518072214788
158,13:05,1.169536214843055
159,13:10,1.1664366888707678
160,13:15,1.1712917169781345
161,13:20,1.1789696980588216
162,13:25,1.1743004598493192
163,13:30,1.1787067920411587
164,13:35,1.1855086527034446
165,13:40,1.180781377532679
166,13:45,1.1843476006066167
167,13:50,1.191909375500694
168,13:55,1.1882353672814565
169,14:00,1.1944146587910156
170,14:05,1.2031142178879808
171,14:10,1.200276284306193
172,14:15,1.2055857990175431
173,14:20,1.2147019121217792
174,14:25,1.2105506071725494
175,14:30,1.2144290883434292
176,14:35,1.2212412512599216
177,14:40,1.215925974749908
178,14:45,1.2195441709186121
179,14:50,1.2263998308996202
180,14:55,1.2210942030543
181,15:00,1.2259088951968973
182,15:05,1.2333077582981997
183,15:10,1.2285567293651694
184,15:15,1.2328797819237503
185,15:20,1.2405320579148453
186,15:25,1.2361157751453629
187,15:30,1.2404352113229538
188,15:35,1.2473621621723845
189,15:40,1.2430225066098073
190,15:45,1.2465335275671194
191,15:50,1.2544259748634665
192,15:55,1.2491679524865762
193,16:00,1.2530663993453017
194,16:05,1.2600923517497933
195,16:10,1.254435761148269
196,16:15,1.2578587864406436
197,16:20,1.265587925245813
198,16:25,1.2607166905065734
199,16:30,1.2645246652237883
200,16:35,1.2714029347679248
201,16:40,1.2661756358210945
202,16:45,1.2701343411187782
203,16:50,1.2777878072703917
204,16:55,1.2726527131848366
205,17:00,1.2762494791534653
206,17:05,1.2844638726567417
207,17:10,1.2800683110010973
208,17:15,1.2846445655146048
209,17:20,1.2935503823406986
210,17:25,1.289162176927555
211,17:30,1.2941087183561482
212,17:35,1.3022127644055153
213,17:40,1.2981104153277299
214,17:45,1.3034070014259946
215,17:50,1.3129047796621967
216,17:55,1.309755351986865
217,18:00,1.3157743100926007
218,18:05,1.3256755571124066
219,18:10,1.3233339620373268
220,18:15,1.3297971392007173
221,18:20,1.3407099105116802
222,18:25,1.3399192397494357
223,18:30,1.346084810788525
224,18:35,1.3568980768164134
225,18:40,1.3541139714587433
226,18:45,1.3607295008342102
227,18:50,1.3715308412998013
228,18:55,1.3694382006940518
229,19:00,1.3753881349414916
230,19:05,1.3866299957753372
231,19:10,1.3844895478541441
232,19:15,1.3921226941475422
233,19:20,1.4035381428050147
234,19:25,1.4020773613693223
235,19:30,1.4086884305610492
236,19:35,1.418533726290872
237,19:40,1.415546845554455
238,19:45,1.4217650957855412
239,19:50,1.432356237578168
240,19:55,1.4295726252044423
241,20:00,1.435573177033454
242,20:05,1.4455126926915798
243,20:10,1.4426646932620768
244,20:15,1.4497756217227216
245,20:20,1.4593632072840124
246,20:25,1.4556045498576493
247,20:30,1.4606950716732559
248,20:35,1.4674046321353689
249,20:40,1.461632544234056
250,20:45,1.4643980847671503
251,20:50,1.46825712911515
252,20:55,1.460654938619444
253,21:00,1.4604847053579897
254,21:05,1.462529990451615
255,21:10,1.4527641560553264
256,21:15,1.4502866330324171
257,21:20,1.4492451823204275
258,21:25,1.4368391503280082
259,21:30,1.4304534497700934
260,21:35,1.4255759175611014
261,21:40,1.4091796345831877
262,21:45,1.3991408514134986
263,21:50,1.3901363330021475
264,21:55,1.3709108412028872
265,22:00,1.3581307266503053
266,22:05,1.3465418189295346
267,22:10,1.324552722053159
268,22:15,1.3091925549078693
269,22:20,1.29512294436297
270,22:25,1.2719474831295277
271,22:30,1.254065665570207
272,22:35,1.2366507223217347
273,22:40,1.2108421444068986
274,22:45,1.1910975439081
275,22:50,1.1718990472029793
276,22:55,1.1460786596659363
277,23:00,1.1257537457693878
278,23:05,1.1063108429026738
279,23:10,1.0807477543903283
280,23:15,1.060774852497211
281,23:20,1.0422888323780866
282,23:25,1.0166998017048698
283,23:30,0.9960774344881195
284,23:35,0.9769847435438153
285,23:40,0.9532218029091469
286,23:45,0.9440669058658876
287,23:50,0.9342351728367914
288,23:55,0.9202452385301013


==> figures/weekly/europe/data/thursday.csv <==
time_index,time,normalized_traffic
1,00:00,0.8751601595994296
2,00:05,0.8688502673279789
3,00:10,0.8574694645443175
4,00:15,0.8478446978806495
5,00:20,0.8306895136237608
6,00:25,0.8083521396053858
7,00:30,0.7910137408787148
8,00:35,0.7740757873769224
9,00:40,0.7526409470432942
10,00:45,0.7364080941290939
11,00:50,0.7221872954163276
12,00:55,0.7053268595360483
13,01:00,0.693690438879465
14,01:05,0.682701130855397
15,01:10,0.6682961878833087
16,01:15,0.6582163339779712
17,01:20,0.6495154019033017
18,01:25,0.6355732607533883
19,01:30,0.6254250090802529
20,01:35,0.6151041062714289
21,01:40,0.6016655737156786
22,01:45,0.5926604982805312
23,01:50,0.5848834804428332
24,01:55,0.5738931533907695
25,02:00,0.5671862299565447
26,02:05,0.5613985409669733
27,02:10,0.5525680686017111
28,02:15,0.5470797349459565
29,02:20,0.542429582822496
30,02:25,0.5342964909129381
31,02:30,0.5286393688778843
32,02:35,0.5243080530816817
33,02:40,0.5161517687662356
34,02:45,0.5115298034872824
35,02:50,0.5085864151209204
36,02:55,0.5027974305671727
37,03:00,0.4994443952687556
38,03:05,0.49798305261877435
39,03:10,0.49227334257878275
40,03:15,0.4907682942744958
41,03:20,0.49060377679995254
42,03:25,0.4852540718642186
43,03:30,0.48304819293589674
44,03:35,0.48244104806264343
45,03:40,0.47756803985484403
46,03:45,0.4770305661111593
47,03:50,0.47808497723455784
48,03:55,0.47414822928221095
49,04:00,0.4756805644124753
50,04:05,0.47855176570835484
51,04:10,0.4771112887754548
52,04:15,0.47946354475555597
53,04:20,0.4833166300213719
54,04:25,0.4815645448587818
55,04:30,0.4845032764855456
56,04:35,0.48834871124793594
57,04:40,0.48679137190804345
58,04:45,0.48967385977952016
59,04:50,0.4955195439612655
60,04:55,0.49623897298667613
61,05:00,0.5020275549364097
62,05:05,0.5101519791401141
63,05:10,0.5118843903710644
64,05:15,0.5189123697796224
65,05:20,0.5284553740743061
66,05:25,0.5305834757876449
67,05:30,0.5379279965892383
68,05:35,0.546926057254724
69,05:40,0.5489563213596402
70,05:45,0.5567161579333058
71,05:50,0.567862132923991
72,05:55,0.5722493792084147
73,06:00,0.582788115507228
74,06:05,0.5952997884203826
75,06:10,0.6007545402936716
76,06:15,0.6118497684511488
77,06:20,0.6262191638098595
78,06:25,0.6319192343877201
79,06:30,0.6430899013710538
80,06:35,0.6563757916965058
81,06:40,0.6617549990403868
82,06:45,0.6738358295226523
83,06:50,0.6899141127806738
84,06:55,0.6976542155855696
85,07:00,0.7109193050364387
86,07:05,0.7270633329055101
87,07:10,0.7345325097993947
88,07:15,0.748452317568425
89,07:20,0.7652680474193554
90,07:25,0.7717974978540489
91,07:30,0.7843266709191387
92,07:35,0.7998757715392754
93,07:40,0.8055891588089124
94,07:45,0.8185562539905935
95,07:50,0.8358582494115799
96,07:55,0.8440930775775324
97,08:00,0.8588891342065998
98,08:05,0.8764596202836873
99,08:10,0.8835753661497608
100,08:15,0.8975192756102632
101,08:20,0.9134101933629378
102,08:25,0.9179157524381042
103,08:30,0.9272997096651913
104,08:35,0.9395516445347024
105,08:40,0.9414091127924977
106,08:45,0.9509182637264362
107,08:50,0.9636469439887083
108,08:55,0.9664123114219196
109,09:00,0.9764867739661228
110,09:05,0.9891410989660958
111,09:10,0.990374346743907
112,09:15,0.9987425504488349
113,09:20,1.0098344409683955
114,09:25,1.012390120165472
115,09:30,1.0191620007648257
116,09:35,1.0272049863517834
117,09:40,1.0244328631901527
118,09:45,1.0296560305033307
119,09:50,1.0383913982712796
120,09:55,1.0369969416705689
121,10:00,1.040226748149823
122,10:05,1.048681949113759
123,10:10,1.0462079688598391
124,10:15,1.0519113169545702
125,10:20,1.0610002718145108
126,10:25,1.0581529657431934
127,10:30,1.0616753885971617
128,10:35,1.0684738337377817
129,10:40,1.0640340423450703
130,10:45,1.0674388416764058
131,10:50,1.0752132810892427
132,10:55,1.071324943185539
133,11:00,1.0747625354877626
134,11:05,1.0823628633559874
135,11:10,1.0778826319757508
136,11:15,1.081565128985723
137,11:20,1.0886388139652345
138,11:25,1.083501673162835
139,11:30,1.086894453595821
140,11:35,1.0933367744685885
141,11:40,1.0875476375586635
142,11:45,1.0901809864489216
143,11:50,1.0972568218118308
144,11:55,1.0928276485134845
145,12:00,1.096504655541418
146,12:05,1.1028267247041472
147,12:10,1.099696024990969
148,12:15,1.1048490637997157
149,12:20,1.1128176517461736
150,12:25,1.1085563679611257
151,12:30,1.1123617644917978
152,12:35,1.1196563962467356
153,12:40,1.1155525228109504
154,12:45,1.1175392475072004
155,12:50,1.1242767218049015
156,12:55,1.1211225401351415
157,13:00,1.1254905478710833
158,13:05,1.133332955669034
159,13:10,1.1296109437383306
160,13:15,1.1342803028909858
161,13:20,1.1425912596789294
162,13:25,1.138575935590313
163,13:30,1.1424630725114782
164,13:35,1.1502824848448172
165,13:40,1.1466729870947554
166,13:45,1.1503152622121662
167,13:50,1.1585008946499342
168,13:55,1.155921347827371
169,14:00,1.1611066047638905
170,14:05,1.1698568627846624
171,14:10,1.1657705795242554
172,14:15,1.1698838855686418
173,14:20,1.1791664495113843
174,14:25,1.1753941407689987
175,14:30,1.179352928465552
176,14:35,1.1872085197681363
177,14:40,1.1819064003741908
178,14:45,1.1853759466501332
179,14:50,1.193628377571437
180,14:55,1.1893161296001868
181,15:00,1.1940200490513055
182,15:05,1.2012114235917364
183,15:10,1.195994785346584
184,15:15,1.2004128962376182
185,15:20,1.2080070765231965
186,15:25,1.203014534277937
187,15:30,1.2061538953000808
188,15:35,1.2119816165306465
189,15:40,1.2063582804549091
190,15:45,1.209348310622999
191,15:50,1.2160527894926987
192,15:55,1.211902917686956
193,16:00,1.2151167296281122
194,16:05,1.2218233216093608
195,16:10,1.2162237419824307
196,16:15,1.2193629603606375
197,16:20,1.2262697574610295
198,16:25,1.2208357401483296
199,16:30,1.2231363755973668
200,16:35,1.2295688199773775
201,16:40,1.2230347592486568
202,16:45,1.2254911646130813
203,16:50,1.2326668669578984
204,16:55,1.2275576058784845
205,17:00,1.2306747057212952
206,17:05,1.2383588745082832
207,17:10,1.2334037246602492
208,17:15,1.2379756962018968
209,17:20,1.2468056264256488
210,17:25,1.243147094757047
211,17:30,1.2476549274438127
212,17:35,1.2564088432170066
213,17:40,1.2519772203181987
214,17:45,1.2571877464104457
215,17:50,1.2668896643592
216,17:55,1.2646632805743012
217,18:00,1.271517224079438
218,18:05,1.282193574596036
219,18:10,1.2807268931181348
220,18:15,1.288776287192954
221,18:20,1.3012890199340272
222,18:25,1.3007023503631452
223,18:30,1.3082738998971686
224,18:35,1.3192331059417528
225,18:40,1.317992442672441
226,18:45,1.3256541095750514
227,18:50,1.3377139195817762
228,18:55,1.3372130826287836
229,19:00,1.3458301487052564
230,19:05,1.3589394100740584
231,19:10,1.360189739660769
232,19:15,1.370379659030816
233,19:20,1.3843132775877465
234,19:25,1.3848451501035477
235,19:30,1.393531336255681
236,19:35,1.406115217783256
237,19:40,1.4048983752581048
238,19:45,1.412369817260144
239,19:50,1.4235311289531043
240,19:55,1.4221796957539132
241,20:00,1.4305479476983416
242,20:05,1.4423148310649931
243,20:10,1.4412471432128577
244,20:15,1.4491647099460327
245,20:20,1.4602163481907176
246,20:25,1.4584073601604655
247,20:30,1.4637685435045464
248,20:35,1.4709404332796856
249,20:40,1.465686480919734
250,20:45,1.468260002019724
251,20:50,1.4733724827001875
252,20:55,1.466269930256826
253,21:00,1.4671791595267063
254,21:05,1.470177930853078
255,21:10,1.4616543578035097
256,21:15,1.4606065993061468
257,21:20,1.461336071355991
258,21:25,1.4504290356971299
259,21:30,1.4453971570644357
260,21:35,1.4409129786628445
261,21:40,1.4261140980671982
262,21:45,1.4167366926533036
263,21:50,1.4086241810408249
264,21:55,1.389723336500976
265,22:00,1.3771657420485386
266,22:05,1.3655272748286686
267,22:10,1.344830975134453
268,22:15,1.3301542920315435
269,22:20,1.3168621640964815
270,22:25,1.2936467648963863
271,22:30,1.2769543886740158
272,22:35,1.2614479191148662
273,22:40,1.237425325582873
274,22:45,1.2188265318666136
275,22:50,1.2008573957679285
276,22:55,1.175581727568393
277,23:00,1.1573909192458043
278,23:05,1.1393694322372556
279,23:10,1.1140185816036585
280,23:15,1.094391348031993
281,23:20,1.076303626957004
282,23:25,1.0520562795446873
283,23:30,1.0334611096340873
284,23:35,1.0145651630054864
285,23:40,0.990430036114035
286,23:45,0.9817749055256414
287,23:50,0.9724525745273523
288,23:55,0.9591621834852301


==> figures/weekly/europe/data/tuesday.csv <==
time_index,time,normalized_traffic
1,00:00,0.8547488513200411
2,00:05,0.8492329935951587
3,00:10,0.8381148348262066
4,00:15,0.8290841879673038
5,00:20,0.8132852432460475
6,00:25,0.7919348854515864
7,00:30,0.7745171665367357
8,00:35,0.7578477753220689
9,00:40,0.7363922034152036
10,00:45,0.7200906561868737
11,00:50,0.7051173373246717
12,00:55,0.6877742233847643
13,01:00,0.6762062424997609
14,01:05,0.6648830715834368
15,01:10,0.6502957285897462
16,01:15,0.6399928781676067
17,01:20,0.6313096000228249
18,01:25,0.6181067692093187
19,01:30,0.6088088705871614
20,01:35,0.598771124628917
21,01:40,0.5861436077926979
22,01:45,0.5762792928331515
23,01:50,0.568749251657247
24,01:55,0.5576968213806779
25,02:00,0.5513182876212026
26,02:05,0.5455407973656151
27,02:10,0.536982213712499
28,02:15,0.5316896533862376
29,02:20,0.5280130461113522
30,02:25,0.5195259138750183
31,02:30,0.5145868470909714
32,02:35,0.5099836977217213
33,02:40,0.5015103962456936
34,02:45,0.49618984345003814
35,02:50,0.49332908320881097
36,02:55,0.48718113878549324
37,03:00,0.484571486333779
38,03:05,0.483082923884959
39,03:10,0.4776528858367727
40,03:15,0.47600941842782374
41,03:20,0.4764929021169761
42,03:25,0.47086363370626505
43,03:30,0.46918473737160166
44,03:35,0.4694664735616949
45,03:40,0.4649100614388198
46,03:45,0.46424594147204273
47,03:50,0.46552415514591966
48,03:55,0.46174863892595125
49,04:00,0.4640353692291932
50,04:05,0.466441691534354
51,04:10,0.4641673806521728
52,04:15,0.466165346486614
53,04:20,0.47023515860481174
54,04:25,0.4683966760234496
55,04:30,0.47130449272518565
56,04:35,0.4750074140116011
57,04:40,0.47399480384911846
58,04:45,0.47697046147676014
59,04:50,0.4833753492036284
60,04:55,0.4840163437930909
61,05:00,0.4902094867249787
62,05:05,0.49880933473403005
63,05:10,0.5010071126451824
64,05:15,0.508141527657322
65,05:20,0.5181190840841763
66,05:25,0.5200628496275078
67,05:30,0.5269004211700371
68,05:35,0.5358116867186958
69,05:40,0.5375216469706541
70,05:45,0.5452799430525663
71,05:50,0.5570440295056475
72,05:55,0.5615975551365394
73,06:00,0.5722968714212473
74,06:05,0.5858005006986375
75,06:10,0.5915002180405661
76,06:15,0.603007235239642
77,06:20,0.6173698797471366
78,06:25,0.6226400524742659
79,06:30,0.6330152885231137
80,06:35,0.6462141787530932
81,06:40,0.6512001899903819
82,06:45,0.6631718196014149
83,06:50,0.6788714642174818
84,06:55,0.6858905380441631
85,07:00,0.6995632054073828
86,07:05,0.716535870673618
87,07:10,0.7244093587037431
88,07:15,0.7385409659625487
89,07:20,0.7551612273031195
90,07:25,0.7617604108013907
91,07:30,0.7745138472915466
92,07:35,0.7890695909623567
93,07:40,0.794680604968158
94,07:45,0.8076488693466846
95,07:50,0.8248084397380786
96,07:55,0.8328963115963952
97,08:00,0.8471990089865467
98,08:05,0.8637954333823713
99,08:10,0.8708380641552295
100,08:15,0.8839202473023142
101,08:20,0.8993921412500505
102,08:25,0.9033007428644713
103,08:30,0.9130406025426705
104,08:35,0.9254597902951679
105,08:40,0.9272441393454277
106,08:45,0.9357981318071313
107,08:50,0.9493804296574374
108,08:55,0.953112102896609
109,09:00,0.9634749706637136
110,09:05,0.9760037204786801
111,09:10,0.9787014096674218
112,09:15,0.9885267531531939
113,09:20,1.0016388300800358
114,09:25,1.0025543934047016
115,09:30,1.0096555458695393
116,09:35,1.0185982514639695
117,09:40,1.0175508706317404
118,09:45,1.0227523777484337
119,09:50,1.0325911391506781
120,09:55,1.0316984416344661
121,10:00,1.037909696150085
122,10:05,1.0467365185379005
123,10:10,1.0455658604261557
124,10:15,1.0513929444363
125,10:20,1.0604908833608306
126,10:25,1.0576194031907282
127,10:30,1.0614618837818668
128,10:35,1.0673488507822058
129,10:40,1.0627235782178055
130,10:45,1.0666668913300015
131,10:50,1.073456279818906
132,10:55,1.0700523958793675
133,11:00,1.0742645928967487
134,11:05,1.0819581212408678
135,11:10,1.0787090300806494
136,11:15,1.0824989101059814
137,11:20,1.089350816990933
138,11:25,1.085034003627289
139,11:30,1.0876819461326341
140,11:35,1.0928798824170507
141,11:40,1.086783089790324
142,11:45,1.0891509594785471
143,11:50,1.095934460040182
144,11:55,1.0917602701261209
145,12:00,1.09508929038101
146,12:05,1.1023573205784778
147,12:10,1.0986786616619908
148,12:15,1.103164174393489
149,12:20,1.111339025349477
150,12:25,1.107201928041052
151,12:30,1.1111299112912678
152,12:35,1.1185015602266002
153,12:40,1.1140463102710507
154,12:45,1.1175915997003112
155,12:50,1.1250292564388484
156,12:55,1.1214579309150827
157,13:00,1.1259625805051519
158,13:05,1.1345225728800987
159,13:10,1.131685840660228
160,13:15,1.1367959235677874
161,13:20,1.1459404035769858
162,13:25,1.143201345939683
163,13:30,1.1481503708966565
164,13:35,1.156091411766927
165,13:40,1.151442548793723
166,13:45,1.1551225555846514
167,13:50,1.1628614547353118
168,13:55,1.1594808352634167
169,14:00,1.16452771003704
170,14:05,1.1727476615411672
171,14:10,1.1698542965717036
172,14:15,1.1752233477134173
173,14:20,1.1844751649219083
174,14:25,1.1819618441929112
175,14:30,1.1869594860279182
176,14:35,1.1949491576169533
177,14:40,1.1910177525183623
178,14:45,1.1945555795992318
179,14:50,1.2016984476581358
180,14:55,1.1983918656779888
181,15:00,1.2020562866750943
182,15:05,1.2092686509629686
183,15:10,1.2043743405834575
184,15:15,1.2075418985457944
185,15:20,1.2152584001251652
186,15:25,1.211597416026712
187,15:30,1.2142148042289551
188,15:35,1.2210220828632596
189,15:40,1.215706438761825
190,15:45,1.2182776826793758
191,15:50,1.2254914792474
192,15:55,1.2210389791181058
193,16:00,1.2234784843292923
194,16:05,1.2295724148916778
195,16:10,1.2241786238644108
196,16:15,1.2266790943403472
197,16:20,1.2348549691268302
198,16:25,1.229214771901196
199,16:30,1.2314381189661563
200,16:35,1.237153633438525
201,16:40,1.2315605093669604
202,16:45,1.2336779754541085
203,16:50,1.24064545134146
204,16:55,1.234710725115959
205,17:00,1.2381665033778704
206,17:05,1.2451497901512127
207,17:10,1.241139895214583
208,17:15,1.2453290680469054
209,17:20,1.2548250608273774
210,17:25,1.2510046730281763
211,17:30,1.2555873712115824
212,17:35,1.2645839621959236
213,17:40,1.2621356184022974
214,17:45,1.267330544825159
215,17:50,1.2778346230719582
216,17:55,1.2759349201244277
217,18:00,1.283584956387108
218,18:05,1.2953749758112427
219,18:10,1.294269438900499
220,18:15,1.302130723522251
221,18:20,1.3152756359919484
222,18:25,1.314701264608262
223,18:30,1.3228900890064739
224,18:35,1.3348411744236879
225,18:40,1.3337848096026337
226,18:45,1.3423428632028829
227,18:50,1.355562700509759
228,18:55,1.3555956787359666
229,19:00,1.3655201225181168
230,19:05,1.3787822260049376
231,19:10,1.3796216559253378
232,19:15,1.39001227083561
233,19:20,1.403725600417603
234,19:25,1.4034632592407572
235,19:30,1.4126881609080197
236,19:35,1.4257297379599068
237,19:40,1.4252687179124128
238,19:45,1.4342714332839508
239,19:50,1.4466421687814206
240,19:55,1.4471304691138511
241,20:00,1.4567340032619394
242,20:05,1.4687807530093433
243,20:10,1.4678394939831338
244,20:15,1.4767041692851883
245,20:20,1.4872876327197249
246,20:25,1.4853276547934806
247,20:30,1.4907856671337059
248,20:35,1.4987487176592391
249,20:40,1.4938006152761847
250,20:45,1.4975346908695375
251,20:50,1.5024519775595246
252,20:55,1.4956177965479107
253,21:00,1.4962701049939315
254,21:05,1.4994085042550183
255,21:10,1.4902792886566303
256,21:15,1.488878973967181
257,21:20,1.4877038144802093
258,21:25,1.4749465928388041
259,21:30,1.4693318765809684
260,21:35,1.4639383722275447
261,21:40,1.4464399530390366
262,21:45,1.4358620361152872
263,21:50,1.4263454186355178
264,21:55,1.4067233318738326
265,22:00,1.3943029189746805
266,22:05,1.3824229441033298
267,22:10,1.360716933648366
268,22:15,1.3450846819982916
269,22:20,1.3307877780237294
270,22:25,1.306762185350969
271,22:30,1.2890250079674228
272,22:35,1.271265878059809
273,22:40,1.2450327159295846
274,22:45,1.224861776932645
275,22:50,1.206353961131376
276,22:55,1.179807545270554
277,23:00,1.1603239546577158
278,23:05,1.1409440857001636
279,23:10,1.1163744617367424
280,23:15,1.096441871880955
281,23:20,1.077960161821168
282,23:25,1.0521792205996974
283,23:30,1.0324556125594073
284,23:35,1.0125898096525472
285,23:40,0.9876525786197632
286,23:45,0.9772581883477534
287,23:50,0.9668388422968872
288,23:55,0.9525342147189195


==> figures/weekly/europe/data/wednesday.csv <==
time_index,time,normalized_traffic
1,00:00,0.8683024281972465
2,00:05,0.8615816471301913
3,00:10,0.8506077880707664
4,00:15,0.8407089651532493
5,00:20,0.8248131872693848
6,00:25,0.8028964212933811
7,00:30,0.7849426453319777
8,00:35,0.7682337289776072
9,00:40,0.7482231950280448
10,00:45,0.7320156228906343
11,00:50,0.7180229856780805
12,00:55,0.6999864232364836
13,01:00,0.6876769792407421
14,01:05,0.6765435783988133
15,01:10,0.6610769893854792
16,01:15,0.6495302402261541
17,01:20,0.6401660358916804
18,01:25,0.6263960013950737
19,01:30,0.6169637375772898
20,01:35,0.6079002210061192
21,01:40,0.5949184006963453
22,01:45,0.586232535056445
23,01:50,0.5795206631094789
24,01:55,0.5692480133281943
25,02:00,0.5631178122187895
26,02:05,0.5583120743600339
27,02:10,0.5496057576686019
28,02:15,0.5446076681938687
29,02:20,0.5413476987056475
30,02:25,0.5339982289373064
31,02:30,0.5286818024531419
32,02:35,0.5247126264782827
33,02:40,0.5163948288002703
34,02:45,0.5114086172804074
35,02:50,0.5087429960532228
36,02:55,0.5019660671443902
37,03:00,0.4983105209692258
38,03:05,0.4975232435527237
39,03:10,0.49215220977442403
40,03:15,0.49015952777490884
41,03:20,0.4904791898132264
42,03:25,0.4854529885575506
43,03:30,0.4834946560247963
44,03:35,0.48328101558202446
45,03:40,0.47773614832305344
46,03:45,0.4765080851353263
47,03:50,0.4774508910871998
48,03:55,0.47367439431787217
49,04:00,0.4749488037298288
50,04:05,0.4782435609312346
51,04:10,0.4756899013684488
52,04:15,0.47791668079063615
53,04:20,0.4818129307988771
54,04:25,0.48052120550654775
55,04:30,0.48299991757322713
56,04:35,0.48645877371364604
57,04:40,0.4850593611238542
58,04:45,0.48921856224355725
59,04:50,0.4965480246818892
60,04:55,0.4978273551522496
61,05:00,0.503469748111238
62,05:05,0.5116407144238011
63,05:10,0.5144678582776359
64,05:15,0.5211968604737159
65,05:20,0.5303172684551156
66,05:25,0.5320253515724161
67,05:30,0.5390429326869866
68,05:35,0.5482549131802549
69,05:40,0.5510166084010456
70,05:45,0.5591743293906015
71,05:50,0.5712893431422352
72,05:55,0.575928167384955
73,06:00,0.5862906534743367
74,06:05,0.5992613912652136
75,06:10,0.6053511124760395
76,06:15,0.616620997293146
77,06:20,0.6306822122800626
78,06:25,0.6363238003877427
79,06:30,0.6473466186612017
80,06:35,0.6607540214066878
81,06:40,0.6663323938919424
82,06:45,0.6785008528040536
83,06:50,0.6949454282253685
84,06:55,0.702392958967488
85,07:00,0.7157516421212261
86,07:05,0.7323407581049366
87,07:10,0.7393701162470693
88,07:15,0.7533442828364038
89,07:20,0.7693637820118313
90,07:25,0.7754507865813848
91,07:30,0.7883452700626322
92,07:35,0.8032550575529304
93,07:40,0.808893398341679
94,07:45,0.8221956092486321
95,07:50,0.8384343225111633
96,07:55,0.8463380944426949
97,08:00,0.8601738610931209
98,08:05,0.8762383437673762
99,08:10,0.882757893425902
100,08:15,0.895611335437536
101,08:20,0.9108656126500041
102,08:25,0.915754334117029
103,08:30,0.9257945195851421
104,08:35,0.9375612571660445
105,08:40,0.9398162436345884
106,08:45,0.9486943837786831
107,08:50,0.9610403989834759
108,08:55,0.9646343156942387
109,09:00,0.974365848779294
110,09:05,0.9865063261578111
111,09:10,0.9892495548956021
112,09:15,0.9975105735409364
113,09:20,1.0091922529004806
114,09:25,1.009306748636894
115,09:30,1.0149160598064573
116,09:35,1.0229729616958567
117,09:40,1.020572529973822
118,09:45,1.0250390977238237
119,09:50,1.0339065219964223
120,09:55,1.0327166262785805
121,10:00,1.038530623069054
122,10:05,1.0472780986406491
123,10:10,1.0448711299533102
124,10:15,1.0501930035496705
125,10:20,1.059220540241584
126,10:25,1.0566092073532536
127,10:30,1.0599796282829428
128,10:35,1.0669936259057364
129,10:40,1.0625439734034894
130,10:45,1.0651143085119383
131,10:50,1.0718430775949395
132,10:55,1.0677451967166236
133,11:00,1.0706874166378915
134,11:05,1.0770567761465974
135,11:10,1.0727344927065112
136,11:15,1.075884279403744
137,11:20,1.0832990163006806
138,11:25,1.0791159100199277
139,11:30,1.0822678734979083
140,11:35,1.0878514317128316
141,11:40,1.083254330155972
142,11:45,1.0849680401811228
143,11:50,1.0915485918701753
144,11:55,1.0879760323087164
145,12:00,1.0912718258222858
146,12:05,1.0976022373707444
147,12:10,1.0945864889873704
148,12:15,1.0981165465919223
149,12:20,1.1065007885800424
150,12:25,1.1030600294358344
151,12:30,1.107165507611522
152,12:35,1.1143257515713096
153,12:40,1.11004809600719
154,12:45,1.112990844408925
155,12:50,1.120624369136705
156,12:55,1.117395755963222
157,13:00,1.1219415510104818
158,13:05,1.1294736370537695
159,13:10,1.1256066225829333
160,13:15,1.1303258562474112
161,13:20,1.1397654622930378
162,13:25,1.136927673498559
163,13:30,1.1411671746398067
164,13:35,1.1483823201063301
165,13:40,1.1443984379801597
166,13:45,1.1485550942852585
167,13:50,1.1569361443921138
168,13:55,1.1533070784043287
169,14:00,1.1586354209447358
170,14:05,1.1671255313333115
171,14:10,1.164119754712245
172,14:15,1.1682591952831103
173,14:20,1.1778308550372767
174,14:25,1.1742712406164264
175,14:30,1.178793254466221
176,14:35,1.1860967335080785
177,14:40,1.181767232044948
178,14:45,1.1848230648160893
179,14:50,1.1930563588793353
180,14:55,1.1887007999221122
181,15:00,1.1926351749449549
182,15:05,1.1997043076739027
183,15:10,1.1945403125665657
184,15:15,1.1983071022164575
185,15:20,1.2068801194276446
186,15:25,1.2019626008944646
187,15:30,1.2056240844681987
188,15:35,1.2127806484155965
189,15:40,1.2072454321797752
190,15:45,1.2103674094945915
191,15:50,1.216895873322893
192,15:55,1.2117629670942007
193,16:00,1.2151198065432156
194,16:05,1.22120284328423
195,16:10,1.2152528131131686
196,16:15,1.218664811411488
197,16:20,1.2252284452013842
198,16:25,1.2205278035208207
199,16:30,1.2224313639519282
200,16:35,1.228769499575293
201,16:40,1.2227655745329202
202,16:45,1.225591162757352
203,16:50,1.23245371508101
204,16:55,1.2283677809048579
205,17:00,1.2319252580761348
206,17:05,1.2406692064579057
207,17:10,1.236188491030592
208,17:15,1.241421578453557
209,17:20,1.2506427022276312
210,17:25,1.2469661099657388
211,17:30,1.2525543514041895
212,17:35,1.2614410915202945
213,17:40,1.257766989797757
214,17:45,1.263638731901984
215,17:50,1.2737478976515004
216,17:55,1.2716147116994232
217,18:00,1.2796755769176995
218,18:05,1.28985489410334
219,18:10,1.2884520169620093
220,18:15,1.2965145623987482
221,18:20,1.3087890921075098
222,18:25,1.3075175033657829
223,18:30,1.3152365440991687
224,18:35,1.3256993893331763
225,18:40,1.3239912323359164
226,18:45,1.3314672105165677
227,18:50,1.3431648931913303
228,18:55,1.341838575803894
229,19:00,1.3511160848399923
230,19:05,1.364022344967533
231,19:10,1.3647125794529207
232,19:15,1.3743511853403299
233,19:20,1.3880809444209279
234,19:25,1.3885302085511664
235,19:30,1.3984989605793166
236,19:35,1.41035346221577
237,19:40,1.4093900475814114
238,19:45,1.41639101774148
239,19:50,1.4282390360790922
240,19:55,1.4280064688221137
241,20:00,1.435615958246409
242,20:05,1.4471482839235295
243,20:10,1.446846800622559
244,20:15,1.455282714612294
245,20:20,1.4667952116317542
246,20:25,1.4651856761514839
247,20:30,1.4700992957100614
248,20:35,1.4787148035722242
249,20:40,1.4740261848152936
250,20:45,1.4767982703136953
251,20:50,1.4815557697001767
252,20:55,1.4754745692121802
253,21:00,1.4766628485594115
254,21:05,1.4802094570171571
255,21:10,1.4712638839082839
256,21:15,1.4695174073124766
257,21:20,1.4699284292187997
258,21:25,1.458755155804369
259,21:30,1.4532573128114925
260,21:35,1.448717395503444
261,21:40,1.4320577529138172
262,21:45,1.4235403518973153
263,21:50,1.4152660371521133
264,21:55,1.3964531204592412
265,22:00,1.3834557985987745
266,22:05,1.3723092811307063
267,22:10,1.3510737069106389
268,22:15,1.3367117538516866
269,22:20,1.3220940125862468
270,22:25,1.2985456555649673
271,22:30,1.2804336193200911
272,22:35,1.2637099177845525
273,22:40,1.2380958504310307
274,22:45,1.2179565940603774
275,22:50,1.1990191498695388
276,22:55,1.1731808606972223
277,23:00,1.1534081823734972
278,23:05,1.1342577080557024
279,23:10,1.1086635708449717
280,23:15,1.0880577432507244
281,23:20,1.0703285221585854
282,23:25,1.0452780312707632
283,23:30,1.0251463118501833
284,23:35,1.0057207623918587
285,23:40,0.9805025271897619
286,23:45,0.9714585186655996
287,23:50,0.9618169457387234
288,23:55,0.9467485213288463


==> figures/weekly/middle_east/data/friday.csv <==
time_index,time,normalized_traffic
1,00:00,1.2325813864135504
2,00:05,1.2308425873577076
3,00:10,1.2291233057794748
4,00:15,1.227485193234192
5,00:20,1.2253201902635824
6,00:25,1.2210220438208004
7,00:30,1.2194904357755743
8,00:35,1.215145870230872
9,00:40,1.2119669009645104
10,00:45,1.2075613206315448
11,00:50,1.2042385384774974
12,00:55,1.1999074878390232
13,01:00,1.1953189066746814
14,01:05,1.189633537182067
15,01:10,1.1853976209408088
16,01:15,1.179060642817867
17,01:20,1.1752549291660643
18,01:25,1.1680545782914298
19,01:30,1.1628204116717757
20,01:35,1.1578921141026242
21,01:40,1.151579899258887
22,01:45,1.145209750816951
23,01:50,1.1385498760331687
24,01:55,1.129278535121755
25,02:00,1.1213537008210555
26,02:05,1.1124473765631488
27,02:10,1.102841631553857
28,02:15,1.0930156274029443
29,02:20,1.0839048660891306
30,02:25,1.0754237788835825
31,02:30,1.0677788576264338
32,02:35,1.0603245582043037
33,02:40,1.0522152929327226
34,02:45,1.0446165819947413
35,02:50,1.0375679421828456
36,02:55,1.0291316790839342
37,03:00,1.0213233428443338
38,03:05,1.0130280488496535
39,03:10,1.0044617907566757
40,03:15,0.9956257297754603
41,03:20,0.9867715219078477
42,03:25,0.9769414282609971
43,03:30,0.968600099729621
44,03:35,0.9597892536904246
45,03:40,0.9509376158776637
46,03:45,0.9428097381893109
47,03:50,0.9344038481206288
48,03:55,0.9254162578411893
49,04:00,0.9179334197177208
50,04:05,0.9091550119928204
51,04:10,0.89979085926124
52,04:15,0.890675891750389
53,04:20,0.8809842425904655
54,04:25,0.8718610641871058
55,04:30,0.8636965880375733
56,04:35,0.8544521297458387
57,04:40,0.845588196359793
58,04:45,0.8374953304273726
59,04:50,0.8300671360518513
60,04:55,0.823264156543453
61,05:00,0.8165906983789382
62,05:05,0.8094785447462846
63,05:10,0.8033520395093082
64,05:15,0.7968796211122626
65,05:20,0.791376975039494
66,05:25,0.7852835791111417
67,05:30,0.7795091920538753
68,05:35,0.7742927307085418
69,05:40,0.7691650769959475
70,05:45,0.7638483930607757
71,05:50,0.759657796636484
72,05:55,0.7551645157577606
73,06:00,0.7515535418211072
74,06:05,0.7473007712389201
75,06:10,0.7429847123604012
76,06:15,0.7392876405688044
77,06:20,0.7353923855948419
78,06:25,0.730791013315359
79,06:30,0.7271712940695935
80,06:35,0.7228839594460414
81,06:40,0.7193498946674735
82,06:45,0.7159015679075234
83,06:50,0.7127307748008475
84,06:55,0.7093491392303595
85,07:00,0.7079420286895439
86,07:05,0.7051778236087618
87,07:10,0.702585520421158
88,07:15,0.7003367455740059
89,07:20,0.6975986752605833
90,07:25,0.6946097438075312
91,07:30,0.6928787566043748
92,07:35,0.6900656423991308
93,07:40,0.6884290778906198
94,07:45,0.6875623875163035
95,07:50,0.6871925325881618
96,07:55,0.6875822595470847
97,08:00,0.6892867854581115
98,08:05,0.6902604642257749
99,08:10,0.6919148497297148
100,08:15,0.6937821103578563
101,08:20,0.6961956044818389
102,08:25,0.6983801911925671
103,08:30,0.7012498988523884
104,08:35,0.7039765605432083
105,08:40,0.707532173820792
106,08:45,0.711269697537617
107,08:50,0.7157949556933731
108,08:55,0.7206520595253342
109,09:00,0.7260856549279816
110,09:05,0.730844508415418
111,09:10,0.7357428560960406
112,09:15,0.7410265429272926
113,09:20,0.7459274251246658
114,09:25,0.7501039623175657
115,09:30,0.754941882060401
116,09:35,0.7588604980368987
117,09:40,0.7634137987859393
118,09:45,0.7678847433375598
119,09:50,0.7721797913197382
120,09:55,0.7775009609310978
121,10:00,0.7828971842880401
122,10:05,0.7871204376630709
123,10:10,0.7917728673679036
124,10:15,0.7969810313582034
125,10:20,0.8017844007386017
126,10:25,0.8070395818027922
127,10:30,0.8111587806029203
128,10:35,0.8158366080905055
129,10:40,0.8207183086191668
130,10:45,0.8257148921239753
131,10:50,0.8305563422239595
132,10:55,0.8359159128287645
133,11:00,0.840330570327485
134,11:05,0.8449643447715015
135,11:10,0.84916213760462
136,11:15,0.8529787881165283
137,11:20,0.8566704638278743
138,11:25,0.8587278706443923
139,11:30,0.8602372591146175
140,11:35,0.8613987315593569
141,11:40,0.8613867733874263
142,11:45,0.8601318496355581
143,11:50,0.8589433160368741
144,11:55,0.856985390309341
145,12:00,0.8563615122509202
146,12:05,0.8554184838981197
147,12:10,0.8562390035016451
148,12:15,0.8586558564404705
149,12:20,0.8629098419867338
150,12:25,0.8681004758219865
151,12:30,0.8755360562633588
152,12:35,0.8832094918805257
153,12:40,0.8929536635809058
154,12:45,0.9031039670475574
155,12:50,0.9143295739414032
156,12:55,0.9255830041325416
157,13:00,0.9378852098394044
158,13:05,0.9494230420743898
159,13:10,0.9611353205093663
160,13:15,0.9720619849902068
161,13:20,0.9820346597241496
162,13:25,0.9918363083003678
163,13:30,1.0022538831314942
164,13:35,1.0116111147898783
165,13:40,1.0207377059778422
166,13:45,1.0298275160901795
167,13:50,1.0392856560281747
168,13:55,1.048316930154293
169,14:00,1.0568464683340857
170,14:05,1.0634202883835346
171,14:10,1.0692238854398828
172,14:15,1.074493658571149
173,14:20,1.078847396517939
174,14:25,1.0808221520564625
175,14:30,1.083044477601273
176,14:35,1.0833100478093118
177,14:40,1.0832383935010768
178,14:45,1.0829389718173974
179,14:50,1.082415102766915
180,14:55,1.0814488686114645
181,15:00,1.082163131629274
182,15:05,1.0813844610234382
183,15:10,1.0817992696135934
184,15:15,1.0829670134986573
185,15:20,1.0842612059741228
186,15:25,1.0855059736815844
187,15:30,1.088072556532685
188,15:35,1.0901188255791103
189,15:40,1.0937746194386166
190,15:45,1.09635310145538
191,15:50,1.1012017593077172
192,15:55,1.1058230637316409
193,16:00,1.1116125618680508
194,16:05,1.116479338752864
195,16:10,1.1213808408562815
196,16:15,1.1261068353810577
197,16:20,1.1320122466252711
198,16:25,1.1349405472942093
199,16:30,1.139412490164758
200,16:35,1.1415287440888953
201,16:40,1.144459762936218
202,16:45,1.146697919971121
203,16:50,1.148225694130573
204,16:55,1.1489733196355838
205,17:00,1.1496017586524094
206,17:05,1.148849487434504
207,17:10,1.1494536306220398
208,17:15,1.148314171382169
209,17:20,1.1478643046372736
210,17:25,1.1463621811380722
211,17:30,1.1451809240406827
212,17:35,1.144339401014791
213,17:40,1.1428650903554993
214,17:45,1.1402166931473623
215,17:50,1.138375559231213
216,17:55,1.134812364147788
217,18:00,1.1324383827095408
218,18:05,1.1285809388183887
219,18:10,1.1251956673274413
220,18:15,1.1218443465275116
221,18:20,1.1191602213580656
222,18:25,1.11584093877111
223,18:30,1.1144311344112312
224,18:35,1.111854571115747
225,18:40,1.1110614045712395
226,18:45,1.1109217340516095
227,18:50,1.111428931506449
228,18:55,1.1116681693283472
229,19:00,1.1146197193732073
230,19:05,1.1155649842616318
231,19:10,1.1195334055498292
232,19:15,1.1224430528803515
233,19:20,1.1259184003725977
234,19:25,1.1292047728585641
235,19:30,1.1335268800607483
236,19:35,1.135746680166771
237,19:40,1.1394983740475617
238,19:45,1.1413029135798614
239,19:50,1.144290870000895
240,19:55,1.145189795390179
241,20:00,1.1474154378834602
242,20:05,1.1481389619884497
243,20:10,1.149634939901903
244,20:15,1.1512028818541342
245,20:20,1.1527650350118706
246,20:25,1.1537176452705706
247,20:30,1.1561461057326574
248,20:35,1.1573570991802715
249,20:40,1.159784967148482
250,20:45,1.161693916792879
251,20:50,1.16405429402135
252,20:55,1.1665500140485654
253,21:00,1.170023769561889
254,21:05,1.173727956721781
255,21:10,1.1778476958977713
256,21:15,1.1819045947532345
257,21:20,1.1869354892107622
258,21:25,1.1900620150947652
259,21:30,1.1944667712942316
260,21:35,1.1977901077805473
261,21:40,1.2014053542377006
262,21:45,1.204386537905339
263,21:50,1.2081900981769518
264,21:55,1.2096057997720542
265,22:00,1.2134021844752556
266,22:05,1.2162362101205046
267,22:10,1.2202050362131112
268,22:15,1.222817816702544
269,22:20,1.225856840488796
270,22:25,1.228005095921534
271,22:30,1.2325156607586438
272,22:35,1.235458570636833
273,22:40,1.2375342605916169
274,22:45,1.2387114916576503
275,22:50,1.240091663960798
276,22:55,1.2394671830464585
277,23:00,1.2396676896307233
278,23:05,1.2373220714352007
279,23:10,1.2354028707061582
280,23:15,1.233771279255719
281,23:20,1.2314990805052892
282,23:25,1.2291981379171013
283,23:30,1.2285736581056963
284,23:35,1.2261173343805247
285,23:40,1.2253076010784887
286,23:45,1.2246525043416414
287,23:50,1.2240023954456922
288,23:55,1.2238492321060725


==> figures/weekly/middle_east/data/monday.csv <==
time_index,time,normalized_traffic
1,00:00,1.2484339822862192
2,00:05,1.2455662906490281
3,00:10,1.2433414673310956
4,00:15,1.2407523171986348
5,00:20,1.2361647424165345
6,00:25,1.2309630039884876
7,00:30,1.226302116991903
8,00:35,1.2195843260650205
9,00:40,1.2136786119271357
10,00:45,1.2077525036556518
11,00:50,1.2022058313931856
12,00:55,1.1959319411446871
13,01:00,1.1889629931373364
14,01:05,1.1808598002869086
15,01:10,1.1741071817626156
16,01:15,1.1664962923857762
17,01:20,1.1581117721334457
18,01:25,1.1487466864060305
19,01:30,1.140005115962518
20,01:35,1.1312718970796127
21,01:40,1.123182327482191
22,01:45,1.113317991166268
23,01:50,1.104273563590848
24,01:55,1.0944703135677452
25,02:00,1.0849727246056866
26,02:05,1.0757687858440883
27,02:10,1.0650552334012737
28,02:15,1.055140030972278
29,02:20,1.0449360225287634
30,02:25,1.0336915386853962
31,02:30,1.025003256581927
32,02:35,1.014832512777635
33,02:40,1.004107669265926
34,02:45,0.9945546102515164
35,02:50,0.9846904746839616
36,02:55,0.9746804808827598
37,03:00,0.9659778296628929
38,03:05,0.9544679614312218
39,03:10,0.9436773421082127
40,03:15,0.9330625685847398
41,03:20,0.9227389722107294
42,03:25,0.9108832086453269
43,03:30,0.9021316683208201
44,03:35,0.8916819871412632
45,03:40,0.881888804017249
46,03:45,0.8726913339698016
47,03:50,0.8638345713468439
48,03:55,0.8546044797575955
49,04:00,0.8466590413574832
50,04:05,0.836324382784354
51,04:10,0.8272932651359164
52,04:15,0.8185732867413953
53,04:20,0.8101931695447758
54,04:25,0.8004134390465292
55,04:30,0.7923527579603448
56,04:35,0.7833194912928777
57,04:40,0.7750015280930161
58,04:45,0.767601925504405
59,04:50,0.7598625739919163
60,04:55,0.752334062922455
61,05:00,0.7470388366020921
62,05:05,0.7406600649029877
63,05:10,0.7348358813844951
64,05:15,0.7297779931438183
65,05:20,0.7249194565815584
66,05:25,0.7200921708215627
67,05:30,0.7170228335843121
68,05:35,0.7130605406655353
69,05:40,0.709783273639831
70,05:45,0.7080173039262303
71,05:50,0.7062072877582627
72,05:55,0.7040808513562977
73,06:00,0.7037399311606656
74,06:05,0.7020546656903003
75,06:10,0.7008739446310652
76,06:15,0.6999659901961092
77,06:20,0.6987310523979035
78,06:25,0.6975825057465159
79,06:30,0.6966366120550883
80,06:35,0.6954017526102996
81,06:40,0.693952840207874
82,06:45,0.6934549603567852
83,06:50,0.6933328183779683
84,06:55,0.6925883264107475
85,07:00,0.6923618295309835
86,07:05,0.6924774667317573
87,07:10,0.6921244372289568
88,07:15,0.6925174853954112
89,07:20,0.692304317383708
90,07:25,0.6909754805086462
91,07:30,0.6912531716680621
92,07:35,0.6912507118281986
93,07:40,0.6915288800852871
94,07:45,0.6923920460734807
95,07:50,0.6938232376410068
96,07:55,0.6957206333464657
97,08:00,0.6994281237332612
98,08:05,0.7018395745087985
99,08:10,0.7052740308083499
100,08:15,0.7086053409189018
101,08:20,0.7121753647215516
102,08:25,0.7155450398801961
103,08:30,0.7198135019079743
104,08:35,0.7234452083437856
105,08:40,0.7280680153776351
106,08:45,0.7320368691019378
107,08:50,0.7373296806833842
108,08:55,0.7428735912916129
109,09:00,0.7495767081561356
110,09:05,0.7547813947155455
111,09:10,0.7607813202940205
112,09:15,0.7661308930087847
113,09:20,0.771876077144662
114,09:25,0.7766347697727479
115,09:30,0.7815520736354982
116,09:35,0.7854181073275329
117,09:40,0.7899571102102663
118,09:45,0.7935436706144331
119,09:50,0.7983557878112582
120,09:55,0.8032009878054752
121,10:00,0.8089995348379051
122,10:05,0.8131822191071776
123,10:10,0.8175341552874846
124,10:15,0.8223632759775793
125,10:20,0.8274749506405532
126,10:25,0.8317693017668679
127,10:30,0.8361280511138345
128,10:35,0.8393114884075746
129,10:40,0.8438417005695651
130,10:45,0.8483260983734184
131,10:50,0.8530695543714524
132,10:55,0.8580856831991286
133,11:00,0.8631888849577266
134,11:05,0.8676304695429747
135,11:10,0.8725807758836882
136,11:15,0.8772707403360699
137,11:20,0.8816432637575519
138,11:25,0.8853726890356844
139,11:30,0.8889868368102671
140,11:35,0.8921209247089408
141,11:40,0.895394959312861
142,11:45,0.8972417192326125
143,11:50,0.8993441720939114
144,11:55,0.9019693968391397
145,12:00,0.9043068189345335
146,12:05,0.906470354963428
147,12:10,0.9090723179713206
148,12:15,0.9118485665473922
149,12:20,0.9156781599706718
150,12:25,0.9194538349753247
151,12:30,0.923694234297414
152,12:35,0.9280763121726766
153,12:40,0.9324147707263288
154,12:45,0.9373904625010104
155,12:50,0.9429842873041797
156,12:55,0.9494581673696307
157,13:00,0.9558694508707982
158,13:05,0.9621530156940153
159,13:10,0.9690440096443539
160,13:15,0.976203683415656
161,13:20,0.9836822805620741
162,13:25,0.9902009549347259
163,13:30,0.9972134348460754
164,13:35,1.0038486070098385
165,13:40,1.0098771410207135
166,13:45,1.0155650607072697
167,13:50,1.0222019617346692
168,13:55,1.0280890569549013
169,14:00,1.0350975231728616
170,14:05,1.0398534460301072
171,14:10,1.0457340183133361
172,14:15,1.0517441183229832
173,14:20,1.057245185571374
174,14:25,1.0616767945398784
175,14:30,1.066075310475507
176,14:35,1.0682362825317449
177,14:40,1.0708158823883935
178,14:45,1.0723914423669678
179,14:50,1.0737577570737045
180,14:55,1.0749769285627773
181,15:00,1.076469339391462
182,15:05,1.0763115374754815
183,15:10,1.0771568664738025
184,15:15,1.078012554556962
185,15:20,1.0780360328023386
186,15:25,1.0778079209415008
187,15:30,1.078056958395114
188,15:35,1.0772688318498629
189,15:40,1.0776503178464203
190,15:45,1.0779586444313494
191,15:50,1.0789355287068791
192,15:55,1.081705641208566
193,16:00,1.0847150606225868
194,16:05,1.0873179592343043
195,16:10,1.0913014498428593
196,16:15,1.0952173482169356
197,16:20,1.0999341612803637
198,16:25,1.1044095211134732
199,16:30,1.1092446319777947
200,16:35,1.1126727500342368
201,16:40,1.1169321649820017
202,16:45,1.1200093255730301
203,16:50,1.1237578130978627
204,16:55,1.1260580437032892
205,17:00,1.128657622217643
206,17:05,1.1289793546876588
207,17:10,1.1304013821426715
208,17:15,1.1309107275479429
209,17:20,1.1315356863143982
210,17:25,1.1309584762441514
211,17:30,1.131888249482056
212,17:35,1.131246337555601
213,17:40,1.1306617768209875
214,17:45,1.1301122093848452
215,17:50,1.1283890529190306
216,17:55,1.1256419216662752
217,18:00,1.124066284304563
218,18:05,1.1209393323308374
219,18:10,1.1174613672402527
220,18:15,1.1152560146556842
221,18:20,1.1131388488210083
222,18:25,1.1119709727241005
223,18:30,1.111971801597879
224,18:35,1.1109050861967065
225,18:40,1.1108196889704516
226,18:45,1.1123956562182364
227,18:50,1.1137342212508425
228,18:55,1.116408237042327
229,19:00,1.1192811683100299
230,19:05,1.1234531432056218
231,19:10,1.128575207060482
232,19:15,1.134778524060928
233,19:20,1.1405836936978466
234,19:25,1.1463188124454469
235,19:30,1.1523228569993165
236,19:35,1.1581621217348292
237,19:40,1.1633382628240903
238,19:45,1.1681298630739014
239,19:50,1.1718786431593176
240,19:55,1.1757186013162089
241,20:00,1.1795489937132295
242,20:05,1.1825982818509368
243,20:10,1.185460527223329
244,20:15,1.1876751073715364
245,20:20,1.1913541984241247
246,20:25,1.1942708797443415
247,20:30,1.1980657256930516
248,20:35,1.2009135604676986
249,20:40,1.2038991346895538
250,20:45,1.2071362150642198
251,20:50,1.21144083322923
252,20:55,1.2147941773684015
253,21:00,1.2199248261186362
254,21:05,1.2240314159647916
255,21:10,1.2302154449939582
256,21:15,1.2354652066622258
257,21:20,1.241890656012124
258,21:25,1.2469632778354236
259,21:30,1.2523399577950147
260,21:35,1.2560912981648953
261,21:40,1.2618192340453616
262,21:45,1.2655893730426377
263,21:50,1.2701407855486349
264,21:55,1.2738543181366184
265,22:00,1.2781743053947723
266,22:05,1.2818254360756045
267,22:10,1.2859963174204596
268,22:15,1.2885857803417702
269,22:20,1.2921988235756683
270,22:25,1.293126864388789
271,22:30,1.2965731652594836
272,22:35,1.2983412471603855
273,22:40,1.2989662180518846
274,22:45,1.2987945519830855
275,22:50,1.2988148493785736
276,22:55,1.2969230260195186
277,23:00,1.2972056980393734
278,23:05,1.293147181880741
279,23:10,1.2896298666852881
280,23:15,1.2866044461074093
281,23:20,1.2829527616475616
282,23:25,1.2786009540181655
283,23:30,1.2757982292577699
284,23:35,1.2724159460361746
285,23:40,1.2687526245472678
286,23:45,1.2672324953061835
287,23:50,1.2654674597236975
288,23:55,1.2649533364488648


==> figures/weekly/middle_east/data/saturday.csv <==
time_index,time,normalized_traffic
1,00:00,1.23893939865386
2,00:05,1.2366260902046846
3,00:10,1.2361976886496129
4,00:15,1.2348948344135393
5,00:20,1.2337343386843203
6,00:25,1.2300718471259369
7,00:30,1.2279355941972414
8,00:35,1.223916063257715
9,00:40,1.2201463854801315
10,00:45,1.2140444005596436
11,00:50,1.2089601801761645
12,00:55,1.2037149300832473
13,01:00,1.1990527796898505
14,01:05,1.191977568879077
15,01:10,1.1862484525793593
16,01:15,1.180875721865474
17,01:20,1.1770456519143855
18,01:25,1.1707445366267466
19,01:30,1.166461463820351
20,01:35,1.1599286111209055
21,01:40,1.1542034545231172
22,01:45,1.1470919951768812
23,01:50,1.1405713049267205
24,01:55,1.1319239989629415
25,02:00,1.1251273985208488
26,02:05,1.1153151375726889
27,02:10,1.105856706438166
28,02:15,1.096771811622979
29,02:20,1.0874839999829569
30,02:25,1.0772722718938639
31,02:30,1.0694515861857932
32,02:35,1.0604628871746016
33,02:40,1.0521544873262652
34,02:45,1.0446112091314195
35,02:50,1.0369738892058806
36,02:55,1.029205596127271
37,03:00,1.0222599055077422
38,03:05,1.0129753748279122
39,03:10,1.0039309366361433
40,03:15,0.9953825171094904
41,03:20,0.9859135293504021
42,03:25,0.9757111388668622
43,03:30,0.9661183512969106
44,03:35,0.9565244378575916
45,03:40,0.9467347311897054
46,03:45,0.936944866589436
47,03:50,0.9271084447905994
48,03:55,0.9179476114411743
49,04:00,0.9096433158188656
50,04:05,0.9005642801914444
51,04:10,0.8908123895821614
52,04:15,0.8824178994184497
53,04:20,0.8741131948160933
54,04:25,0.8645222727934107
55,04:30,0.8559045628090898
56,04:35,0.8465882595153063
57,04:40,0.8384523472539875
58,04:45,0.8302015772207675
59,04:50,0.8225497689322329
60,04:55,0.8145947652535773
61,05:00,0.8083260457683437
62,05:05,0.8014625444474441
63,05:10,0.7949998811346296
64,05:15,0.789568354755012
65,05:20,0.7843659569995585
66,05:25,0.7780122806037858
67,05:30,0.7732816015129425
68,05:35,0.7682003062990681
69,05:40,0.7628023503040909
70,05:45,0.758800437709839
71,05:50,0.7541372837697089
72,05:55,0.7497374484106826
73,06:00,0.7466335976718312
74,06:05,0.7426688790870706
75,06:10,0.7387735275857268
76,06:15,0.7354679286312756
77,06:20,0.7308911902252518
78,06:25,0.7257910918580458
79,06:30,0.7215961044320188
80,06:35,0.7170475090085192
81,06:40,0.712684704569216
82,06:45,0.7096094285839131
83,06:50,0.7067876041271277
84,06:55,0.7037477742421958
85,07:00,0.7014985041226882
86,07:05,0.6991100096717177
87,07:10,0.6961125285987074
88,07:15,0.6937976943601415
89,07:20,0.6910290172178062
90,07:25,0.6870475431307571
91,07:30,0.6848089054285768
92,07:35,0.6824072436791537
93,07:40,0.6803276335689596
94,07:45,0.6793787886131737
95,07:50,0.6786043235619655
96,07:55,0.6779250163899111
97,08:00,0.6791040418084
98,08:05,0.6796711991616196
99,08:10,0.6805081061413086
100,08:15,0.681895322236471
101,08:20,0.6839668756442278
102,08:25,0.686029319422543
103,08:30,0.6881698633914171
104,08:35,0.6905685225548579
105,08:40,0.6929922337893916
106,08:45,0.6965057377670199
107,08:50,0.7003041630031938
108,08:55,0.7033928676239798
109,09:00,0.7075164466019523
110,09:05,0.711122261883077
111,09:10,0.7154318338696656
112,09:15,0.719546892371312
113,09:20,0.7235774434919872
114,09:25,0.7270767813093262
115,09:30,0.7312666110270991
116,09:35,0.7350130516664612
117,09:40,0.73889634284709
118,09:45,0.742836973384068
119,09:50,0.7472080028476946
120,09:55,0.7514611728381065
121,10:00,0.7558208169454687
122,10:05,0.7595916679610166
123,10:10,0.7635790770405707
124,10:15,0.7681327034369716
125,10:20,0.7725875532882001
126,10:25,0.776685293446728
127,10:30,0.7812148762079603
128,10:35,0.7857625200391055
129,10:40,0.7911446582816091
130,10:45,0.7961595094720704
131,10:50,0.8018036095187285
132,10:55,0.8065538128998772
133,11:00,0.8125953354972661
134,11:05,0.8171480575653092
135,11:10,0.8221978783988192
136,11:15,0.8271443770450724
137,11:20,0.8326035632011023
138,11:25,0.8370092131008562
139,11:30,0.8419440457745887
140,11:35,0.8455432944869485
141,11:40,0.8499059536349886
142,11:45,0.8540452077528752
143,11:50,0.857841246212615
144,11:55,0.8606909933603442
145,12:00,0.8646209277425327
146,12:05,0.8677844533787378
147,12:10,0.8715004040592779
148,12:15,0.8757780476981566
149,12:20,0.8799370129178308
150,12:25,0.8843456517618463
151,12:30,0.8895947258231075
152,12:35,0.894099976260485
153,12:40,0.8994835945707476
154,12:45,0.905398602171366
155,12:50,0.9114455348216626
156,12:55,0.9179277751142472
157,13:00,0.9243552610013599
158,13:05,0.9312569349813785
159,13:10,0.9385597215594627
160,13:15,0.9464673501629366
161,13:20,0.9539136191383957
162,13:25,0.9615307472909889
163,13:30,0.9687793432109916
164,13:35,0.9761952639365423
165,13:40,0.9831692482811283
166,13:45,0.9898437443356417
167,13:50,0.9962991057752125
168,13:55,1.0022533582384878
169,14:00,1.007887413803515
170,14:05,1.0137540902271531
171,14:10,1.019183361774796
172,14:15,1.0242429303786478
173,14:20,1.029699365383133
174,14:25,1.0336402815868093
175,14:30,1.0379014193846565
176,14:35,1.0417426991434156
177,14:40,1.045264450843259
178,14:45,1.0478838705993787
179,14:50,1.050233959255942
180,14:55,1.0510206966348183
181,15:00,1.0521535558329467
182,15:05,1.0525564463236068
183,15:10,1.0524723719292617
184,15:15,1.051454677407188
185,15:20,1.0512625690921351
186,15:25,1.0498633508418396
187,15:30,1.0499785159496637
188,15:35,1.050076395113033
189,15:40,1.0506850561048604
190,15:45,1.0514281322843853
191,15:50,1.0536292145640664
192,15:55,1.055482536710732
193,16:00,1.0595512764231074
194,16:05,1.062443597153344
195,16:10,1.0663338154216317
196,16:15,1.0700945342204609
197,16:20,1.0747882954763632
198,16:25,1.0786147493389704
199,16:30,1.084013599216995
200,16:35,1.0875470981715387
201,16:40,1.092008035062452
202,16:45,1.095256313748823
203,16:50,1.0992167315342685
204,16:55,1.1025862814978709
205,17:00,1.105229962559184
206,17:05,1.1066281620386953
207,17:10,1.1086082793067555
208,17:15,1.109885428626208
209,17:20,1.1124898018797804
210,17:25,1.113966803898254
211,17:30,1.115943741223508
212,17:35,1.1177903531704618
213,17:40,1.11866138027973
214,17:45,1.119745222317523
215,17:50,1.1205550811560352
216,17:55,1.11999367919991
217,18:00,1.1188096405897572
218,18:05,1.1159431979111412
219,18:10,1.1145984910275446
220,18:15,1.1132218792172572
221,18:20,1.1113430850733228
222,18:25,1.1097884941441505
223,18:30,1.108733482589252
224,18:35,1.1090466597804116
225,18:40,1.110769081430707
226,18:45,1.1114674832481954
227,18:50,1.114238360952705
228,18:55,1.1174327085529747
229,19:00,1.1223513531343343
230,19:05,1.1279002601100274
231,19:10,1.1329904801606612
232,19:15,1.1388125354078027
233,19:20,1.1455499998632293
234,19:25,1.1514187298206635
235,19:30,1.1576313668235227
236,19:35,1.16307577070469
237,19:40,1.1680668281421491
238,19:45,1.1730306544525526
239,19:50,1.1775158530102967
240,19:55,1.1815238206419596
241,20:00,1.1862563587255488
242,20:05,1.1892281460272756
243,20:10,1.1923964405333156
244,20:15,1.1954093300306234
245,20:20,1.1991856157927627
246,20:25,1.202064664142369
247,20:30,1.2060367479392369
248,20:35,1.2080679300504495
249,20:40,1.213095183769659
250,20:45,1.2169996185771723
251,20:50,1.2215100091236608
252,20:55,1.2251568220198492
253,21:00,1.2307279655567394
254,21:05,1.2350933208998587
255,21:10,1.2418793307452582
256,21:15,1.247256734982289
257,21:20,1.2536907088133853
258,21:25,1.2590240086982862
259,21:30,1.265728465597603
260,21:35,1.2710094919498374
261,21:40,1.2766230767704483
262,21:45,1.2798871745161844
263,21:50,1.2835708326628397
264,21:55,1.2866195311003354
265,22:00,1.2906714702123034
266,22:05,1.2937420365938517
267,22:10,1.296698794348133
268,22:15,1.2991988342495553
269,22:20,1.3030082214979417
270,22:25,1.3066234895249649
271,22:30,1.309679005305175
272,22:35,1.3120774260349886
273,22:40,1.3144005542068802
274,22:45,1.315959509152712
275,22:50,1.3175522610032357
276,22:55,1.3166180290140552
277,23:00,1.3164128088738938
278,23:05,1.3140164667522796
279,23:10,1.3122024864019692
280,23:15,1.3102387222818137
281,23:20,1.3075563290474448
282,23:25,1.3034011011225786
283,23:30,1.302516813991223
284,23:35,1.299013899103275
285,23:40,1.2981180914824593
286,23:45,1.296756127053073
287,23:50,1.294915321587972
288,23:55,1.2937353638640905


==> figures/weekly/middle_east/data/sunday.csv <==
time_index,time,normalized_traffic
1,00:00,1.2873214069146754
2,00:05,1.2853943074398235
3,00:10,1.283629607188556
4,00:15,1.28207635611189
5,00:20,1.2803866051214243
6,00:25,1.2744314363450104
7,00:30,1.2706993234506623
8,00:35,1.2644131394982803
9,00:40,1.258589108978059
10,00:45,1.2526099167208966
11,00:50,1.244930754543911
12,00:55,1.236915646629239
13,01:00,1.2296302388157745
14,01:05,1.220848337493166
15,01:10,1.2124220902459777
16,01:15,1.2043664006729822
17,01:20,1.1964009279268362
18,01:25,1.187653494307831
19,01:30,1.18007540861706
20,01:35,1.1717415394309392
21,01:40,1.1631912352632612
22,01:45,1.1538116243365948
23,01:50,1.1434116616735346
24,01:55,1.1306583601266706
25,02:00,1.1213096337993396
26,02:05,1.1077893174674893
27,02:10,1.0965406037233363
28,02:15,1.0845468526259028
29,02:20,1.073135863644094
30,02:25,1.0624305638326421
31,02:30,1.0531908861258932
32,02:35,1.0422639293537581
33,02:40,1.0335971610955177
34,02:45,1.023402564112625
35,02:50,1.014716402268123
36,02:55,1.0053624923926274
37,03:00,0.995459439252168
38,03:05,0.9858290467863847
39,03:10,0.9757610397904468
40,03:15,0.9661208463588712
41,03:20,0.9554666317904565
42,03:25,0.9441026300295654
43,03:30,0.933959222381345
44,03:35,0.9234288196526776
45,03:40,0.9131888085573886
46,03:45,0.902749374942345
47,03:50,0.8927319173289371
48,03:55,0.8827860643262464
49,04:00,0.8736635683749492
50,04:05,0.8639212285505597
51,04:10,0.8547080921707858
52,04:15,0.8452395924573346
53,04:20,0.8358217963676268
54,04:25,0.8261563474527409
55,04:30,0.8181249834312786
56,04:35,0.8088186895542463
57,04:40,0.8009137615679336
58,04:45,0.7922019518296729
59,04:50,0.7845461729093658
60,04:55,0.7772497044485528
61,05:00,0.7708241299396644
62,05:05,0.7631637355348767
63,05:10,0.7574398967620968
64,05:15,0.7506344586269538
65,05:20,0.7463428590733584
66,05:25,0.7410968694456762
67,05:30,0.7369452769859078
68,05:35,0.733195189312955
69,05:40,0.7300783983493536
70,05:45,0.7263495682602713
71,05:50,0.7237857546515265
72,05:55,0.7207241068577621
73,06:00,0.7190325494091393
74,06:05,0.7169490010858764
75,06:10,0.7142055739562053
76,06:15,0.7127338828496367
77,06:20,0.711510952022825
78,06:25,0.7090753241455751
79,06:30,0.7077063490525927
80,06:35,0.7054220536635192
81,06:40,0.703061237272939
82,06:45,0.7015165554749062
83,06:50,0.6999093805138118
84,06:55,0.6981804032202819
85,07:00,0.6980033430967284
86,07:05,0.6966828631729951
87,07:10,0.6953063562204687
88,07:15,0.6948869725651743
89,07:20,0.6936739093236821
90,07:25,0.6920162022122122
91,07:30,0.691175604150326
92,07:35,0.6902800647509191
93,07:40,0.6897527852241262
94,07:45,0.6902146866831622
95,07:50,0.6906231116215551
96,07:55,0.6915892002585283
97,08:00,0.6939011067246857
98,08:05,0.6953122426515316
99,08:10,0.697145489333645
100,08:15,0.69954590026438
101,08:20,0.7018154721795629
102,08:25,0.7039837100256591
103,08:30,0.7070561328353469
104,08:35,0.7094968109156747
105,08:40,0.7130277712240395
106,08:45,0.716231524190931
107,08:50,0.7202677443664254
108,08:55,0.7244599217017728
109,09:00,0.7293169245854476
110,09:05,0.7331864801407446
111,09:10,0.7379311664095111
112,09:15,0.7424279282906863
113,09:20,0.7471890569130444
114,09:25,0.7511909654363331
115,09:30,0.7551977849425575
116,09:35,0.7592311330239611
117,09:40,0.7634785448872597
118,09:45,0.7672154889296351
119,09:50,0.7720764873722616
120,09:55,0.776779548797579
121,10:00,0.7815611592780408
122,10:05,0.7861558197628279
123,10:10,0.7908389594625103
124,10:15,0.7955319215250171
125,10:20,0.8001920260684339
126,10:25,0.8047112950018459
127,10:30,0.8090723651068675
128,10:35,0.8138477436404035
129,10:40,0.818530452918673
130,10:45,0.8235375875060755
131,10:50,0.8290999036403808
132,10:55,0.8343939004139679
133,11:00,0.8396405138026203
134,11:05,0.844504074289201
135,11:10,0.8489337436975648
136,11:15,0.8538610447396198
137,11:20,0.8581294181869488
138,11:25,0.8620865115433287
139,11:30,0.8663235247327437
140,11:35,0.8694385323707418
141,11:40,0.872909078027416
142,11:45,0.8756009786264883
143,11:50,0.8784142617404936
144,11:55,0.8803909555607633
145,12:00,0.8830448764081574
146,12:05,0.8852032408297013
147,12:10,0.8881009604219788
148,12:15,0.8915769777834122
149,12:20,0.8958229427786016
150,12:25,0.8995829123110302
151,12:30,0.90482953438814
152,12:35,0.909706959309301
153,12:40,0.9151476020822753
154,12:45,0.9211423699509138
155,12:50,0.9271642798203376
156,12:55,0.933258925617615
157,13:00,0.9398375882321093
158,13:05,0.9466819083380866
159,13:10,0.9538654868421945
160,13:15,0.9608007016364118
161,13:20,0.968006878717705
162,13:25,0.9750905715539044
163,13:30,0.9823980197857068
164,13:35,0.9896434251618664
165,13:40,0.9961214928562282
166,13:45,1.0026929012551804
167,13:50,1.0095983928063845
168,13:55,1.0153909210329313
169,14:00,1.021482225426123
170,14:05,1.026817513061635
171,14:10,1.0319762043174139
172,14:15,1.0366760798259262
173,14:20,1.0410419712470518
174,14:25,1.044560049072918
175,14:30,1.048198527376987
176,14:35,1.0509375510802967
177,14:40,1.05373376092341
178,14:45,1.0559946541858527
179,14:50,1.0581096647779225
180,14:55,1.0587169594649952
181,15:00,1.0596812025263733
182,15:05,1.0591234482150726
183,15:10,1.0591546614216891
184,15:15,1.058520132196192
185,15:20,1.057654590182562
186,15:25,1.05669407377115
187,15:30,1.0567455029904727
188,15:35,1.0566953227242828
189,15:40,1.0577507241791115
190,15:45,1.05833199760128
191,15:50,1.0599862451491484
192,15:55,1.061329170839523
193,16:00,1.0643226728469288
194,16:05,1.0665221295187446
195,16:10,1.069553381602082
196,16:15,1.0738852591709296
197,16:20,1.0779074927050634
198,16:25,1.0817395694242884
199,16:30,1.0875029888883636
200,16:35,1.0921249262682362
201,16:40,1.0966869942114845
202,16:45,1.1007581361270191
203,16:50,1.1037365767777407
204,16:55,1.1063080058909185
205,17:00,1.108828112799016
206,17:05,1.1102955572683848
207,17:10,1.1105710197714929
208,17:15,1.1119170628628832
209,17:20,1.1131768462978033
210,17:25,1.1130782280402642
211,17:30,1.113915402624364
212,17:35,1.1141414061665578
213,17:40,1.1146515467786542
214,17:45,1.1149855983978514
215,17:50,1.1147879282799966
216,17:55,1.1139236345461183
217,18:00,1.1128964122020277
218,18:05,1.1110064626424963
219,18:10,1.1090583098706035
220,18:15,1.1069718059743532
221,18:20,1.1061750030538993
222,18:25,1.1045078781267905
223,18:30,1.1037086019244298
224,18:35,1.1042424406093714
225,18:40,1.1049945442882287
226,18:45,1.1072633468239033
227,18:50,1.1097202169884801
228,18:55,1.1119823056695375
229,19:00,1.116323199195962
230,19:05,1.1200541436809728
231,19:10,1.124543031062598
232,19:15,1.1306761615315444
233,19:20,1.1361502863941804
234,19:25,1.141366011249181
235,19:30,1.1475163877139625
236,19:35,1.1529603345028687
237,19:40,1.1587989978385576
238,19:45,1.164525436983916
239,19:50,1.1690323342292606
240,19:55,1.1733179317077855
241,20:00,1.1772438406456867
242,20:05,1.1804107691803472
243,20:10,1.1838589749169404
244,20:15,1.1866687110995273
245,20:20,1.189561653837774
246,20:25,1.1916648518663955
247,20:30,1.195545768096136
248,20:35,1.1985658925724159
249,20:40,1.202218654464455
250,20:45,1.2060147022597723
251,20:50,1.2105222233113022
252,20:55,1.2143605437741425
253,21:00,1.2197153375539576
254,21:05,1.2244606970144762
255,21:10,1.2309014669862626
256,21:15,1.2366737151970137
257,21:20,1.242095461276719
258,21:25,1.2477611069965016
259,21:30,1.253528817865153
260,21:35,1.2588000325182407
261,21:40,1.2640917161881327
262,21:45,1.2673127171436076
263,21:50,1.2718399489222338
264,21:55,1.2753928022420395
265,22:00,1.279640206617283
266,22:05,1.2824353772842219
267,22:10,1.285284040746275
268,22:15,1.2874536594392882
269,22:20,1.291304044998543
270,22:25,1.2922852529064375
271,22:30,1.2947899671298768
272,22:35,1.295672616375631
273,22:40,1.2968189700918111
274,22:45,1.2967654368099675
275,22:50,1.2971479500550296
276,22:55,1.295879452921664
277,23:00,1.2958132344094084
278,23:05,1.2941094655626537
279,23:10,1.291349486941213
280,23:15,1.2890111864246854
281,23:20,1.2869778682756612
282,23:25,1.2832068398499084
283,23:30,1.2812662917594118
284,23:35,1.278089982471787
285,23:40,1.274493439048138
286,23:45,1.2734099661294183
287,23:50,1.272358596300635
288,23:55,1.2713874553746556


==> figures/weekly/middle_east/data/thursday.csv <==
time_index,time,normalized_traffic
1,00:00,1.2370169614918423
2,00:05,1.233413378561094
3,00:10,1.2318324713247377
4,00:15,1.2288309907122164
5,00:20,1.2248127000581053
6,00:25,1.2196321637196152
7,00:30,1.2146183658391443
8,00:35,1.210011823301639
9,00:40,1.2054691108174787
10,00:45,1.2002773549900736
11,00:50,1.1949867201187443
12,00:55,1.1884251491712834
13,01:00,1.1831796635368697
14,01:05,1.17599119366019
15,01:10,1.1679408990248308
16,01:15,1.1613238880182755
17,01:20,1.1530847265656445
18,01:25,1.1450651547148951
19,01:30,1.1379944633811043
20,01:35,1.1298529716899146
21,01:40,1.121599499471462
22,01:45,1.1131986659013522
23,01:50,1.1043384286735791
24,01:55,1.0948144912290807
25,02:00,1.0857266731562691
26,02:05,1.075171098660444
27,02:10,1.0657377426927677
28,02:15,1.055539573582638
29,02:20,1.0460978597271615
30,02:25,1.034922784991599
31,02:30,1.0270088663526917
32,02:35,1.0182252157570353
33,02:40,1.0098156773279907
34,02:45,0.9993869500438397
35,02:50,0.9913611470396128
36,02:55,0.9820062980417025
37,03:00,0.9743855366655572
38,03:05,0.9639118951949794
39,03:10,0.954610782355989
40,03:15,0.9446602205315271
41,03:20,0.9358552684222149
42,03:25,0.9248943247864577
43,03:30,0.9160475258876435
44,03:35,0.9059712560495015
45,03:40,0.8967854120291044
46,03:45,0.8869587197421999
47,03:50,0.8768710710396789
48,03:55,0.8681763922334788
49,04:00,0.8604152350661057
50,04:05,0.8515225337303304
51,04:10,0.8433569969384351
52,04:15,0.8345404993294427
53,04:20,0.8267459367213043
54,04:25,0.8191975945954136
55,04:30,0.811173827784705
56,04:35,0.8035285179081749
57,04:40,0.7957453958658858
58,04:45,0.7888388375123343
59,04:50,0.7820480285774851
60,04:55,0.7754353673669874
61,05:00,0.7701179405641406
62,05:05,0.7641226664288704
63,05:10,0.7580339347067316
64,05:15,0.7534820307071051
65,05:20,0.7483112066163062
66,05:25,0.7446379904819161
67,05:30,0.7406857374753635
68,05:35,0.7371770568794315
69,05:40,0.7346398494468895
70,05:45,0.7326882744063241
71,05:50,0.7304443731550507
72,05:55,0.7291136922195053
73,06:00,0.7275025160501254
74,06:05,0.7261998792775846
75,06:10,0.724947450713851
76,06:15,0.7239278866349567
77,06:20,0.7228799485918047
78,06:25,0.7213687778263989
79,06:30,0.7198614603303075
80,06:35,0.7185868564445507
81,06:40,0.717145261908652
82,06:45,0.7162577780930968
83,06:50,0.7155108736679405
84,06:55,0.7146467450046917
85,07:00,0.7147821856893708
86,07:05,0.7146992433027008
87,07:10,0.7142303971167753
88,07:15,0.714861018824775
89,07:20,0.7146599014226181
90,07:25,0.7138254304601537
91,07:30,0.7136634492507757
92,07:35,0.7133303322920437
93,07:40,0.7134703322290051
94,07:45,0.7140525429011896
95,07:50,0.7152185369193192
96,07:55,0.7169490056909957
97,08:00,0.7192948923859893
98,08:05,0.7216182208559706
99,08:10,0.7245637720350027
100,08:15,0.7277628661289103
101,08:20,0.7318981850603732
102,08:25,0.7348203661175607
103,08:30,0.7383594377235584
104,08:35,0.7423315436589776
105,08:40,0.7467440762340802
106,08:45,0.7514669199858365
107,08:50,0.7569369060743999
108,08:55,0.7624724592846039
109,09:00,0.7689652275720972
110,09:05,0.7747170823372709
111,09:10,0.7811180056205306
112,09:15,0.7872323925174132
113,09:20,0.7930542413091158
114,09:25,0.7980682315737644
115,09:30,0.8031019414053054
116,09:35,0.807150336105426
117,09:40,0.8117320205300466
118,09:45,0.8156622324266223
119,09:50,0.8205424556461328
120,09:55,0.8252863150003769
121,10:00,0.8306500829437147
122,10:05,0.8353717494041485
123,10:10,0.8412210702235016
124,10:15,0.8463491900244893
125,10:20,0.8520174852816448
126,10:25,0.8562328522402258
127,10:30,0.8612189330180521
128,10:35,0.8654608593954832
129,10:40,0.8701823672077597
130,10:45,0.8739765906720033
131,10:50,0.8791365488361074
132,10:55,0.8840275146793242
133,11:00,0.8904465133776004
134,11:05,0.8956481829930397
135,11:10,0.90035325178285
136,11:15,0.9050966773848048
137,11:20,0.9098417874688689
138,11:25,0.9138923195316713
139,11:30,0.9179756902584859
140,11:35,0.9210396928857589
141,11:40,0.9235260736407663
142,11:45,0.9263639259584968
143,11:50,0.9289326807159959
144,11:55,0.932174609554311
145,12:00,0.9356540305282426
146,12:05,0.9380500283074864
147,12:10,0.9404568166944348
148,12:15,0.9439067455728932
149,12:20,0.9482033441774418
150,12:25,0.9510071498808497
151,12:30,0.9549198053501735
152,12:35,0.9582155083004137
153,12:40,0.9622629814797126
154,12:45,0.9670453448927884
155,12:50,0.9724051955328175
156,12:55,0.9774886270349716
157,13:00,0.9849578042568268
158,13:05,0.9914519741149892
159,13:10,0.9986620121293718
160,13:15,1.005694490089239
161,13:20,1.0133675768825812
162,13:25,1.0199521535916451
163,13:30,1.026892889045511
164,13:35,1.0330612441012754
165,13:40,1.0387722470886216
166,13:45,1.044310467203835
167,13:50,1.0507251467318053
168,13:55,1.056000283725956
169,14:00,1.062082927196701
170,14:05,1.0671692891046178
171,14:10,1.0718737866233523
172,14:15,1.0771021874713016
173,14:20,1.081557860898268
174,14:25,1.0849701889570544
175,14:30,1.0883891376319095
176,14:35,1.0911134875794786
177,14:40,1.0937643509946804
178,14:45,1.096010445757598
179,14:50,1.0974747205759625
180,14:55,1.098709381187888
181,15:00,1.1006166760045872
182,15:05,1.101334833567864
183,15:10,1.102038285344881
184,15:15,1.1019594011486697
185,15:20,1.1020034713839952
186,15:25,1.1017440867734323
187,15:30,1.1019462081011746
188,15:35,1.1016972303435058
189,15:40,1.1013813585748522
190,15:45,1.100953662703661
191,15:50,1.1016987895659043
192,15:55,1.103511524644506
193,16:00,1.1058968031417455
194,16:05,1.1081139107366558
195,16:10,1.11055434447066
196,16:15,1.114064180287817
197,16:20,1.1177790577733333
198,16:25,1.121496941778827
199,16:30,1.124720722072221
200,16:35,1.1282321737930265
201,16:40,1.1306793905760042
202,16:45,1.132780220673972
203,16:50,1.1350646332355754
204,16:55,1.1355631704456932
205,17:00,1.136349637650987
206,17:05,1.135820492639796
207,17:10,1.1346478331245076
208,17:15,1.1342905728563022
209,17:20,1.134071866321147
210,17:25,1.1320239911563539
211,17:30,1.1322864525724086
212,17:35,1.1312681404042775
213,17:40,1.130040127449403
214,17:45,1.1280772002140849
215,17:50,1.1260103082271777
216,17:55,1.122880461792166
217,18:00,1.120515757942692
218,18:05,1.1167928787054182
219,18:10,1.1123213386414659
220,18:15,1.109215856272612
221,18:20,1.106171516654295
222,18:25,1.1034549831072924
223,18:30,1.1015629147519352
224,18:35,1.0994310964712481
225,18:40,1.098009023349844
226,18:45,1.096959365993463
227,18:50,1.0974472261137878
228,18:55,1.098426929065752
229,19:00,1.1003293897392215
230,19:05,1.1018807932621553
231,19:10,1.1046817558133484
232,19:15,1.1079232140282864
233,19:20,1.113693678763686
234,19:25,1.1166303179729904
235,19:30,1.1211399941570563
236,19:35,1.1247573187331839
237,19:40,1.1285761589261278
238,19:45,1.1320150972576681
239,19:50,1.135214445210715
240,19:55,1.136478262431668
241,20:00,1.1392801304066178
242,20:05,1.140235219258717
243,20:10,1.1406806286589957
244,20:15,1.1419948217291604
245,20:20,1.1437790537057326
246,20:25,1.144368606718109
247,20:30,1.1464517735245063
248,20:35,1.147293124190772
249,20:40,1.1493379311175325
250,20:45,1.1511164759757728
251,20:50,1.1537092842512042
252,20:55,1.15663903807728
253,21:00,1.161035739374367
254,21:05,1.1639496719204359
255,21:10,1.1686956822247168
256,21:15,1.1736128357597075
257,21:20,1.1793168786569181
258,21:25,1.1824533592190496
259,21:30,1.186054364593397
260,21:35,1.1888667600799074
261,21:40,1.192880563518185
262,21:45,1.1952754447360217
263,21:50,1.1978141842473473
264,21:55,1.199228399927544
265,22:00,1.2025891889361346
266,22:05,1.204402767227841
267,22:10,1.207052348896415
268,22:15,1.2091283712995233
269,22:20,1.211749028027546
270,22:25,1.2129779208968303
271,22:30,1.2158371737872757
272,22:35,1.2175081417507472
273,22:40,1.2185350586283412
274,22:45,1.2195772997184764
275,22:50,1.219532057787562
276,22:55,1.2183518318231086
277,23:00,1.2171570031309122
278,23:05,1.2144546921428918
279,23:10,1.2117411554010282
280,23:15,1.209393656878857
281,23:20,1.2061575781439209
282,23:25,1.2030747783441458
283,23:30,1.2010221847937854
284,23:35,1.1986948380729807
285,23:40,1.1973217761338741
286,23:45,1.1963545149174777
287,23:50,1.1953831066990581
288,23:55,1.1945668085978427


==> figures/weekly/middle_east/data/tuesday.csv <==
time_index,time,normalized_traffic
1,00:00,1.2375408876070777
2,00:05,1.2352118905897487
3,00:10,1.2323363086342247
4,00:15,1.2292483247007042
5,00:20,1.223941623323959
6,00:25,1.217867164498347
7,00:30,1.2120871773138389
8,00:35,1.2051748277013128
9,00:40,1.1986552390301402
10,00:45,1.1920670340253863
11,00:50,1.1852551472197215
12,00:55,1.1790175918604469
13,01:00,1.1725081373337205
14,01:05,1.1650937361385996
15,01:10,1.1588337056180287
16,01:15,1.1514710301410285
17,01:20,1.1450211747127144
18,01:25,1.1368189683154801
19,01:30,1.1299034142939288
20,01:35,1.1215089294494087
21,01:40,1.1118240332936076
22,01:45,1.1023533596386157
23,01:50,1.0922031945615607
24,01:55,1.0797757191862773
25,02:00,1.0703098881301356
26,02:05,1.0582082593123285
27,02:10,1.0466741665086483
28,02:15,1.0365209364185448
29,02:20,1.0265967751071212
30,02:25,1.015627010130358
31,02:30,1.0073092736368001
32,02:35,0.9972497022198752
33,02:40,0.9880476522614876
34,02:45,0.9791376899280677
35,02:50,0.9699003104409244
36,02:55,0.959785784873499
37,03:00,0.9517029449114415
38,03:05,0.9420405584837243
39,03:10,0.9324172789500597
40,03:15,0.9229147457979382
41,03:20,0.9131037095138649
42,03:25,0.90295097874076
43,03:30,0.8937865955747385
44,03:35,0.8840988859549477
45,03:40,0.8738913851310094
46,03:45,0.8640425765339121
47,03:50,0.854679149090912
48,03:55,0.8459776014082805
49,04:00,0.8372721902455273
50,04:05,0.8284939658415967
51,04:10,0.8197301899550118
52,04:15,0.8127229719171299
53,04:20,0.8053968268208369
54,04:25,0.7965494312131611
55,04:30,0.7892437826154605
56,04:35,0.7814655787788567
57,04:40,0.7738945962454502
58,04:45,0.7670729231352905
59,04:50,0.7592541168727349
60,04:55,0.7527651935563097
61,05:00,0.7479811953597905
62,05:05,0.7416474574149534
63,05:10,0.736753088749001
64,05:15,0.7319975757731407
65,05:20,0.7276538064886209
66,05:25,0.7234811772231138
67,05:30,0.7209766324823517
68,05:35,0.717629810619556
69,05:40,0.7152990010498531
70,05:45,0.7127812507661773
71,05:50,0.7115537138564707
72,05:55,0.7089837134790727
73,06:00,0.7084643392968151
74,06:05,0.7062847971901838
75,06:10,0.704980152154005
76,06:15,0.7036035259507927
77,06:20,0.7030024874332023
78,06:25,0.7010645540984589
79,06:30,0.7005912162225101
80,06:35,0.6989432838613162
81,06:40,0.6973521334921514
82,06:45,0.6966995572618744
83,06:50,0.6967735276231288
84,06:55,0.6957663153074967
85,07:00,0.6960617544552278
86,07:05,0.6960774403033047
87,07:10,0.6964273901219497
88,07:15,0.6968350963112337
89,07:20,0.6964864404933215
90,07:25,0.6955305607173111
91,07:30,0.6960336778977377
92,07:35,0.6957899936337787
93,07:40,0.6962908523976008
94,07:45,0.6967493814376797
95,07:50,0.6983896400035369
96,07:55,0.7004086399074716
97,08:00,0.7032482388121533
98,08:05,0.7057936773837609
99,08:10,0.7088314178130167
100,08:15,0.7120987476456214
101,08:20,0.7157322042740415
102,08:25,0.719034975854436
103,08:30,0.7229995097095826
104,08:35,0.726567437774331
105,08:40,0.7303987680380394
106,08:45,0.7353272762936923
107,08:50,0.7402181573489464
108,08:55,0.7460668435641403
109,09:00,0.7519753677770006
110,09:05,0.7575172720115396
111,09:10,0.7632975151872273
112,09:15,0.7690030158464595
113,09:20,0.7741933655214613
114,09:25,0.7794485124266446
115,09:30,0.7839226798988753
116,09:35,0.7880354389642098
117,09:40,0.7919910849827073
118,09:45,0.7963817138457538
119,09:50,0.8008019959992876
120,09:55,0.8057963774601437
121,10:00,0.810857738490123
122,10:05,0.8152485197853784
123,10:10,0.8201631974643259
124,10:15,0.8247265122523937
125,10:20,0.8294024040186024
126,10:25,0.8334488152976322
127,10:30,0.8373603393945311
128,10:35,0.840504509720794
129,10:40,0.8446602891681277
130,10:45,0.8482947175760432
131,10:50,0.8530501550557491
132,10:55,0.8580671155239386
133,11:00,0.8638132548741899
134,11:05,0.8680659089551903
135,11:10,0.8731850877658359
136,11:15,0.8782374699364869
137,11:20,0.8837579715911732
138,11:25,0.8880574638571205
139,11:30,0.8915330257693903
140,11:35,0.894574555688448
141,11:40,0.8982616393428968
142,11:45,0.9006223026772279
143,11:50,0.902944005189886
144,11:55,0.9053305608780782
145,12:00,0.9080937206307609
146,12:05,0.9107294836885421
147,12:10,0.9144895342071327
148,12:15,0.9179241589508119
149,12:20,0.9225906982401362
150,12:25,0.9269086974306885
151,12:30,0.9323543897038185
152,12:35,0.9371995497574717
153,12:40,0.9424969595171557
154,12:45,0.9474007040973248
155,12:50,0.9538204705529729
156,12:55,0.959498766535459
157,13:00,0.9661577618806155
158,13:05,0.971752509685182
159,13:10,0.9787794081465562
160,13:15,0.9861415648574349
161,13:20,0.9932125497362793
162,13:25,0.9994636712192437
163,13:30,1.0068874249329647
164,13:35,1.0134504453054192
165,13:40,1.0196279434262603
166,13:45,1.0254409878290538
167,13:50,1.031539018840358
168,13:55,1.037121441418386
169,14:00,1.0432214592016122
170,14:05,1.0489599896295636
171,14:10,1.0539951339303437
172,14:15,1.0590549888292162
173,14:20,1.064035546599174
174,14:25,1.0676600235386478
175,14:30,1.0722689165337154
176,14:35,1.0742865837676676
177,14:40,1.0766171101528375
178,14:45,1.078229155310203
179,14:50,1.0800235934261027
180,14:55,1.0814270560960706
181,15:00,1.0829782918336637
182,15:05,1.0825681593092749
183,15:10,1.0837679820517816
184,15:15,1.0832253084341934
185,15:20,1.084568607038289
186,15:25,1.0845162356287017
187,15:30,1.0849538654204962
188,15:35,1.0845375121951724
189,15:40,1.08594785910814
190,15:45,1.086343915568004
191,15:50,1.0891004878853132
192,15:55,1.0905820733094687
193,16:00,1.0945610284520726
194,16:05,1.0976320360816538
195,16:10,1.1018561356889485
196,16:15,1.1054495688604196
197,16:20,1.1107388137588317
198,16:25,1.1146820444213692
199,16:30,1.1191143703685882
200,16:35,1.1223277900458366
201,16:40,1.1264304369981077
202,16:45,1.1294219778445795
203,16:50,1.13211538238281
204,16:55,1.1341627821649316
205,17:00,1.136024369187655
206,17:05,1.136862783105335
207,17:10,1.1376168855011237
208,17:15,1.1369592183670603
209,17:20,1.1370010583055232
210,17:25,1.1371305279142643
211,17:30,1.1369533689453926
212,17:35,1.1355345929537601
213,17:40,1.1355192595554673
214,17:45,1.133880873529325
215,17:50,1.1328769330640918
216,17:55,1.1306930450700872
217,18:00,1.1289490202759207
218,18:05,1.1256227290944694
219,18:10,1.1232322478097871
220,18:15,1.1199499240090585
221,18:20,1.1179043222594782
222,18:25,1.1159228156333199
223,18:30,1.1148719349865857
224,18:35,1.1132673403596975
225,18:40,1.1132155078906116
226,18:45,1.114230988265836
227,18:50,1.1159559303698077
228,18:55,1.118197518336416
229,19:00,1.1211560086752006
230,19:05,1.1249805986063968
231,19:10,1.12919112541023
232,19:15,1.1349919933812216
233,19:20,1.1409756022638884
234,19:25,1.1468590369180625
235,19:30,1.15351694835985
236,19:35,1.1588635272349508
237,19:40,1.1644814634821286
238,19:45,1.1695833435422758
239,19:50,1.173808187214974
240,19:55,1.1766339032562037
241,20:00,1.179575790202103
242,20:05,1.1816334338645487
243,20:10,1.1848717916969334
244,20:15,1.1875113817027694
245,20:20,1.1908649567995993
246,20:25,1.193436831975924
247,20:30,1.197468737852258
248,20:35,1.2003294239968338
249,20:40,1.203384509618014
250,20:45,1.206590805389008
251,20:50,1.209227281176961
252,20:55,1.2123929184317699
253,21:00,1.216669817128565
254,21:05,1.2210292688579885
255,21:10,1.2263164256107473
256,21:15,1.2316850043689194
257,21:20,1.2376141698932315
258,21:25,1.2430332762262055
259,21:30,1.2483826310355415
260,21:35,1.2526181115762662
261,21:40,1.2561315557628627
262,21:45,1.2596131341060934
263,21:50,1.2632793446649888
264,21:55,1.2658539925989707
265,22:00,1.2703132423781092
266,22:05,1.2733093405197842
267,22:10,1.276865237589526
268,22:15,1.2805536698233995
269,22:20,1.2838978294572019
270,22:25,1.2864378783332417
271,22:30,1.2885290418100892
272,22:35,1.2902828111363023
273,22:40,1.2914382287465296
274,22:45,1.292262801747939
275,22:50,1.2918651756251458
276,22:55,1.2916401078161048
277,23:00,1.2901878987183413
278,23:05,1.288875103346102
279,23:10,1.2852490487692334
280,23:15,1.283163602189519
281,23:20,1.2798079070567405
282,23:25,1.277172458700505
283,23:30,1.27404924968117
284,23:35,1.2714557249760556
285,23:40,1.2677973945223293
286,23:45,1.2670736832498513
287,23:50,1.2652837256281368
288,23:55,1.264366647064831


==> figures/weekly/middle_east/data/wednesday.csv <==
time_index,time,normalized_traffic
1,00:00,1.2382509543990587
2,00:05,1.2345207272307899
3,00:10,1.2323059404688428
4,00:15,1.22899728885651
5,00:20,1.2244084068958523
6,00:25,1.2198190837151612
7,00:30,1.2137253953899434
8,00:35,1.2082885315834853
9,00:40,1.202746970372669
10,00:45,1.194886863720928
11,00:50,1.1891604311489097
12,00:55,1.181183371933611
13,01:00,1.173257066464611
14,01:05,1.164579786298724
15,01:10,1.1566684565087646
16,01:15,1.149124179426248
17,01:20,1.142806484526797
18,01:25,1.1342447568763658
19,01:30,1.127198411022932
20,01:35,1.1193882461232807
21,01:40,1.1114039234001096
22,01:45,1.1016013131761324
23,01:50,1.0923760016950348
24,01:55,1.082375898616771
25,02:00,1.0733277860158947
26,02:05,1.0625685226774249
27,02:10,1.0516247635513456
28,02:15,1.0411931819524947
29,02:20,1.032362495237394
30,02:25,1.0223536101117814
31,02:30,1.013452670472001
32,02:35,1.0023566084858333
33,02:40,0.9933311348143982
34,02:45,0.9842289085691033
35,02:50,0.975903687959006
36,02:55,0.9658847066647015
37,03:00,0.9567342245231378
38,03:05,0.9461747162348182
39,03:10,0.9383768151847295
40,03:15,0.928626331507895
41,03:20,0.9186940672617903
42,03:25,0.9084741515348722
43,03:30,0.8998109918326653
44,03:35,0.8908187706862066
45,03:40,0.8822291213139694
46,03:45,0.8720477897655939
47,03:50,0.8632027001749469
48,03:55,0.8547888940260835
49,04:00,0.8467217800839438
50,04:05,0.838328143366881
51,04:10,0.8294240723006486
52,04:15,0.8215777479202838
53,04:20,0.8133507863015605
54,04:25,0.8048036471851547
55,04:30,0.7969387388492629
56,04:35,0.7882739604504299
57,04:40,0.7808107940772024
58,04:45,0.7737306578949219
59,04:50,0.7669084504562529
60,04:55,0.76112462863829
61,05:00,0.7560449666303282
62,05:05,0.7503565368675298
63,05:10,0.745624768937171
64,05:15,0.740433813616208
65,05:20,0.7361173524837927
66,05:25,0.7316186696703969
67,05:30,0.7279552845934542
68,05:35,0.7244593356924491
69,05:40,0.7214762513755655
70,05:45,0.7194493337421761
71,05:50,0.7179589202628113
72,05:55,0.7166585208830619
73,06:00,0.7158264124886766
74,06:05,0.7147104380102829
75,06:10,0.7140238427505717
76,06:15,0.7136683654329992
77,06:20,0.7128393263999041
78,06:25,0.7111311973451754
79,06:30,0.7094269743469903
80,06:35,0.7080685777172196
81,06:40,0.7066705732391003
82,06:45,0.7051941018742057
83,06:50,0.7054421774626112
84,06:55,0.7048111242479818
85,07:00,0.7054989359875531
86,07:05,0.7056450676655569
87,07:10,0.7059468834761743
88,07:15,0.7065878724554554
89,07:20,0.7073571485645738
90,07:25,0.7066344471401942
91,07:30,0.7064720770962255
92,07:35,0.705682549594943
93,07:40,0.7063003971134936
94,07:45,0.7065273807295698
95,07:50,0.7076708779786272
96,07:55,0.7093927434840087
97,08:00,0.7112182871223417
98,08:05,0.7137041432549428
99,08:10,0.7166022834513699
100,08:15,0.7197346367246
101,08:20,0.7229473006225448
102,08:25,0.7263834080029702
103,08:30,0.7297168790857985
104,08:35,0.7335924294107793
105,08:40,0.7378859364510161
106,08:45,0.7426341914104333
107,08:50,0.7478455869469475
108,08:55,0.7534873191673429
109,09:00,0.759587270949407
110,09:05,0.7652969760770587
111,09:10,0.7710175541036538
112,09:15,0.776696402788756
113,09:20,0.7819101081238811
114,09:25,0.7864871453688785
115,09:30,0.791347913298554
116,09:35,0.795454973041022
117,09:40,0.7995665239958725
118,09:45,0.8036040064568682
119,09:50,0.8085802143303075
120,09:55,0.8135994903896889
121,10:00,0.8185096113669246
122,10:05,0.8229039397187006
123,10:10,0.8277904750286736
124,10:15,0.8323640110575596
125,10:20,0.8375879060724362
126,10:25,0.8411487321822254
127,10:30,0.8454110002080644
128,10:35,0.8495889653702817
129,10:40,0.8536038970407879
130,10:45,0.8576809489571566
131,10:50,0.862525621577815
132,10:55,0.8677584149767367
133,11:00,0.8734836276279992
134,11:05,0.8785110022539422
135,11:10,0.883072538318428
136,11:15,0.8877618896879543
137,11:20,0.8925281741095568
138,11:25,0.8967798482190202
139,11:30,0.8999343977046717
140,11:35,0.9029734732628956
141,11:40,0.9056330666520116
142,11:45,0.9078140569098289
143,11:50,0.9106928673919817
144,11:55,0.9127531513458481
145,12:00,0.9150182737777919
146,12:05,0.9171301143054538
147,12:10,0.9196056633785998
148,12:15,0.9226283420588398
149,12:20,0.926592349365097
150,12:25,0.9301301971614166
151,12:30,0.9341995873004258
152,12:35,0.9382942649504975
153,12:40,0.9429840148287522
154,12:45,0.9479016254791043
155,12:50,0.9536563541007288
156,12:55,0.9600386255838368
157,13:00,0.9667946044086111
158,13:05,0.9734853069079612
159,13:10,0.9803924743223632
160,13:15,0.9876555653262653
161,13:20,0.9956602141949271
162,13:25,1.0018792448277851
163,13:30,1.0083126507125721
164,13:35,1.0146430354782385
165,13:40,1.020957166930747
166,13:45,1.027334395756979
167,13:50,1.0337807471100608
168,13:55,1.0390949749316136
169,14:00,1.0457573336764454
170,14:05,1.0515477503684683
171,14:10,1.0563695473016286
172,14:15,1.0616626917572791
173,14:20,1.0663030913730491
174,14:25,1.0701235153919137
175,14:30,1.073955211484733
176,14:35,1.076502628210044
177,14:40,1.0790294703396828
178,14:45,1.0808205895747993
179,14:50,1.0823475320918652
180,14:55,1.0839430778941193
181,15:00,1.084974938983786
182,15:05,1.0847763988414332
183,15:10,1.0853355655735877
184,15:15,1.0850758132708642
185,15:20,1.0854400389461891
186,15:25,1.084994723098828
187,15:30,1.0847618904444747
188,15:35,1.0846737925833538
189,15:40,1.0850177683197146
190,15:45,1.0853375841879283
191,15:50,1.0864446670341965
192,15:55,1.0885036285731042
193,16:00,1.0918229308591494
194,16:05,1.0948008292887794
195,16:10,1.098626699280216
196,16:15,1.1035090514398216
197,16:20,1.1082902264335837
198,16:25,1.1138102925538964
199,16:30,1.118692767939103
200,16:35,1.122556424819748
201,16:40,1.1265236219993433
202,16:45,1.129293803479849
203,16:50,1.1317475174924099
204,16:55,1.1334510865694643
205,17:00,1.1339191712464716
206,17:05,1.134054070250382
207,17:10,1.1340348962612394
208,17:15,1.133754106207321
209,17:20,1.133533268454498
210,17:25,1.1327225286773281
211,17:30,1.133182535522092
212,17:35,1.1326132597686245
213,17:40,1.1322317083287903
214,17:45,1.1303877913286575
215,17:50,1.129214528446136
216,17:55,1.127567144578414
217,18:00,1.1258788420145698
218,18:05,1.1219079765773468
219,18:10,1.1189277340252042
220,18:15,1.115576614483812
221,18:20,1.1139854989856044
222,18:25,1.1116027541956628
223,18:30,1.1100484327545315
224,18:35,1.108083218752424
225,18:40,1.1085433105963607
226,18:45,1.109565384712735
227,18:50,1.1112714912223385
228,18:55,1.11300286781669
229,19:00,1.1167580082219186
230,19:05,1.119852449738238
231,19:10,1.1243555573549742
232,19:15,1.1288405903446221
233,19:20,1.1332880521116726
234,19:25,1.1385409463138123
235,19:30,1.1438374687618988
236,19:35,1.1476173790673974
237,19:40,1.1521876737171999
238,19:45,1.1563352686712747
239,19:50,1.1597700556287736
240,19:55,1.162377290015836
241,20:00,1.1656517534582451
242,20:05,1.1676863458817897
243,20:10,1.170113036461111
244,20:15,1.1734123570590462
245,20:20,1.177105259932264
246,20:25,1.1798409566135353
247,20:30,1.1845042242241746
248,20:35,1.1870170985780955
249,20:40,1.1906404187153148
250,20:45,1.1938014512782456
251,20:50,1.1967462742107897
252,20:55,1.199862234354972
253,21:00,1.204376363402916
254,21:05,1.2075626481432713
255,21:10,1.2127507225841867
256,21:15,1.217802454658315
257,21:20,1.223037044162444
258,21:25,1.2282579655351533
259,21:30,1.2331530519515728
260,21:35,1.2364857801006546
261,21:40,1.241592268929477
262,21:45,1.2443498613899964
263,21:50,1.2480301925654553
264,21:55,1.2506853196941423
265,22:00,1.2539693228407913
266,22:05,1.2563497046559118
267,22:10,1.2599861434524111
268,22:15,1.2618112437653222
269,22:20,1.2640404982121822
270,22:25,1.2655138291420591
271,22:30,1.2683716179190485
272,22:35,1.2695407152053801
273,22:40,1.27055056098077
274,22:45,1.2708542037728625
275,22:50,1.2713458831041726
276,22:55,1.271107228377626
277,23:00,1.2703495420899675
278,23:05,1.267500308277619
279,23:10,1.2661799378928293
280,23:15,1.2629322342018552
281,23:20,1.260277126048151
282,23:25,1.2561491702028647
283,23:30,1.2534470857884632
284,23:35,1.250168282076907
285,23:40,1.24774057059312
286,23:45,1.2450001208249464
287,23:50,1.2442415467036732
288,23:55,1.2424694772475051


==> figures/weekly/north_america/data/friday.csv <==
time_index,time,normalized_traffic
1,00:00,0.9750264176771186
2,00:05,0.9697977369903181
3,00:10,0.9646044242566545
4,00:15,0.9587537218857815
5,00:20,0.9491662590391747
6,00:25,0.9369693499128829
7,00:30,0.9242191372418422
8,00:35,0.9110835148534969
9,00:40,0.898388978481676
10,00:45,0.88576835472598
11,00:50,0.8757588245903524
12,00:55,0.8659755016771808
13,01:00,0.8566667402045632
14,01:05,0.8479769667371584
15,01:10,0.8408514873309825
16,01:15,0.8332682405890791
17,01:20,0.8265145361264178
18,01:25,0.8173859184471762
19,01:30,0.8088127284032911
20,01:35,0.7921890265926277
21,01:40,0.7767591409011952
22,01:45,0.7597683286857462
23,01:50,0.7456516102044535
24,01:55,0.7317835326490069
25,02:00,0.7183397209031545
26,02:05,0.7054394358073631
27,02:10,0.701596257128961
28,02:15,0.6967091455684641
29,02:20,0.6936617147219164
30,02:25,0.6887576813368488
31,02:30,0.6831230511346242
32,02:35,0.677621030696574
33,02:40,0.6724752410080913
34,02:45,0.667382816906772
35,02:50,0.664141044259474
36,02:55,0.6585057825558671
37,03:00,0.6535288955024746
38,03:05,0.649383012401778
39,03:10,0.6465021361604045
40,03:15,0.6429300920901716
41,03:20,0.6395672258857369
42,03:25,0.6351818138946236
43,03:30,0.6334532742921797
44,03:35,0.6311154719943317
45,03:40,0.6293483490525926
46,03:45,0.6271723863768757
47,03:50,0.6273242769811198
48,03:55,0.627792496060882
49,04:00,0.6295977359432321
50,04:05,0.631015565972512
51,04:10,0.6333463192096555
52,04:15,0.6352767432465906
53,04:20,0.6381413936071261
54,04:25,0.6391543358894368
55,04:30,0.6403773402105214
56,04:35,0.6400310219160883
57,04:40,0.6406143536315037
58,04:45,0.6417412186753515
59,04:50,0.6451485817193829
60,04:55,0.6486894441365354
61,05:00,0.653039762733463
62,05:05,0.6575313518605175
63,05:10,0.6634737861510422
64,05:15,0.6696863109747463
65,05:20,0.6759814150591983
66,05:25,0.6805623102170033
67,05:30,0.6853364929642624
68,05:35,0.6900524738623998
69,05:40,0.695263275425859
70,05:45,0.700775609422751
71,05:50,0.7086018334731978
72,05:55,0.7161796811641421
73,06:00,0.7244710882962608
74,06:05,0.7329713299504361
75,06:10,0.7419731919770693
76,06:15,0.7511853676990001
77,06:20,0.7605249254745688
78,06:25,0.7679432400102566
79,06:30,0.7759872662781203
80,06:35,0.7834439709057437
81,06:40,0.7912858481200965
82,06:45,0.7995325866049776
83,06:50,0.8096454212213454
84,06:55,0.8193186081591651
85,07:00,0.8297971076454097
86,07:05,0.8398868988394105
87,07:10,0.8501063153479208
88,07:15,0.8604632511609126
89,07:20,0.8705252447468234
90,07:25,0.878814937053638
91,07:30,0.8869912113471881
92,07:35,0.8940250152847997
93,07:40,0.9014076326168948
94,07:45,0.9098129411974374
95,07:50,0.9197025683610883
96,07:55,0.9291917611714173
97,08:00,0.9382397543745031
98,08:05,0.9472297171671021
99,08:10,0.9559004975345282
100,08:15,0.9639872290356664
101,08:20,0.9711671321352994
102,08:25,0.9758416176495754
103,08:30,0.9802745197132566
104,08:35,0.9842311500725646
105,08:40,0.9876151945521979
106,08:45,0.9911320200561324
107,08:50,0.9967912840326746
108,08:55,1.0018459678376983
109,09:00,1.0076893447603439
110,09:05,1.0134943323029868
111,09:10,1.018993807758395
112,09:15,1.0239300055718799
113,09:20,1.0287919687102955
114,09:25,1.0309620394662973
115,09:30,1.0329517130571582
116,09:35,1.0335305821451664
117,09:40,1.0338629356610038
118,09:45,1.034428049780514
119,09:50,1.0375586989132732
120,09:55,1.0399694158426238
121,10:00,1.0420272436674185
122,10:05,1.0442185249268277
123,10:10,1.0467622090646191
124,10:15,1.048582779184409
125,10:20,1.050764807660745
126,10:25,1.0508560364910147
127,10:30,1.051527381372448
128,10:35,1.0524220037099021
129,10:40,1.0533511291304696
130,10:45,1.0538768849196432
131,10:50,1.0564895765217779
132,10:55,1.0578874799383637
133,11:00,1.0589720461589935
134,11:05,1.060048676685308
135,11:10,1.0614082308079817
136,11:15,1.0615780948369942
137,11:20,1.062899551843667
138,11:25,1.0624063173160032
139,11:30,1.0631547837661453
140,11:35,1.064030014261456
141,11:40,1.0645254230324728
142,11:45,1.0643720841453748
143,11:50,1.0667097627896405
144,11:55,1.0680875056252088
145,12:00,1.0696698648146
146,12:05,1.07087211601158
147,12:10,1.0724499814591675
148,12:15,1.07400222549249
149,12:20,1.0765023975368146
150,12:25,1.0772852773371862
151,12:30,1.0779927551418702
152,12:35,1.0783604102179456
153,12:40,1.0784078559375336
154,12:45,1.0783643670598462
155,12:50,1.0803546145885323
156,12:55,1.0815044141057517
157,13:00,1.0828297740388764
158,13:05,1.084184879514815
159,13:10,1.0860180585745545
160,13:15,1.0889924615221784
161,13:20,1.0922918023962247
162,13:25,1.0927326631916945
163,13:30,1.0931174122003544
164,13:35,1.0934152118734373
165,13:40,1.0939823108885685
166,13:45,1.093769616136623
167,13:50,1.0940746360782818
168,13:55,1.0932878669794712
169,14:00,1.0936587897531473
170,14:05,1.0943165658903469
171,14:10,1.0949120414052436
172,14:15,1.0954286820190962
173,14:20,1.0968104561476812
174,14:25,1.0963147787578924
175,14:30,1.0966057513107037
176,14:35,1.0961928584690157
177,14:40,1.0960756929103623
178,14:45,1.0947757304095647
179,14:50,1.0945814395799782
180,14:55,1.0936963011975007
181,15:00,1.0940717536313147
182,15:05,1.094490055890388
183,15:10,1.095355712644428
184,15:15,1.0952667386340331
185,15:20,1.0970118939085611
186,15:25,1.0971394743358025
187,15:30,1.0978644976861143
188,15:35,1.097843296169896
189,15:40,1.0977950761575397
190,15:45,1.0972454099158317
191,15:50,1.0991518096649693
192,15:55,1.1004012988369156
193,16:00,1.1023301496407023
194,16:05,1.1039121842692665
195,16:10,1.1052147130574153
196,16:15,1.106663485000977
197,16:20,1.1089495587189964
198,16:25,1.1095283076720561
199,16:30,1.110258520191241
200,16:35,1.1110137228788213
201,16:40,1.1121172649811932
202,16:45,1.1133322310325648
203,16:50,1.1158578767562146
204,16:55,1.1173879256512282
205,17:00,1.1192212763358986
206,17:05,1.121134437605594
207,17:10,1.123008989326495
208,17:15,1.125444776005311
209,17:20,1.1284863432990855
210,17:25,1.130184131937433
211,17:30,1.1322614876163246
212,17:35,1.1341837144583689
213,17:40,1.1363659027683495
214,17:45,1.1390419788696975
215,17:50,1.1429350118750796
216,17:55,1.147552789334362
217,18:00,1.151714930795165
218,18:05,1.1571009641171437
219,18:10,1.1629403045173567
220,18:15,1.169210051132667
221,18:20,1.175520181813064
222,18:25,1.1804080156254215
223,18:30,1.1847288736937729
224,18:35,1.189429101654692
225,18:40,1.1938978565320582
226,18:45,1.1995191296018586
227,18:50,1.2062037569361386
228,18:55,1.2122494747542363
229,19:00,1.218871697413506
230,19:05,1.2254640689681426
231,19:10,1.2324547314598806
232,19:15,1.240177507175596
233,19:20,1.2469504045892816
234,19:25,1.252628114214502
235,19:30,1.2591952258328887
236,19:35,1.2652759699352523
237,19:40,1.2708432374603977
238,19:45,1.276413755640673
239,19:50,1.2820593024122457
240,19:55,1.2871511989446074
241,20:00,1.2924158757109692
242,20:05,1.2954312460166848
243,20:10,1.2979913613083485
244,20:15,1.2993166084659258
245,20:20,1.300515718609109
246,20:25,1.2998169177249903
247,20:30,1.2985447542869673
248,20:35,1.2960718998568441
249,20:40,1.2946914788142196
250,20:45,1.2936084515685626
251,20:50,1.2944361735910082
252,20:55,1.294241195419376
253,21:00,1.2944228113370932
254,21:05,1.2946360044210197
255,21:10,1.2945662200092276
256,21:15,1.2933426881819885
257,21:20,1.2911568828993198
258,21:25,1.2867845534781357
259,21:30,1.281905122812642
260,21:35,1.2760432089307887
261,21:40,1.2691252597389782
262,21:45,1.2610628368543024
263,21:50,1.2545062394501574
264,21:55,1.246593204350983
265,22:00,1.2396362469543014
266,22:05,1.2326272883024656
267,22:10,1.225013997070743
268,22:15,1.2156350441078247
269,22:20,1.2067805422263773
270,22:25,1.196018873947953
271,22:30,1.1856070523855666
272,22:35,1.1735996612851747
273,22:40,1.1617210999654635
274,22:45,1.1489110445779571
275,22:50,1.1397267487696086
276,22:55,1.129687163831692
277,23:00,1.11940929134181
278,23:05,1.1094167403577482
279,23:10,1.0992580984763922
280,23:15,1.087632209790619
281,23:20,1.0767498151242196
282,23:25,1.0632667153758057
283,23:30,1.049686131700735
284,23:35,1.0359808549314828
285,23:40,1.021763581540103
286,23:45,1.0144009629043953
287,23:50,1.0075475302301837
288,23:55,1.000236434185856


==> figures/weekly/north_america/data/monday.csv <==
time_index,time,normalized_traffic
1,00:00,0.8916419785307584
2,00:05,0.8864950262162842
3,00:10,0.8806763248791407
4,00:15,0.8742614503668911
5,00:20,0.862882366755266
6,00:25,0.8499079273770027
7,00:30,0.8369887298764292
8,00:35,0.8238865399694116
9,00:40,0.8105606948922021
10,00:45,0.7976331770071786
11,00:50,0.7874917036724927
12,00:55,0.7774874065697334
13,01:00,0.7679939679745916
14,01:05,0.7584095118374399
15,01:10,0.7501578283698634
16,01:15,0.7417750489349885
17,01:20,0.7340311715793277
18,01:25,0.7241802288618265
19,01:30,0.714609352959435
20,01:35,0.7055024046125495
21,01:40,0.6968470970652675
22,01:45,0.6874203124446202
23,01:50,0.681004355365925
24,01:55,0.6736901716379059
25,02:00,0.6671820868857898
26,02:05,0.6615191120437125
27,02:10,0.6557557884202417
28,02:15,0.6502735361929716
29,02:20,0.6458179924702392
30,02:25,0.6389624265566942
31,02:30,0.6331135817181719
32,02:35,0.6272944860948306
33,02:40,0.6213642920436077
34,02:45,0.6159236180548506
35,02:50,0.6118216676871495
36,02:55,0.6082137223048852
37,03:00,0.6049955618017
38,03:05,0.6021351197852363
39,03:10,0.5998126173165513
40,03:15,0.5976782179860722
41,03:20,0.5961765397464662
42,03:25,0.5938157702663149
43,03:30,0.5913310747625777
44,03:35,0.5883681217086979
45,03:40,0.5859985646135297
46,03:45,0.5836796593150125
47,03:50,0.5833394514317286
48,03:55,0.5831022040161689
49,04:00,0.5833217315076252
50,04:05,0.5840034566873046
51,04:10,0.5857926407164424
52,04:15,0.5874850274552541
53,04:20,0.5898779399484693
54,04:25,0.5909305919608842
55,04:30,0.5922545310059554
56,04:35,0.5934649324931934
57,04:40,0.5950555841508353
58,04:45,0.5972368843362336
59,04:50,0.6017905114950036
60,04:55,0.6063780417497341
61,05:00,0.6115101206750666
62,05:05,0.6166407185134128
63,05:10,0.6223713556298489
64,05:15,0.62853679643264
65,05:20,0.6351031033881291
66,05:25,0.639911994226574
67,05:30,0.6452170425079699
68,05:35,0.6505612938235339
69,05:40,0.6566036426762686
70,05:45,0.6632240371428522
71,05:50,0.6722896235356347
72,05:55,0.6810687264649915
73,06:00,0.6904707652713653
74,06:05,0.6997541723369423
75,06:10,0.7092944091502318
76,06:15,0.7192190121202107
77,06:20,0.7294107880696576
78,06:25,0.7376581655249532
79,06:30,0.7461846835884297
80,06:35,0.7546696920184908
81,06:40,0.7635896109098864
82,06:45,0.7734374510569293
83,06:50,0.7852612426516615
84,06:55,0.7969567924278943
85,07:00,0.8088331340563095
86,07:05,0.820733344417937
87,07:10,0.8325807124500975
88,07:15,0.8442011438869593
89,07:20,0.8554514448815793
90,07:25,0.8645982371307313
91,07:30,0.8733748417498256
92,07:35,0.8817654552519472
93,07:40,0.8899419585999471
94,07:45,0.8988754485379193
95,07:50,0.9097609537446038
96,07:55,0.9205078426187968
97,08:00,0.931144053982207
98,08:05,0.9418662820071413
99,08:10,0.9519361081867609
100,08:15,0.9614277856784817
101,08:20,0.9700399473531208
102,08:25,0.9760861123292754
103,08:30,0.9813855079487857
104,08:35,0.9857933140842089
105,08:40,0.9893567474472782
106,08:45,0.993398032167006
107,08:50,0.9999791830938362
108,08:55,1.005589955908649
109,09:00,1.011117446401416
110,09:05,1.0162442942124823
111,09:10,1.02131007580834
112,09:15,1.025845957078814
113,09:20,1.0307567138271885
114,09:25,1.0331813401785073
115,09:30,1.0352299670251244
116,09:35,1.0367928475051502
117,09:40,1.0379978718355842
118,09:45,1.039270974950184
119,09:50,1.042776360763708
120,09:55,1.0449329947758506
121,10:00,1.0465525200317474
122,10:05,1.0487606688352868
123,10:10,1.0512954078996863
124,10:15,1.0537915847330448
125,10:20,1.0568749625482279
126,10:25,1.0569511395105757
127,10:30,1.0573606906022337
128,10:35,1.057956070515035
129,10:40,1.0586659302322683
130,10:45,1.058831678975049
131,10:50,1.0609775842631315
132,10:55,1.0622203142876276
133,11:00,1.0643399257879838
134,11:05,1.0662036637925925
135,11:10,1.0681523198779144
136,11:15,1.0705671777401493
137,11:20,1.0731993611361705
138,11:25,1.074118851473686
139,11:30,1.0747952454178638
140,11:35,1.0756861829305995
141,11:40,1.0770589820564604
142,11:45,1.078289032710306
143,11:50,1.080103745440437
144,11:55,1.0823622871873164
145,12:00,1.0846475244712677
146,12:05,1.0871983252534576
147,12:10,1.0903075833388869
148,12:15,1.0943284091185133
149,12:20,1.0983328806279906
150,12:25,1.1015901401480737
151,12:30,1.10399338919247
152,12:35,1.1063923789771004
153,12:40,1.1086486994214992
154,12:45,1.1105739156439935
155,12:50,1.1129515088193045
156,12:55,1.1151303145032982
157,13:00,1.1166871673253438
158,13:05,1.1186675922141263
159,13:10,1.1199961697807213
160,13:15,1.121002107094968
161,13:20,1.1221103934403618
162,13:25,1.1215225611267392
163,13:30,1.1209964296371921
164,13:35,1.1208695134070297
165,13:40,1.121033213561292
166,13:45,1.1203160047140939
167,13:50,1.1219998083827916
168,13:55,1.1217553454382418
169,14:00,1.1217912643431625
170,14:05,1.1221717104921236
171,14:10,1.1219770275683894
172,14:15,1.1229445182109408
173,14:20,1.1255820504485163
174,14:25,1.1259698731627337
175,14:30,1.1272518234845483
176,14:35,1.1280039947357385
177,14:40,1.12871987915833
178,14:45,1.1299880061876366
179,14:50,1.1314809984208187
180,14:55,1.1317324578429033
181,15:00,1.1333378774945666
182,15:05,1.1360440883884466
183,15:10,1.1389639550142179
184,15:15,1.1406752872205024
185,15:20,1.1423090065008368
186,15:25,1.1422098232317852
187,15:30,1.1431102084320832
188,15:35,1.1431728827525292
189,15:40,1.1428808951756095
190,15:45,1.1412075778120028
191,15:50,1.1425117071628235
192,15:55,1.1425489115644865
193,16:00,1.1438118578855976
194,16:05,1.1453341737368725
195,16:10,1.1467645819492847
196,16:15,1.1481112851497886
197,16:20,1.1512790978147656
198,16:25,1.1526248784454523
199,16:30,1.1545769452439787
200,16:35,1.1556942993232593
201,16:40,1.1566541073493728
202,16:45,1.1590770049036938
203,16:50,1.1628362232463216
204,16:55,1.1659251794100953
205,17:00,1.169454971846781
206,17:05,1.1741689969106648
207,17:10,1.179318650443581
208,17:15,1.186297157453611
209,17:20,1.190534174817701
210,17:25,1.1937222628299613
211,17:30,1.1975881185929231
212,17:35,1.2008962790006579
213,17:40,1.2043242149908646
214,17:45,1.2070546458376705
215,17:50,1.2103976913078316
216,17:55,1.2149711638644016
217,18:00,1.219587840465188
218,18:05,1.2241802865344256
219,18:10,1.2299898962383482
220,18:15,1.2367569496300213
221,18:20,1.2443781963885105
222,18:25,1.2500738620867122
223,18:30,1.2567976240947507
224,18:35,1.263440660950409
225,18:40,1.270321161981942
226,18:45,1.2762780033462533
227,18:50,1.2828560980006656
228,18:55,1.2891962203596363
229,19:00,1.295155892094331
230,19:05,1.3007995570651378
231,19:10,1.3066594630554416
232,19:15,1.3126755378813577
233,19:20,1.31967916098633
234,19:25,1.3237629730088314
235,19:30,1.3274446162354854
236,19:35,1.3311048700429808
237,19:40,1.3343669129519076
238,19:45,1.338256596324154
239,19:50,1.3423712801797376
240,19:55,1.3445704452076932
241,20:00,1.3479560748718036
242,20:05,1.3509695322202169
243,20:10,1.3539289889029713
244,20:15,1.3569422633183634
245,20:20,1.3588041997122222
246,20:25,1.3586268512771487
247,20:30,1.3591872870986563
248,20:35,1.3577168559825867
249,20:40,1.3558626765681099
250,20:45,1.352375501955238
251,20:50,1.3488687292257107
252,20:55,1.3441839335378531
253,21:00,1.33959762891856
254,21:05,1.3336747321386573
255,21:10,1.328409292147534
256,21:15,1.3223843682574277
257,21:20,1.317020124230707
258,21:25,1.309200967709962
259,21:30,1.3012832376904555
260,21:35,1.2916072742411766
261,21:40,1.282087310549936
262,21:45,1.2708308423717272
263,21:50,1.2603632384023704
264,21:55,1.2486460037950522
265,22:00,1.2369284157969922
266,22:05,1.2248702478614468
267,22:10,1.2139000845216423
268,22:15,1.2016476977522101
269,22:20,1.1906310697099038
270,22:25,1.1774106606225625
271,22:30,1.1630541145823523
272,22:35,1.1483174197344417
273,22:40,1.132905214997924
274,22:45,1.116489853652811
275,22:50,1.102534011284518
276,22:55,1.0873141071189503
277,23:00,1.0724827884173298
278,23:05,1.0590132563430583
279,23:10,1.0458276883760558
280,23:15,1.0318307236246376
281,23:20,1.0186992668496642
282,23:25,1.0033565556075457
283,23:30,0.9878281064104079
284,23:35,0.9726717283368007
285,23:40,0.9572596661281003
286,23:45,0.9491593585457582
287,23:50,0.942169949827811
288,23:55,0.9344640063713621


==> figures/weekly/north_america/data/saturday.csv <==
time_index,time,normalized_traffic
1,00:00,0.9878845061770987
2,00:05,0.9820415938653398
3,00:10,0.9761592885225644
4,00:15,0.9694332026247795
5,00:20,0.9583729775224273
6,00:25,0.9453238952746618
7,00:30,0.932176188891501
8,00:35,0.918611201049879
9,00:40,0.9055154494953579
10,00:45,0.8917945932921946
11,00:50,0.8811265671597359
12,00:55,0.8705020910699145
13,01:00,0.8597436247997493
14,01:05,0.8496314550490569
15,01:10,0.8404379484021817
16,01:15,0.8305694915337911
17,01:20,0.8221064310488361
18,01:25,0.8115781589536908
19,01:30,0.8008246766227458
20,01:35,0.7902037214704604
21,01:40,0.7802705519826875
22,01:45,0.7700338932701856
23,01:50,0.7627248617277486
24,01:55,0.7553050293313661
25,02:00,0.7480094324453344
26,02:05,0.7412421508878362
27,02:10,0.7352392872075035
28,02:15,0.7285589669280659
29,02:20,0.7226227064027868
30,02:25,0.7146923112361457
31,02:30,0.7068048031572998
32,02:35,0.6990284826892217
33,02:40,0.6918787906683269
34,02:45,0.6842524888619144
35,02:50,0.6793059672967278
36,02:55,0.6738488571387887
37,03:00,0.6688050429655507
38,03:05,0.6641715396945992
39,03:10,0.6604629678734804
40,03:15,0.6560069276295373
41,03:20,0.6525987103748605
42,03:25,0.6474349584688499
43,03:30,0.643117141078465
44,03:35,0.638744553147583
45,03:40,0.6347001730614702
46,03:45,0.6305629702862331
47,03:50,0.6288285909847879
48,03:55,0.6271744366450446
49,04:00,0.6261909335760145
50,04:05,0.6252857502035946
51,04:10,0.6252245571779532
52,04:15,0.6250841922115941
53,04:20,0.6253415464278255
54,04:25,0.6244123915402755
55,04:30,0.6236398915406611
56,04:35,0.6224663382847109
57,04:40,0.6221790211304765
58,04:45,0.6219706187677122
59,04:50,0.6241358403653998
60,04:55,0.6268186928284664
61,05:00,0.6298088005191308
62,05:05,0.6329308158193468
63,05:10,0.6370729257594501
64,05:15,0.6412024141698526
65,05:20,0.6456153964178629
66,05:25,0.6485127059070305
67,05:30,0.6513716210656192
68,05:35,0.6545199950556225
69,05:40,0.6583212011209724
70,05:45,0.6625520877703169
71,05:50,0.6688148562528364
72,05:55,0.6753315241930763
73,06:00,0.6822858780159036
74,06:05,0.6898745064319726
75,06:10,0.6980172170095951
76,06:15,0.7065099038003332
77,06:20,0.7154619638031615
78,06:25,0.722582753747449
79,06:30,0.7324831610530248
80,06:35,0.7404625673696619
81,06:40,0.7484396937964725
82,06:45,0.7568726432209667
83,06:50,0.7668032769185512
84,06:55,0.7761721759834056
85,07:00,0.7864175745931012
86,07:05,0.7945951675628503
87,07:10,0.8046009037549233
88,07:15,0.8151105799217113
89,07:20,0.8255162277701861
90,07:25,0.8344203536334688
91,07:30,0.8430394682691381
92,07:35,0.8514079184472334
93,07:40,0.8589416205553726
94,07:45,0.866960662574144
95,07:50,0.8756484266785313
96,07:55,0.8840281483181378
97,08:00,0.892012093790889
98,08:05,0.9003132668644348
99,08:10,0.9079970943911431
100,08:15,0.9161612107933481
101,08:20,0.9238741183873421
102,08:25,0.9300374895854373
103,08:30,0.9356692965923276
104,08:35,0.9410452298422172
105,08:40,0.9462828416293183
106,08:45,0.9516668165901024
107,08:50,0.9580643507721696
108,08:55,0.9635546751450503
109,09:00,0.9689477697938602
110,09:05,0.9742735974970138
111,09:10,0.979407432499047
112,09:15,0.9841168211831612
113,09:20,0.9884345708633306
114,09:25,0.9914775949733076
115,09:30,0.9946023534351701
116,09:35,0.9974035895824829
117,09:40,0.9998866924474232
118,09:45,1.002493799311994
119,09:50,1.0071331497197769
120,09:55,1.0109490251688207
121,10:00,1.0139810762571873
122,10:05,1.0172289338168556
123,10:10,1.0202334767602808
124,10:15,1.0230948063278928
125,10:20,1.0261240848172821
126,10:25,1.026746887597632
127,10:30,1.0278480118666005
128,10:35,1.0288685698791677
129,10:40,1.0298406165445924
130,10:45,1.0312768647613781
131,10:50,1.0339081254789766
132,10:55,1.035768859368572
133,11:00,1.0376443023328676
134,11:05,1.0396416989866346
135,11:10,1.0415175486790447
136,11:15,1.0433008581485568
137,11:20,1.0449574065779366
138,11:25,1.0455816707813004
139,11:30,1.0463781270366546
140,11:35,1.0476387213847522
141,11:40,1.048855532044143
142,11:45,1.0503248607844036
143,11:50,1.052916744556353
144,11:55,1.0552977306767883
145,12:00,1.0573892469215191
146,12:05,1.0596664604575694
147,12:10,1.0615643156557715
148,12:15,1.0636823624456444
149,12:20,1.066157844411383
150,12:25,1.0673709123736175
151,12:30,1.06821080432336
152,12:35,1.0695969958238751
153,12:40,1.0709052116129358
154,12:45,1.0729357296763613
155,12:50,1.075421481333056
156,12:55,1.0766838255485969
157,13:00,1.0780760038529469
158,13:05,1.0803408924313207
159,13:10,1.0817828237305356
160,13:15,1.0837187053009978
161,13:20,1.084998754266977
162,13:25,1.0852943575374372
163,13:30,1.0866039971099641
164,13:35,1.0879992630937962
165,13:40,1.089043170650608
166,13:45,1.0907344449374643
167,13:50,1.0931006563749721
168,13:55,1.096685681324606
169,14:00,1.0981674923127402
170,14:05,1.0999667402898679
171,14:10,1.1014274956938426
172,14:15,1.1026043238100183
173,14:20,1.1041203628503966
174,14:25,1.104172731378861
175,14:30,1.1031522614041191
176,14:35,1.1041749596339967
177,14:40,1.104814114273412
178,14:45,1.1053015420175025
179,14:50,1.1072117657543483
180,14:55,1.1081944052289967
181,15:00,1.1096787322172914
182,15:05,1.1107405201297058
183,15:10,1.1121843499775275
184,15:15,1.1138023566677193
185,15:20,1.1160640583663073
186,15:25,1.1163671575160845
187,15:30,1.117156601855826
188,15:35,1.1176852282225922
189,15:40,1.1182303694226803
190,15:45,1.1187544963508045
191,15:50,1.120571167454088
192,15:55,1.1217173320757203
193,16:00,1.1237067929007662
194,16:05,1.1256612842210116
195,16:10,1.127965417910433
196,16:15,1.1303437426103222
197,16:20,1.1327544031715608
198,16:25,1.1337183245866955
199,16:30,1.135094903580287
200,16:35,1.136131408759333
201,16:40,1.1372059355315254
202,16:45,1.1385120307136305
203,16:50,1.1415980344183907
204,16:55,1.1439349128881187
205,17:00,1.1466321877872239
206,17:05,1.1494782944844948
207,17:10,1.1524848378969832
208,17:15,1.1556165860888605
209,17:20,1.158945932506658
210,17:25,1.1604207415029348
211,17:30,1.1625885756288898
212,17:35,1.164972662110784
213,17:40,1.1676984153387737
214,17:45,1.170524737553261
215,17:50,1.1744655905611965
216,17:55,1.1781209099957688
217,18:00,1.1826411493179385
218,18:05,1.1880555310450476
219,18:10,1.1931095066780284
220,18:15,1.198558482004487
221,18:20,1.2045501657068742
222,18:25,1.2093644302458495
223,18:30,1.213898498355248
224,18:35,1.2184806370999621
225,18:40,1.2221524372918198
226,18:45,1.2256919754305418
227,18:50,1.230401768199948
228,18:55,1.2346512456775236
229,19:00,1.2397778875885774
230,19:05,1.2454482761665226
231,19:10,1.250918683468384
232,19:15,1.2587236430950821
233,19:20,1.267312972262426
234,19:25,1.2740204763649612
235,19:30,1.280734287705479
236,19:35,1.2866534779754533
237,19:40,1.2919356179385924
238,19:45,1.2967396664164919
239,19:50,1.3002351705756128
240,19:55,1.3028222715320406
241,20:00,1.306501272802646
242,20:05,1.3102119896527304
243,20:10,1.3139188710139025
244,20:15,1.3165521160640592
245,20:20,1.3194638019988971
246,20:25,1.3209477829379002
247,20:30,1.3229128695530985
248,20:35,1.3232299595948702
249,20:40,1.3228013282142677
250,20:45,1.321739965764578
251,20:50,1.3227304987368944
252,20:55,1.32221084435241
253,21:00,1.3223934138673157
254,21:05,1.3214304102539425
255,21:10,1.3199400393968546
256,21:15,1.3173145755925382
257,21:20,1.3142178836620577
258,21:25,1.309045200934825
259,21:30,1.3050325272359469
260,21:35,1.2994794424013685
261,21:40,1.293386604796923
262,21:45,1.285771882111688
263,21:50,1.2797969748671425
264,21:55,1.2728219852465135
265,22:00,1.265143863052004
266,22:05,1.2564998653312622
267,22:10,1.2479967780071064
268,22:15,1.2379563513775647
269,22:20,1.2289823618586075
270,22:25,1.218281472067529
271,22:30,1.2069860587587162
272,22:35,1.1960275982093458
273,22:40,1.185128323996295
274,22:45,1.173192494553404
275,22:50,1.1641499503339894
276,22:55,1.153750815693952
277,23:00,1.1434100543290056
278,23:05,1.1338304711898926
279,23:10,1.123698703898888
280,23:15,1.111652043069275
281,23:20,1.1002026555267075
282,23:25,1.0862568329769138
283,23:30,1.0728995770161582
284,23:35,1.0592969597365858
285,23:40,1.0455724869022711
286,23:45,1.038250650236426
287,23:50,1.0318545749141703
288,23:55,1.0247464249915228


==> figures/weekly/north_america/data/sunday.csv <==
time_index,time,normalized_traffic
1,00:00,0.9663026040561655
2,00:05,0.9607880232643358
3,00:10,0.9549977812294237
4,00:15,0.9484201752294971
5,00:20,0.9378805228228912
6,00:25,0.925092867403132
7,00:30,0.9124222727519159
8,00:35,0.8990953018933309
9,00:40,0.88611842320179
10,00:45,0.8727096360934344
11,00:50,0.8620468311240322
12,00:55,0.8508218992170834
13,01:00,0.8400745737988863
14,01:05,0.8298924982499625
15,01:10,0.8201728690233612
16,01:15,0.8102607812264199
17,01:20,0.8013333664684654
18,01:25,0.7906755237350248
19,01:30,0.779902599349324
20,01:35,0.7691213528968041
21,01:40,0.7586070514229484
22,01:45,0.7484128894864956
23,01:50,0.7416435272375927
24,01:55,0.734048374524941
25,02:00,0.7265372862934024
26,02:05,0.7198803052662026
27,02:10,0.7137727870433792
28,02:15,0.7071135825087572
29,02:20,0.7014476504531307
30,02:25,0.6925386716766676
31,02:30,0.6847603865914504
32,02:35,0.6771036036688515
33,02:40,0.669756597553897
34,02:45,0.662301786808434
35,02:50,0.6570771398863595
36,02:55,0.6514971079154895
37,03:00,0.6468220469501536
38,03:05,0.6422954712830227
39,03:10,0.6383644623953143
40,03:15,0.6342194421688655
41,03:20,0.6309074658973508
42,03:25,0.6264596158579184
43,03:30,0.6221290999557476
44,03:35,0.6175881812546076
45,03:40,0.6135180894682616
46,03:45,0.6096251131885196
47,03:50,0.6077367526555503
48,03:55,0.6055879182625854
49,04:00,0.6040289957895243
50,04:05,0.6028108757178399
51,04:10,0.6024381062361707
52,04:15,0.601788404945827
53,04:20,0.601722548013309
54,04:25,0.6004017383777538
55,04:30,0.5993648046282516
56,04:35,0.5981041056649209
57,04:40,0.5974681303119209
58,04:45,0.5970434998608586
59,04:50,0.5989389793047999
60,04:55,0.6006178031028735
61,05:00,0.6026195543643487
62,05:05,0.6051687292605796
63,05:10,0.6081856149381984
64,05:15,0.6113201218125516
65,05:20,0.6148820452343732
66,05:25,0.6170150159701702
67,05:30,0.6198903175181857
68,05:35,0.6230349345726665
69,05:40,0.626766433574631
70,05:45,0.6309486141604473
71,05:50,0.6370226600133518
72,05:55,0.6430346810582803
73,06:00,0.6497837232611536
74,06:05,0.6569580794056064
75,06:10,0.6645918181473056
76,06:15,0.6724702682867133
77,06:20,0.6811547146878039
78,06:25,0.688070768420798
79,06:30,0.6956577041954239
80,06:35,0.7032772318627432
81,06:40,0.7110343496811341
82,06:45,0.7192289477564376
83,06:50,0.7289112577640446
84,06:55,0.738518755054412
85,07:00,0.7488251557272606
86,07:05,0.7588231350318716
87,07:10,0.7690971443385093
88,07:15,0.7795944415761932
89,07:20,0.7902694690617222
90,07:25,0.7994143721080332
91,07:30,0.8084417702939313
92,07:35,0.8173110831288888
93,07:40,0.8263514377212619
94,07:45,0.8353197705049573
95,07:50,0.8453972654772147
96,07:55,0.8548133108228262
97,08:00,0.86450942632749
98,08:05,0.8736638897772997
99,08:10,0.8826860822896059
100,08:15,0.8917663483550747
101,08:20,0.9007049660181911
102,08:25,0.9078476293254881
103,08:30,0.9147680051509685
104,08:35,0.9209723954043211
105,08:40,0.9270593485103162
106,08:45,0.9328191729430468
107,08:50,0.9395199733948414
108,08:55,0.9454105224197318
109,09:00,0.9514306456608663
110,09:05,0.9571896726444918
111,09:10,0.9626556068767057
112,09:15,0.968285398473435
113,09:20,0.9736979404878925
114,09:25,0.977332517706576
115,09:30,0.981492005129834
116,09:35,0.9850363878542596
117,09:40,0.9882512888668445
118,09:45,0.9917922911719546
119,09:50,0.9962897587120655
120,09:55,1.00044808849566
121,10:00,1.0045581445275058
122,10:05,1.0082673757673772
123,10:10,1.0119545762843434
124,10:15,1.0159139415165825
125,10:20,1.0198961812079534
126,10:25,1.0220710339472934
127,10:30,1.024471800255673
128,10:35,1.0268728992655642
129,10:40,1.0290587877641624
130,10:45,1.031544390284901
131,10:50,1.0348454977168802
132,10:55,1.0375770434168408
133,11:00,1.040562069169158
134,11:05,1.0434700475784482
135,11:10,1.0461912651373184
136,11:15,1.048749714382455
137,11:20,1.0516223365950426
138,11:25,1.0531930782253374
139,11:30,1.0550544500293348
140,11:35,1.0572071834168584
141,11:40,1.0590256649738201
142,11:45,1.0610084094272116
143,11:50,1.0644266822112336
144,11:55,1.0666120265500756
145,12:00,1.0694437180037162
146,12:05,1.0721793715023094
147,12:10,1.0746036581098584
148,12:15,1.0772963067663672
149,12:20,1.080477829300595
150,12:25,1.082215358698251
151,12:30,1.0848977072594161
152,12:35,1.0871635354536635
153,12:40,1.0894546710987698
154,12:45,1.0919605059427457
155,12:50,1.0957473306192238
156,12:55,1.0984722017611483
157,13:00,1.1016321521526102
158,13:05,1.1043076980908242
159,13:10,1.1070525834873033
160,13:15,1.1098916990058585
161,13:20,1.1126312507577836
162,13:25,1.114283878577287
163,13:30,1.1164489375577706
164,13:35,1.1183773050334256
165,13:40,1.1205933971494224
166,13:45,1.1229960039691782
167,13:50,1.1264303360548058
168,13:55,1.12905472913429
169,14:00,1.131815273700196
170,14:05,1.134719794377113
171,14:10,1.137679839116081
172,14:15,1.1404533939288883
173,14:20,1.142896177456927
174,14:25,1.1434984366058165
175,14:30,1.1447482960292448
176,14:35,1.1455816423157414
177,14:40,1.1461708999080478
178,14:45,1.1466658081786485
179,14:50,1.14810622508411
180,14:55,1.149099580865786
181,15:00,1.1506995671451181
182,15:05,1.1523420713662351
183,15:10,1.1541233267120166
184,15:15,1.155698589636434
185,15:20,1.1577698843182191
186,15:25,1.1586268256865428
187,15:30,1.16032602727505
188,15:35,1.161817312485254
189,15:40,1.1631847232543693
190,15:45,1.1642837304407194
191,15:50,1.1672055208193044
192,15:55,1.1692403945476788
193,16:00,1.1716480962469527
194,16:05,1.173780641401621
195,16:10,1.1758956998304035
196,16:15,1.1780696434428815
197,16:20,1.1805730579884504
198,16:25,1.1813357174482642
199,16:30,1.1823116582159112
200,16:35,1.1835580781358728
201,16:40,1.1843102760914195
202,16:45,1.1856638456485735
203,16:50,1.1885948669694524
204,16:55,1.1903930847074424
205,17:00,1.193301771809319
206,17:05,1.1965958727189785
207,17:10,1.1998062176209208
208,17:15,1.2048689323215385
209,17:20,1.2101439980452169
210,17:25,1.2138099174062311
211,17:30,1.217696853645332
212,17:35,1.22122378607023
213,17:40,1.2250160024828778
214,17:45,1.2278161633511675
215,17:50,1.2310414978431672
216,17:55,1.2332016806762862
217,18:00,1.2373801394418618
218,18:05,1.2426525806987476
219,18:10,1.2478580503632128
220,18:15,1.252564915329233
221,18:20,1.2584352160947319
222,18:25,1.262837069473043
223,18:30,1.269454032414345
224,18:35,1.2745352772227194
225,18:40,1.2793415560338346
226,18:45,1.28476751881139
227,18:50,1.291858717021564
228,18:55,1.2985591959748675
229,19:00,1.3054577230531446
230,19:05,1.3115443141957595
231,19:10,1.3170062274206007
232,19:15,1.3221114630638708
233,19:20,1.32683507038316
234,19:25,1.3302923335217336
235,19:30,1.332948451612515
236,19:35,1.3356620234984065
237,19:40,1.3371961872754092
238,19:45,1.3386512872450178
239,19:50,1.3417339436736049
240,19:55,1.3436067407692531
241,20:00,1.345470740978021
242,20:05,1.346867657985217
243,20:10,1.3480869021448314
244,20:15,1.3498654645682862
245,20:20,1.3516637600447308
246,20:25,1.351417643281952
247,20:30,1.35098741385759
248,20:35,1.3494756948289044
249,20:40,1.3480758316962878
250,20:45,1.345076697576005
251,20:50,1.3415756892756816
252,20:55,1.3366989565935314
253,21:00,1.3322223124577925
254,21:05,1.3267298555059466
255,21:10,1.3202671164173
256,21:15,1.3135792651075164
257,21:20,1.3072146788421009
258,21:25,1.298949822183082
259,21:30,1.2909855587678212
260,21:35,1.282008623537877
261,21:40,1.273041861542749
262,21:45,1.2626078436337502
263,21:50,1.2534714754256338
264,21:55,1.242756410673312
265,22:00,1.2327952339252026
266,22:05,1.2223214548205237
267,22:10,1.2114874421034265
268,22:15,1.1998501726472703
269,22:20,1.1899825150435883
270,22:25,1.1776844372898077
271,22:30,1.1655284503725216
272,22:35,1.152693730931978
273,22:40,1.1393514492495653
274,22:45,1.1242758773036658
275,22:50,1.1116906298128653
276,22:55,1.0974848273046003
277,23:00,1.0832330208156526
278,23:05,1.0694111275477693
279,23:10,1.0558172529193104
280,23:15,1.0413669206723868
281,23:20,1.0282676248109914
282,23:25,1.0129259043081704
283,23:30,0.9980019929432825
284,23:35,0.9833231500572865
285,23:40,0.9684366218140364
286,23:45,0.9602861938276881
287,23:50,0.9531304578106874
288,23:55,0.9456443721835116


==> figures/weekly/north_america/data/thursday.csv <==
time_index,time,normalized_traffic
1,00:00,0.8723707464427489
2,00:05,0.8678406798980929
3,00:10,0.8628532391917714
4,00:15,0.8575256631868144
5,00:20,0.8488680418869714
6,00:25,0.8369801757710358
7,00:30,0.8252034818197478
8,00:35,0.8127309765769152
9,00:40,0.800827107473911
10,00:45,0.7889616501206635
11,00:50,0.7797029651282295
12,00:55,0.7705828288991112
13,01:00,0.7624480667116711
14,01:05,0.7547355724835256
15,01:10,0.7480530145323878
16,01:15,0.7406879041185869
17,01:20,0.7345510147526187
18,01:25,0.7262341366774032
19,01:30,0.7178940084470996
20,01:35,0.7096482647308565
21,01:40,0.7022588363225689
22,01:45,0.6938978136165126
23,01:50,0.6883833079374017
24,01:55,0.6830295376334649
25,02:00,0.6777526910361864
26,02:05,0.6731199384348948
27,02:10,0.6692481422899323
28,02:15,0.6647375389103642
29,02:20,0.6614535182448975
30,02:25,0.6558340937814247
31,02:30,0.6496657636437989
32,02:35,0.6441405944432972
33,02:40,0.6391949026283497
34,02:45,0.6331216414326013
35,02:50,0.6296049018671772
36,02:55,0.6260148768389303
37,03:00,0.6238025834342587
38,03:05,0.6219760669276674
39,03:10,0.6204955864543844
40,03:15,0.619023768387841
41,03:20,0.6184914653173658
42,03:25,0.6165700262808335
43,03:30,0.6146022258302756
44,03:35,0.6121012398223333
45,03:40,0.6104268559782243
46,03:45,0.6087368122277619
47,03:50,0.60925191615607
48,03:55,0.6099011443051686
49,04:00,0.6114868257357591
50,04:05,0.6136640438151311
51,04:10,0.6168150194873693
52,04:15,0.6195077225446605
53,04:20,0.6233963104494626
54,04:25,0.6250531210897575
55,04:30,0.6267903672246962
56,04:35,0.6281267721583506
57,04:40,0.6303439393023722
58,04:45,0.6327686727199943
59,04:50,0.6377042700805199
60,04:55,0.6421451954183236
61,05:00,0.6479469044743063
62,05:05,0.6540489949983809
63,05:10,0.6603340857055313
64,05:15,0.6662207667547827
65,05:20,0.6728018056028617
66,05:25,0.6772808964340444
67,05:30,0.6820008514528444
68,05:35,0.6865889006517577
69,05:40,0.6917973848045509
70,05:45,0.6974886718571918
71,05:50,0.7054222946367735
72,05:55,0.7136091094184762
73,06:00,0.7220915745582027
74,06:05,0.7309446850667912
75,06:10,0.7400658393725871
76,06:15,0.7497304224751725
77,06:20,0.7593337225081369
78,06:25,0.7669501228185613
79,06:30,0.7742436373182792
80,06:35,0.7814422270088519
81,06:40,0.788581090590238
82,06:45,0.7969086009308584
83,06:50,0.806748936753641
84,06:55,0.8164479905218328
85,07:00,0.8270381316970186
86,07:05,0.8377210602184939
87,07:10,0.8480590464964807
88,07:15,0.8588200501654659
89,07:20,0.8682835466578471
90,07:25,0.8759355089648565
91,07:30,0.883677777975226
92,07:35,0.8905388181322826
93,07:40,0.8967503438976373
94,07:45,0.904096033657595
95,07:50,0.9127930853515943
96,07:55,0.9216402154265316
97,08:00,0.9305789939137961
98,08:05,0.9391003811676467
99,08:10,0.9476679484995139
100,08:15,0.9561827718603505
101,08:20,0.9643729972720005
102,08:25,0.9701111804751068
103,08:30,0.9750813929104483
104,08:35,0.9789871478581118
105,08:40,0.9829641113422345
106,08:45,0.9872936060328729
107,08:50,0.9934676284468993
108,08:55,0.9989106084178773
109,09:00,1.0044507707762749
110,09:05,1.009856219843578
111,09:10,1.0148435039420804
112,09:15,1.0192454632870194
113,09:20,1.0230785582725679
114,09:25,1.0239197176223507
115,09:30,1.0252208456271945
116,09:35,1.0260303208477572
117,09:40,1.0261876776841157
118,09:45,1.0271763713267896
119,09:50,1.0306309514066998
120,09:55,1.032854838246477
121,10:00,1.0357053496827855
122,10:05,1.0379672953836119
123,10:10,1.0403800873661457
124,10:15,1.0435520006362917
125,10:20,1.0472414162945514
126,10:25,1.0482898695655596
127,10:30,1.049210111894269
128,10:35,1.0497196731956622
129,10:40,1.0501033067691232
130,10:45,1.0510570726679231
131,10:50,1.0538370572173485
132,10:55,1.0542646727893301
133,11:00,1.05446831125166
134,11:05,1.055213778586279
135,11:10,1.0564608008280698
136,11:15,1.058041376604726
137,11:20,1.0598919812298273
138,11:25,1.0596545432645625
139,11:30,1.0603778756212006
140,11:35,1.0612066202497399
141,11:40,1.0622303688900219
142,11:45,1.0632524736852489
143,11:50,1.065877609527697
144,11:55,1.0668833865016565
145,12:00,1.0693319154303247
146,12:05,1.0719453927826104
147,12:10,1.0749188739098607
148,12:15,1.0776768976241586
149,12:20,1.0807773601364612
150,12:25,1.08164996808221
151,12:30,1.0833099205127072
152,12:35,1.0835168371586519
153,12:40,1.0841817386700132
154,12:45,1.0848360332284743
155,12:50,1.087553882985695
156,12:55,1.0890414549976242
157,13:00,1.0916585907248864
158,13:05,1.0941699716663211
159,13:10,1.096830579410946
160,13:15,1.0988226118470423
161,13:20,1.1014043802885771
162,13:25,1.1014044269946512
163,13:30,1.1017864193684372
164,13:35,1.1011738001475577
165,13:40,1.1006970115482237
166,13:45,1.0997638434318502
167,13:50,1.1005004968258831
168,13:55,1.1000088577235045
169,14:00,1.099976422978395
170,14:05,1.1004166309764751
171,14:10,1.1009312575695136
172,14:15,1.1069938607353416
173,14:20,1.1133502863402274
174,14:25,1.1180741667339638
175,14:30,1.1224355614324921
176,14:35,1.1275350409390978
177,14:40,1.1322138265782868
178,14:45,1.1374842813990613
179,14:50,1.1382365432959245
180,14:55,1.1379095027630701
181,15:00,1.138163514507814
182,15:05,1.139774501539609
183,15:10,1.140748133476786
184,15:15,1.1419057969456143
185,15:20,1.1424113596551855
186,15:25,1.141906261464919
187,15:30,1.1418136733459543
188,15:35,1.1411951973494106
189,15:40,1.1402556477413421
190,15:45,1.1396665721621024
191,15:50,1.1409004814328323
192,15:55,1.1415421061223185
193,16:00,1.1423239825874993
194,16:05,1.1441598378214533
195,16:10,1.1456626973663115
196,16:15,1.1479091303955384
197,16:20,1.15016678825828
198,16:25,1.150704327620835
199,16:30,1.1521462135767906
200,16:35,1.1534674286164546
201,16:40,1.1548455135561035
202,16:45,1.1569923671408746
203,16:50,1.1600100362690458
204,16:55,1.1627836473246436
205,17:00,1.1657040568814667
206,17:05,1.169203387796231
207,17:10,1.1726729708422572
208,17:15,1.175706245805468
209,17:20,1.1795033154447108
210,17:25,1.1819546039612068
211,17:30,1.1846969294610135
212,17:35,1.187845743073854
213,17:40,1.1905792562454467
214,17:45,1.194400582285484
215,17:50,1.2004373674246682
216,17:55,1.207607335713235
217,18:00,1.2150325888311668
218,18:05,1.2233539065086985
219,18:10,1.2314863840046624
220,18:15,1.241377227555389
221,18:20,1.251529274815301
222,18:25,1.2592363192699039
223,18:30,1.2658915414533276
224,18:35,1.272884105552355
225,18:40,1.2788428872877897
226,18:45,1.2849696956860786
227,18:50,1.291419887130597
228,18:55,1.289885115466956
229,19:00,1.2901238076775088
230,19:05,1.2903027583461208
231,19:10,1.28980983186996
232,19:15,1.2903368746320214
233,19:20,1.2908515756640861
234,19:25,1.2891433891162898
235,19:30,1.294459850835351
236,19:35,1.2986410657714589
237,19:40,1.3022506199888657
238,19:45,1.3057245185083919
239,19:50,1.3098017834909388
240,19:55,1.3133261527918514
241,20:00,1.3168608812771956
242,20:05,1.3208020056380458
243,20:10,1.3239707111636267
244,20:15,1.3264309613832508
245,20:20,1.3284870273462304
246,20:25,1.3290002548011495
247,20:30,1.3285389126485936
248,20:35,1.327593703071798
249,20:40,1.3251525409327942
250,20:45,1.322398031529665
251,20:50,1.3205007907082578
252,20:55,1.3169459856848018
253,21:00,1.3129096993609828
254,21:05,1.309113589130088
255,21:10,1.3044023927568775
256,21:15,1.2990773141334446
257,21:20,1.2933306851417112
258,21:25,1.285934543840077
259,21:30,1.2785871415957855
260,21:35,1.2700240973621515
261,21:40,1.2609161544598397
262,21:45,1.2511955257868692
263,21:50,1.2430472309235001
264,21:55,1.2334060945849328
265,22:00,1.2241769932573794
266,22:05,1.2146757066558806
267,22:10,1.205320551124065
268,22:15,1.194484073805174
269,22:20,1.1838401930837898
270,22:25,1.170417069967823
271,22:30,1.156583131213087
272,22:35,1.1414336835228789
273,22:40,1.1269543183202648
274,22:45,1.1120119119761755
275,22:50,1.099348948383489
276,22:55,1.0857575448744208
277,23:00,1.0731838648820815
278,23:05,1.069414587994487
279,23:10,1.0656856184477281
280,23:15,1.061231764696714
281,23:20,1.055913751227351
282,23:25,1.0489498787441598
283,23:30,1.0422432628523506
284,23:35,1.0348885592419277
285,23:40,1.0193296066017765
286,23:45,1.0112567623950592
287,23:50,1.0029981097702503
288,23:55,0.9954832397944124


==> figures/weekly/north_america/data/tuesday.csv <==
time_index,time,normalized_traffic
1,00:00,0.8619001321417502
2,00:05,0.8570636810699196
3,00:10,0.8521575866046887
4,00:15,0.8464878688923079
5,00:20,0.83738536713102
6,00:25,0.8258421873570638
7,00:30,0.8137936514672836
8,00:35,0.801928004356198
9,00:40,0.7900535899718757
10,00:45,0.7775093028606667
11,00:50,0.7680006924196223
12,00:55,0.7585401726408096
13,01:00,0.7501056546195335
14,01:05,0.7425609884375518
15,01:10,0.7357994364262804
16,01:15,0.7288572595027759
17,01:20,0.7233481852927849
18,01:25,0.7158273121911085
19,01:30,0.7079726794602308
20,01:35,0.6997216860497358
21,01:40,0.6917156769564198
22,01:45,0.6830784875371656
23,01:50,0.677279590615525
24,01:55,0.6710729562736035
25,02:00,0.6653698917252995
26,02:05,0.660360401129726
27,02:10,0.6562071371498446
28,02:15,0.6517912188541087
29,02:20,0.648618769791574
30,02:25,0.6435091650098491
31,02:30,0.6389397963942364
32,02:35,0.6339307684197835
33,02:40,0.6290291089448012
34,02:45,0.6239724723869671
35,02:50,0.6211325452132599
36,02:55,0.6182538020507778
37,03:00,0.6158859274414228
38,03:05,0.6142988354537823
39,03:10,0.6134780505528409
40,03:15,0.6130935723187098
41,03:20,0.6135222709905098
42,03:25,0.6131793672368318
43,03:30,0.613190134957796
44,03:35,0.6124125190126952
45,03:40,0.6117530043486396
46,03:45,0.6112267922417397
47,03:50,0.6128856148173941
48,03:55,0.6144865588550261
49,04:00,0.616361937755317
50,04:05,0.6180168065792921
51,04:10,0.6211713943567547
52,04:15,0.6241811519836541
53,04:20,0.6278568242447718
54,04:25,0.6298999793047866
55,04:30,0.6321529539853173
56,04:35,0.6337963835582802
57,04:40,0.6362208498933963
58,04:45,0.6388766477898262
59,04:50,0.6436980712795335
60,04:55,0.6487844733597382
61,05:00,0.6541933250522523
62,05:05,0.659767387845633
63,05:10,0.6662831145773266
64,05:15,0.6726137587297742
65,05:20,0.6793009556738131
66,05:25,0.6842242376183977
67,05:30,0.6889845525201925
68,05:35,0.6933654887842843
69,05:40,0.6984075631465424
70,05:45,0.7036992189482836
71,05:50,0.7115817578406463
72,05:55,0.719415985295898
73,06:00,0.7277181723517014
74,06:05,0.7363515189100516
75,06:10,0.7457986145098243
76,06:15,0.7552379275716331
77,06:20,0.7654570555778885
78,06:25,0.7734765645020515
79,06:30,0.7815264852720154
80,06:35,0.789150753805682
81,06:40,0.797051033315509
82,06:45,0.805542520492606
83,06:50,0.8159797112148464
84,06:55,0.8260903157677352
85,07:00,0.8372258407916192
86,07:05,0.8480094763837808
87,07:10,0.8588482613005938
88,07:15,0.8700599889760419
89,07:20,0.8810426768450851
90,07:25,0.8896439845816771
91,07:30,0.8975741728227185
92,07:35,0.9042714846118552
93,07:40,0.9113273808065856
94,07:45,0.9190368923096556
95,07:50,0.9277515360089793
96,07:55,0.9356525865961394
97,08:00,0.9440383760062121
98,08:05,0.9521260154472209
99,08:10,0.9600707263714393
100,08:15,0.9671576556897727
101,08:20,0.9743645289576557
102,08:25,0.9791177544743745
103,08:30,0.9835841009347029
104,08:35,0.986918385140686
105,08:40,0.990110600271148
106,08:45,0.993701055212403
107,08:50,1.0000856438903638
108,08:55,1.0055987947066551
109,09:00,1.0114926604827579
110,09:05,1.017098768219584
111,09:10,1.0225069612522943
112,09:15,1.0282503210049672
113,09:20,1.0339444158638817
114,09:25,1.036551310326318
115,09:30,1.038938561705171
116,09:35,1.0404050006630934
117,09:40,1.041638132107739
118,09:45,1.0430956319439972
119,09:50,1.0458655798693195
120,09:55,1.0481919599661031
121,10:00,1.0505642591233741
122,10:05,1.0523807950341266
123,10:10,1.0550424119622097
124,10:15,1.0569528532222514
125,10:20,1.0596945587312108
126,10:25,1.0604140071705954
127,10:30,1.0605920267407316
128,10:35,1.0607116634285871
129,10:40,1.061287333423727
130,10:45,1.061143150789909
131,10:50,1.0633356826792313
132,10:55,1.0645649862622675
133,11:00,1.0660559228961335
134,11:05,1.067292885907043
135,11:10,1.0687969977997536
136,11:15,1.0700378348869504
137,11:20,1.072368507153875
138,11:25,1.0726901216796783
139,11:30,1.072956724822426
140,11:35,1.0730434342975161
141,11:40,1.0736275642114461
142,11:45,1.073790211222896
143,11:50,1.075878255709937
144,11:55,1.0772466438452153
145,12:00,1.0796294727388072
146,12:05,1.0820891977627476
147,12:10,1.0846704289651146
148,12:15,1.0880990457922832
149,12:20,1.0922368727798983
150,12:25,1.0943188136371262
151,12:30,1.0962805582896313
152,12:35,1.0976747649970193
153,12:40,1.0993741764831129
154,12:45,1.1011111327822514
155,12:50,1.1034392599885592
156,12:55,1.1050751971952972
157,13:00,1.1067863201447656
158,13:05,1.1086149837087418
159,13:10,1.1106284890321447
160,13:15,1.1124684053942613
161,13:20,1.114414876425508
162,13:25,1.1143403972301786
163,13:30,1.1146624962853784
164,13:35,1.1149416137047696
165,13:40,1.1157811367919137
166,13:45,1.1154493171115678
167,13:50,1.1165832717170687
168,13:55,1.1165458662693573
169,14:00,1.1166497749311541
170,14:05,1.1167128616545705
171,14:10,1.117060184464165
172,14:15,1.117662556226611
173,14:20,1.1198483370369436
174,14:25,1.1206482473945127
175,14:30,1.121405802689645
176,14:35,1.1220908499609552
177,14:40,1.1226553676492235
178,14:45,1.1235755626875805
179,14:50,1.1251106743550736
180,14:55,1.125747769522866
181,15:00,1.126510871222925
182,15:05,1.1281433658458702
183,15:10,1.1302642398460567
184,15:15,1.1321477096596142
185,15:20,1.1336797372775618
186,15:25,1.1337877877822184
187,15:30,1.1346339267919863
188,15:35,1.1352010336770102
189,15:40,1.135800575369627
190,15:45,1.135798815886394
191,15:50,1.13802609250845
192,15:55,1.1392836671366535
193,16:00,1.1413354404880116
194,16:05,1.142720556159914
195,16:10,1.1442302260642838
196,16:15,1.1452117292818076
197,16:20,1.1469981276639467
198,16:25,1.147022437841312
199,16:30,1.1480040535342102
200,16:35,1.14815756701465
201,16:40,1.1492020250502686
202,16:45,1.1501760804123993
203,16:50,1.1533673368182242
204,16:55,1.156083584740013
205,17:00,1.1590206567679766
206,17:05,1.162289595909563
207,17:10,1.1660963915420461
208,17:15,1.1696599569934667
209,17:20,1.1738872545817098
210,17:25,1.1765618918343166
211,17:30,1.1800239233051988
212,17:35,1.1836318166899646
213,17:40,1.1871341387822232
214,17:45,1.190809486398617
215,17:50,1.1961135808150367
216,17:55,1.2004463758506232
217,18:00,1.205972387642508
218,18:05,1.2116648745910994
219,18:10,1.2174257902417573
220,18:15,1.2249477858493611
221,18:20,1.2324063942202028
222,18:25,1.2386071807944015
223,18:30,1.2450302121047292
224,18:35,1.2507516816564406
225,18:40,1.2562284766213099
226,18:45,1.2615232438393778
227,18:50,1.2668414802635983
228,18:55,1.2718821862158967
229,19:00,1.277155331070175
230,19:05,1.2831648244989073
231,19:10,1.2891119575740124
232,19:15,1.295289272565466
233,19:20,1.3017955956617797
234,19:25,1.30626124263266
235,19:30,1.3111877432455339
236,19:35,1.3155227402915892
237,19:40,1.319271905778785
238,19:45,1.3228669822797299
239,19:50,1.3269861626026642
240,19:55,1.3290482828637258
241,20:00,1.3327563746905295
242,20:05,1.3358145794484648
243,20:10,1.3385024403577546
244,20:15,1.3413788310523336
245,20:20,1.3435016588187545
246,20:25,1.3436683041175561
247,20:30,1.3445015927015267
248,20:35,1.34275845625578
249,20:40,1.3400919234431863
250,20:45,1.336395068967467
251,20:50,1.3328926092336184
252,20:55,1.328990821634701
253,21:00,1.3254133346933692
254,21:05,1.3215474645719698
255,21:10,1.3173894910092503
256,21:15,1.3122748062522063
257,21:20,1.3070983472628381
258,21:25,1.2998455463447365
259,21:30,1.291648179876194
260,21:35,1.2816712146700853
261,21:40,1.2712476093290812
262,21:45,1.2586243171886615
263,21:50,1.247535446940983
264,21:55,1.2348111999393179
265,22:00,1.2223730961443524
266,22:05,1.2095627662221438
267,22:10,1.1975009538310761
268,22:15,1.1837966809829408
269,22:20,1.1724840073929652
270,22:25,1.1583070577289527
271,22:30,1.144917585376491
272,22:35,1.1305213338355284
273,22:40,1.1154560782397245
274,22:45,1.0992301615901512
275,22:50,1.0855680317221585
276,22:55,1.070655863669318
277,23:00,1.0562040050302421
278,23:05,1.0418110447128641
279,23:10,1.0281142230918154
280,23:15,1.014046622769324
281,23:20,1.0011083161216026
282,23:25,0.9865095326570567
283,23:30,0.9715342061917637
284,23:35,0.9565040867534285
285,23:40,0.9414151696538504
286,23:45,0.9334915648704976
287,23:50,0.9265815670578839
288,23:55,0.9186251245703415


==> figures/weekly/north_america/data/wednesday.csv <==
time_index,time,normalized_traffic
1,00:00,0.875245584302129
2,00:05,0.870168320571735
3,00:10,0.8647685249780444
4,00:15,0.8585808354169304
5,00:20,0.8485140279437513
6,00:25,0.8361827260532876
7,00:30,0.8238900748129003
8,00:35,0.8113673300069391
9,00:40,0.7992147604263498
10,00:45,0.7867503350340187
11,00:50,0.7775297778480419
12,00:55,0.7682511123182193
13,01:00,0.7599504593584108
14,01:05,0.7523517302678945
15,01:10,0.7456166703090201
16,01:15,0.7385311174002983
17,01:20,0.732796065509921
18,01:25,0.7249977837177675
19,01:30,0.7166919266002264
20,01:35,0.7083485917174472
21,01:40,0.7000446181325375
22,01:45,0.6913826901224596
23,01:50,0.6858613351965581
24,01:55,0.6800947175948742
25,02:00,0.6743913973660159
26,02:05,0.6696962109498936
27,02:10,0.665759985187597
28,02:15,0.6618696973057648
29,02:20,0.65905839496106
30,02:25,0.6536819970514525
31,02:30,0.6483527334532043
32,02:35,0.6432787977692979
33,02:40,0.6385665064484705
34,02:45,0.6333377399210299
35,02:50,0.6302163819683723
36,02:55,0.6271763845818421
37,03:00,0.6248107171983239
38,03:05,0.6224744826431939
39,03:10,0.6214170882101387
40,03:15,0.6201500589833682
41,03:20,0.6197881202666234
42,03:25,0.6179861542569526
43,03:30,0.6164382183924587
44,03:35,0.6147701375345105
45,03:40,0.6139781110933544
46,03:45,0.6126350853581403
47,03:50,0.6135676488065005
48,03:55,0.6145435090482426
49,04:00,0.6156730281377358
50,04:05,0.6176015774996436
51,04:10,0.6204274324190899
52,04:15,0.6226066865182851
53,04:20,0.626076982213267
54,04:25,0.6284892888874325
55,04:30,0.6307399637858925
56,04:35,0.6331769191720906
57,04:40,0.6355461731696948
58,04:45,0.6381303815792311
59,04:50,0.6436896379985494
60,04:55,0.6484797582262117
61,05:00,0.653915145381003
62,05:05,0.6595528121684533
63,05:10,0.6660015445359845
64,05:15,0.6725905342614985
65,05:20,0.6792883833376799
66,05:25,0.6843089162763432
67,05:30,0.6896594693343205
68,05:35,0.6944487574006566
69,05:40,0.6999521515874924
70,05:45,0.7058846017776468
71,05:50,0.7139362964881094
72,05:55,0.7218256624124746
73,06:00,0.7305239140022618
74,06:05,0.7394765774504681
75,06:10,0.748728546442957
76,06:15,0.7582074837370542
77,06:20,0.7679470900858147
78,06:25,0.7756378221423992
79,06:30,0.7834398885519192
80,06:35,0.7907097503832352
81,06:40,0.7983527999645867
82,06:45,0.8066448925687819
83,06:50,0.8168124375666101
84,06:55,0.8271704452670141
85,07:00,0.8375914953756655
86,07:05,0.8481857867594134
87,07:10,0.8592400914902504
88,07:15,0.8695925875357645
89,07:20,0.87940456473405
90,07:25,0.887229745095845
91,07:30,0.8942036957607784
92,07:35,0.9007065970738343
93,07:40,0.9073019702323345
94,07:45,0.9134979010713113
95,07:50,0.9219719964044846
96,07:55,0.9308529689615238
97,08:00,0.939783370126033
98,08:05,0.9484758320572467
99,08:10,0.9570530234615212
100,08:15,0.9651580715867013
101,08:20,0.9736512568667508
102,08:25,0.9791854123572507
103,08:30,0.984045997636295
104,08:35,0.9879038052997268
105,08:40,0.9912887031330553
106,08:45,0.9949693301028433
107,08:50,1.0008167932102883
108,08:55,1.0056315150178163
109,09:00,1.0111184348995397
110,09:05,1.0161589667646835
111,09:10,1.0209519989854223
112,09:15,1.0255939274661015
113,09:20,1.0303618762487174
114,09:25,1.032196600799349
115,09:30,1.03391277968282
116,09:35,1.0351945742890534
117,09:40,1.0364454052883698
118,09:45,1.0374378511534623
119,09:50,1.0404395103001118
120,09:55,1.0424414437558356
121,10:00,1.0443912436673857
122,10:05,1.0464210550715893
123,10:10,1.0485223203184497
124,10:15,1.0502717887605728
125,10:20,1.0530287304538104
126,10:25,1.0535050280754847
127,10:30,1.0539330097503692
128,10:35,1.0543029491597358
129,10:40,1.0546741751162159
130,10:45,1.0545580545159645
131,10:50,1.056619543697958
132,10:55,1.0581817354572618
133,11:00,1.0602335608646676
134,11:05,1.0619914331357476
135,11:10,1.06450460496062
136,11:15,1.0665242340054
137,11:20,1.069401053758994
138,11:25,1.0702992873856607
139,11:30,1.0713634095078592
140,11:35,1.0725179371674922
141,11:40,1.0738244821158693
142,11:45,1.0742102986859883
143,11:50,1.0768226645031056
144,11:55,1.0785287776520616
145,12:00,1.0803994942343775
146,12:05,1.0821404619727832
147,12:10,1.08406503581864
148,12:15,1.0867880584597418
149,12:20,1.0901168938080812
150,12:25,1.0916655507928783
151,12:30,1.0931556789314876
152,12:35,1.0945729564335451
153,12:40,1.0956662383192985
154,12:45,1.0968411586363822
155,12:50,1.0997711240904695
156,12:55,1.1018891638485566
157,13:00,1.1031614713844335
158,13:05,1.104738503910157
159,13:10,1.10646603689292
160,13:15,1.1086190379937073
161,13:20,1.1109010836209359
162,13:25,1.1106434626636081
163,13:30,1.1108802679257368
164,13:35,1.1118429952117563
165,13:40,1.1128366510927672
166,13:45,1.1130277928022205
167,13:50,1.114312215885819
168,13:55,1.1146121692498534
169,14:00,1.1153408462820553
170,14:05,1.1165409295026418
171,14:10,1.1178363642686344
172,14:15,1.1184867547076995
173,14:20,1.1203218268921926
174,14:25,1.1203841829238672
175,14:30,1.120341636558133
176,14:35,1.1205180433303616
177,14:40,1.1204729227772785
178,14:45,1.120168219038101
179,14:50,1.1217646617806822
180,14:55,1.1222757052908245
181,15:00,1.1242359655218446
182,15:05,1.126631472128207
183,15:10,1.1284343232034217
184,15:15,1.130241263147376
185,15:20,1.1321738815229427
186,15:25,1.1329365355710583
187,15:30,1.1332845626226735
188,15:35,1.1324165482410593
189,15:40,1.1315457389691332
190,15:45,1.1305817413948231
191,15:50,1.1315289220668794
192,15:55,1.1318937990463596
193,16:00,1.1320619857442202
194,16:05,1.133723038153436
195,16:10,1.1356317180954318
196,16:15,1.1368050196980064
197,16:20,1.1386724962748989
198,16:25,1.138997979773337
199,16:30,1.1398197830585182
200,16:35,1.1412204102163834
201,16:40,1.141993152843266
202,16:45,1.1429043096828435
203,16:50,1.1466587239128192
204,16:55,1.1495235298275308
205,17:00,1.1524889606363296
206,17:05,1.155741799616686
207,17:10,1.1590750946178274
208,17:15,1.1622417454040028
209,17:20,1.1660364667458059
210,17:25,1.1679824965476997
211,17:30,1.1711440333166354
212,17:35,1.1741168066229017
213,17:40,1.1773230429893609
214,17:45,1.180963621419306
215,17:50,1.1867412350888489
216,17:55,1.1922951914407862
217,18:00,1.1983129376258963
218,18:05,1.2044500510459417
219,18:10,1.211062754437996
220,18:15,1.2182031887959284
221,18:20,1.2251074443802878
222,18:25,1.2304896503380247
223,18:30,1.236069693396582
224,18:35,1.2414681343614877
225,18:40,1.2461057240267979
226,18:45,1.251098852412888
227,18:50,1.257490935363191
228,18:55,1.263510302033797
229,19:00,1.2696097857426205
230,19:05,1.2756593531724871
231,19:10,1.2819646374425084
232,19:15,1.2889092882734694
233,19:20,1.2961144825496487
234,19:25,1.3013201969869863
235,19:30,1.306791917593576
236,19:35,1.311836407099692
237,19:40,1.3160660078200588
238,19:45,1.3194015272696435
239,19:50,1.3237717265129634
240,19:55,1.3268041775860873
241,20:00,1.3299833543351172
242,20:05,1.3323737425540627
243,20:10,1.3346211504393282
244,20:15,1.3368256919513235
245,20:20,1.3395655137945228
246,20:25,1.3396436612846172
247,20:30,1.339116331968987
248,20:35,1.3374682453521445
249,20:40,1.3355488682026782
250,20:45,1.3330477234508686
251,20:50,1.3315718324794812
252,20:55,1.3284107211949971
253,21:00,1.3248589034923133
254,21:05,1.3213456076123578
255,21:10,1.3172506864437072
256,21:15,1.3124566080656854
257,21:20,1.3071679408489607
258,21:25,1.2992766908729698
259,21:30,1.2906822562237823
260,21:35,1.281482707747621
261,21:40,1.2715828760291819
262,21:45,1.25989787455283
263,21:50,1.249199086474506
264,21:55,1.2370125094968223
265,22:00,1.2249337179690793
266,22:05,1.2129081846371037
267,22:10,1.2013234791914658
268,22:15,1.1884440273750725
269,22:20,1.1772974162379
270,22:25,1.1640411741405845
271,22:30,1.150896811066642
272,22:35,1.1376546037206214
273,22:40,1.1245616049259448
274,22:45,1.1103022805722638
275,22:50,1.0985079158779898
276,22:55,1.0849221445277166
277,23:00,1.0715513233980423
278,23:05,1.05841029193313
279,23:10,1.0447977183356898
280,23:15,1.030306599897188
281,23:20,1.0169821683610913
282,23:25,1.001121080833707
283,23:30,0.986067803364835
284,23:35,0.9708978569189801
285,23:40,0.9560031232317954
286,23:45,0.9483813105776319
287,23:50,0.9412969719791832
288,23:55,0.9333899513936781


==> figures/weekly/south_america/data/friday.csv <==
time_index,time,normalized_traffic
1,00:00,1.1710729691041264
2,00:05,1.1555682387587516
3,00:10,1.1414431527040683
4,00:15,1.1264066250465505
5,00:20,1.0953289344842276
6,00:25,1.0646503216385226
7,00:30,1.0383925715212428
8,00:35,1.0092147926321609
9,00:40,0.9792778572772903
10,00:45,0.9484434956218547
11,00:50,0.9221002502149959
12,00:55,0.893613820503435
13,01:00,0.8676514526265959
14,01:05,0.84172916624199
15,01:10,0.8193126348602463
16,01:15,0.7974747318865556
17,01:20,0.777188911622401
18,01:25,0.7542811944546073
19,01:30,0.7343692340826528
20,01:35,0.7141788142238202
21,01:40,0.6944923499456086
22,01:45,0.6749534411905499
23,01:50,0.6563403612538317
24,01:55,0.6384981107237715
25,02:00,0.6223850210371699
26,02:05,0.6062978562780101
27,02:10,0.5929230417614645
28,02:15,0.5785112375273793
29,02:20,0.5651775811991198
30,02:25,0.5521558919061951
31,02:30,0.5402356517503133
32,02:35,0.5275213291933705
33,02:40,0.5156473305881724
34,02:45,0.5019150601853658
35,02:50,0.4908215427288565
36,02:55,0.4801348590028455
37,03:00,0.47042163440667434
38,03:05,0.4602242195882336
39,03:10,0.4512753906786493
40,03:15,0.4423528419222011
41,03:20,0.4344900276874872
42,03:25,0.42744967508998577
43,03:30,0.4214376923530074
44,03:35,0.4206422848727112
45,03:40,0.419080682197699
46,03:45,0.4159299849538214
47,03:50,0.412859122535857
48,03:55,0.40748132031974355
49,04:00,0.40490830103656894
50,04:05,0.40183531688138624
51,04:10,0.3937723094735694
52,04:15,0.38735477358759385
53,04:20,0.38305152753721855
54,04:25,0.3796085763223073
55,04:30,0.3789460704103409
56,04:35,0.37327582391689623
57,04:40,0.3678315740614987
58,04:45,0.3635001134509429
59,04:50,0.3596233166591037
60,04:55,0.35649241278909755
61,05:00,0.3541662812525715
62,05:05,0.3525650495977159
63,05:10,0.35435528564848995
64,05:15,0.35698471288413847
65,05:20,0.36059465322849593
66,05:25,0.36459533282844525
67,05:30,0.3686646048066759
68,05:35,0.37309610524464565
69,05:40,0.37836232473879766
70,05:45,0.3840730278305812
71,05:50,0.3930046981082487
72,05:55,0.40031342941765613
73,06:00,0.40863772549972405
74,06:05,0.41814139866577105
75,06:10,0.42818004717725
76,06:15,0.4397081661324176
77,06:20,0.4503721160465426
78,06:25,0.4600915391244845
79,06:30,0.4705415574690693
80,06:35,0.48088268613406193
81,06:40,0.4908574145470091
82,06:45,0.5007716723865744
83,06:50,0.5091738775309507
84,06:55,0.5190922171334674
85,07:00,0.5285805913562308
86,07:05,0.5399940855400486
87,07:10,0.5510369584934669
88,07:15,0.5634289618107937
89,07:20,0.5752064775570368
90,07:25,0.587440649023509
91,07:30,0.599181243632347
92,07:35,0.6104249639742827
93,07:40,0.6205545673932295
94,07:45,0.6314375565151027
95,07:50,0.6425320079688013
96,07:55,0.656774719574351
97,08:00,0.6695097662178439
98,08:05,0.6830378288909673
99,08:10,0.6951831933594989
100,08:15,0.7079609303705134
101,08:20,0.7206374843495207
102,08:25,0.7321668268020501
103,08:30,0.7411739167504157
104,08:35,0.7513625677631186
105,08:40,0.7623254622327899
106,08:45,0.7730531692444973
107,08:50,0.7835169512692091
108,08:55,0.794944763627868
109,09:00,0.8061414586072516
110,09:05,0.8178865827044315
111,09:10,0.8304276697114861
112,09:15,0.8398138692916505
113,09:20,0.8505617850764272
114,09:25,0.8613131905468967
115,09:30,0.8707619626111534
116,09:35,0.879489593462243
117,09:40,0.8871274022025131
118,09:45,0.8939333395079507
119,09:50,0.901770639295357
120,09:55,0.9098920773259431
121,10:00,0.918704433230356
122,10:05,0.9257682791865781
123,10:10,0.9330335137952246
124,10:15,0.9405527928528413
125,10:20,0.9481790297708991
126,10:25,0.956700356787777
127,10:30,0.9642618490895009
128,10:35,0.9699423932768724
129,10:40,0.9766430081643018
130,10:45,0.9835423043006709
131,10:50,0.9899748031181242
132,10:55,0.9962647500450212
133,11:00,1.0022819620360495
134,11:05,1.0076629142662685
135,11:10,1.0131139565050995
136,11:15,1.0189101382966732
137,11:20,1.0250411573949072
138,11:25,1.0311689519856193
139,11:30,1.0371914272724674
140,11:35,1.042481010783647
141,11:40,1.0499572298634803
142,11:45,1.0574162745246283
143,11:50,1.0652008378244722
144,11:55,1.0727633536678454
145,12:00,1.081037463466932
146,12:05,1.0893792027419493
147,12:10,1.097926175153182
148,12:15,1.1068422376172928
149,12:20,1.1153324900073096
150,12:25,1.1236875987644865
151,12:30,1.132580651553668
152,12:35,1.140585384798963
153,12:40,1.147824462016629
154,12:45,1.1546854911589224
155,12:50,1.1593350985343025
156,12:55,1.1644583511829443
157,13:00,1.168624194792664
158,13:05,1.1715657244380748
159,13:10,1.1770737128012951
160,13:15,1.1803549725166955
161,13:20,1.1840751329495351
162,13:25,1.187435367543558
163,13:30,1.1908588696235758
164,13:35,1.194278578311825
165,13:40,1.1974313247550394
166,13:45,1.1979398482785284
167,13:50,1.2002794345431826
168,13:55,1.201544072117754
169,14:00,1.2025457722971815
170,14:05,1.2030525970716943
171,14:10,1.2033761669964476
172,14:15,1.2034906702673538
173,14:20,1.2034960367140781
174,14:25,1.2029855141066093
175,14:30,1.2038528029846858
176,14:35,1.2052918162147095
177,14:40,1.2057323100052333
178,14:45,1.2064891929736146
179,14:50,1.2074139033524283
180,14:55,1.2076450614975245
181,15:00,1.208880930301665
182,15:05,1.2084183878623636
183,15:10,1.2075982947112696
184,15:15,1.2081074228171835
185,15:20,1.2083197410182291
186,15:25,1.208039719195324
187,15:30,1.2092708994271846
188,15:35,1.2101149652940941
189,15:40,1.2104556002969449
190,15:45,1.2106948739120953
191,15:50,1.210571073723065
192,15:55,1.2111673304311361
193,16:00,1.2121264553667381
194,16:05,1.2133235721067204
195,16:10,1.2134366175719915
196,16:15,1.213164069421189
197,16:20,1.2136265369151642
198,16:25,1.2138620473642359
199,16:30,1.2134750573634092
200,16:35,1.2144837463043294
201,16:40,1.2147126478328423
202,16:45,1.2156520787754928
203,16:50,1.2159304856651154
204,16:55,1.215911697616965
205,17:00,1.2167087301926676
206,17:05,1.2176651245848495
207,17:10,1.2172610299319975
208,17:15,1.2171337692344215
209,17:20,1.2186705764620505
210,17:25,1.2219669859391176
211,17:30,1.2266714651858457
212,17:35,1.2316004994742848
213,17:40,1.2373445641979817
214,17:45,1.2425970920063125
215,17:50,1.2479320756357888
216,17:55,1.2548418258587726
217,18:00,1.2612977381870627
218,18:05,1.2680159941956233
219,18:10,1.2733572629654764
220,18:15,1.2788454698027196
221,18:20,1.2863931113793776
222,18:25,1.294030440555144
223,18:30,1.2998055699802251
224,18:35,1.3075051226558203
225,18:40,1.314302544319504
226,18:45,1.323053276403028
227,18:50,1.3313316334000977
228,18:55,1.3395151524531133
229,19:00,1.3479889944241823
230,19:05,1.3564400355251203
231,19:10,1.3641102431509475
232,19:15,1.3724047329106985
233,19:20,1.381830358354873
234,19:25,1.3914823970918229
235,19:30,1.3992166113948035
236,19:35,1.4068590660934381
237,19:40,1.4150168163012014
238,19:45,1.4235132437232274
239,19:50,1.4313201896499752
240,19:55,1.4386210683865575
241,20:00,1.4457255107950329
242,20:05,1.454429360994148
243,20:10,1.4622549619200764
244,20:15,1.4698183718831461
245,20:20,1.4788620061277058
246,20:25,1.4865138973820642
247,20:30,1.4937679757619082
248,20:35,1.5009109973506896
249,20:40,1.5079832614162132
250,20:45,1.5159965241564097
251,20:50,1.5231243949759565
252,20:55,1.529211392993227
253,21:00,1.5362108566444268
254,21:05,1.5423666834709984
255,21:10,1.5478833693769767
256,21:15,1.5524474957038714
257,21:20,1.5560095380801169
258,21:25,1.5594246134185186
259,21:30,1.561574225309999
260,21:35,1.56342762794727
261,21:40,1.5642486096500017
262,21:45,1.5645379177060676
263,21:50,1.5639662799617406
264,21:55,1.5625987436504107
265,22:00,1.560977527382392
266,22:05,1.558860972577272
267,22:10,1.5561872551244127
268,22:15,1.5529410639830952
269,22:20,1.5488894966192426
270,22:25,1.5442218129173126
271,22:30,1.5404931502740309
272,22:35,1.5341146870226638
273,22:40,1.5261049227593333
274,22:45,1.5163856804787297
275,22:50,1.5045838346846865
276,22:55,1.4917085546479218
277,23:00,1.4779990235818383
278,23:05,1.4613609033605381
279,23:10,1.4448127290050767
280,23:15,1.4279855733010602
281,23:20,1.4104478647867869
282,23:25,1.3921730081069168
283,23:30,1.3727517434372083
284,23:35,1.3522575138890716
285,23:40,1.3360989412987403
286,23:45,1.3265162539588269
287,23:50,1.3162761947556536
288,23:55,1.30593123387282


==> figures/weekly/south_america/data/monday.csv <==
time_index,time,normalized_traffic
1,00:00,1.1354467587178276
2,00:05,1.1211435282822102
3,00:10,1.1075566945610245
4,00:15,1.0936270286450382
5,00:20,1.063352632281097
6,00:25,1.0354817698883167
7,00:30,1.010400151801562
8,00:35,0.983178685590896
9,00:40,0.9555588948083947
10,00:45,0.92685056378991
11,00:50,0.8993504703237243
12,00:55,0.8727331259098332
13,01:00,0.84690497904237
14,01:05,0.8218175553643641
15,01:10,0.7987956632097994
16,01:15,0.7760336624109292
17,01:20,0.7567724435621622
18,01:25,0.7359846887932566
19,01:30,0.7151462967101293
20,01:35,0.6948210775046881
21,01:40,0.6751439928559997
22,01:45,0.6556584744276106
23,01:50,0.6371045670234586
24,01:55,0.617706725916824
25,02:00,0.6009732673274154
26,02:05,0.5857747336306391
27,02:10,0.5707921912824278
28,02:15,0.5565216639484644
29,02:20,0.5433126840929604
30,02:25,0.5311278142081528
31,02:30,0.5200574454835413
32,02:35,0.5092689086494663
33,02:40,0.4982183978603261
34,02:45,0.48772718707939305
35,02:50,0.47717329798810154
36,02:55,0.46647731015975974
37,03:00,0.45622425537355604
38,03:05,0.4460659740704049
39,03:10,0.43619086309160177
40,03:15,0.4267490870152113
41,03:20,0.41808643289218517
42,03:25,0.40997667517517977
43,03:30,0.403058645595834
44,03:35,0.4016723933624878
45,03:40,0.39948891455763286
46,03:45,0.39744132889492145
47,03:50,0.39491007289972707
48,03:55,0.3894395634313755
49,04:00,0.38791168857632646
50,04:05,0.3862002272072232
51,04:10,0.37930811674521164
52,04:15,0.3757957796943597
53,04:20,0.3705532543307042
54,04:25,0.3669510619715937
55,04:30,0.36677054213458965
56,04:35,0.36078545350806585
57,04:40,0.3550669581136145
58,04:45,0.35000426207522695
59,04:50,0.3428942640288701
60,04:55,0.3392629226081414
61,05:00,0.3362479509051857
62,05:05,0.3338816279252428
63,05:10,0.3343680731570509
64,05:15,0.33580778734093164
65,05:20,0.3378034225648028
66,05:25,0.3405758244289808
67,05:30,0.34401579236206264
68,05:35,0.3474100966964506
69,05:40,0.3513778259850425
70,05:45,0.3566989624590992
71,05:50,0.36288989641274316
72,05:55,0.37048772634512495
73,06:00,0.37924981709134026
74,06:05,0.3884239627940565
75,06:10,0.39960444297885545
76,06:15,0.4117702380307597
77,06:20,0.42279011067404804
78,06:25,0.4339340356972506
79,06:30,0.44514834840307393
80,06:35,0.4557353369264258
81,06:40,0.46597048288068305
82,06:45,0.4751839473973585
83,06:50,0.48379061112533883
84,06:55,0.49430095030958
85,07:00,0.5050002259532469
86,07:05,0.5169775364119995
87,07:10,0.5282348150294572
88,07:15,0.5396085502489208
89,07:20,0.551344660131975
90,07:25,0.5633788501778229
91,07:30,0.5753238494635783
92,07:35,0.5868574473214216
93,07:40,0.5968121202225232
94,07:45,0.6076717070884718
95,07:50,0.6195285584986904
96,07:55,0.6328270556575077
97,08:00,0.6456603952389178
98,08:05,0.6587113675819241
99,08:10,0.6714478385195641
100,08:15,0.684053133228543
101,08:20,0.6968768667055922
102,08:25,0.7083483805832921
103,08:30,0.7184219403213188
104,08:35,0.7289922923415898
105,08:40,0.7387898094709172
106,08:45,0.749922885649999
107,08:50,0.7600042398642478
108,08:55,0.7719754220765963
109,09:00,0.7836932896446762
110,09:05,0.7949629417241396
111,09:10,0.8068256764667048
112,09:15,0.817198457272401
113,09:20,0.8268655734312078
114,09:25,0.8370255253465879
115,09:30,0.8464654899501305
116,09:35,0.8546733560196093
117,09:40,0.862554860119389
118,09:45,0.8708234315808898
119,09:50,0.8797833390913187
120,09:55,0.8885870724269633
121,10:00,0.8970367056110614
122,10:05,0.9035173832781622
123,10:10,0.9116000191191685
124,10:15,0.9199592548287081
125,10:20,0.9267788846009958
126,10:25,0.9340284827347789
127,10:30,0.9412525180921522
128,10:35,0.9486768011408218
129,10:40,0.9560123258580127
130,10:45,0.9631725686369645
131,10:50,0.9712304685844388
132,10:55,0.9789862261462422
133,11:00,0.9863547514776273
134,11:05,0.9926890322533448
135,11:10,0.9987643255619861
136,11:15,1.0052775942596033
137,11:20,1.0118270315470341
138,11:25,1.017211610295713
139,11:30,1.0237492544951723
140,11:35,1.0301111834338597
141,11:40,1.0370408332791725
142,11:45,1.0449548732835328
143,11:50,1.0529493905242573
144,11:55,1.0604532622636558
145,12:00,1.0688321236782354
146,12:05,1.0759737550505077
147,12:10,1.084219575818959
148,12:15,1.0932031890494303
149,12:20,1.1038590608127192
150,12:25,1.113764251432356
151,12:30,1.1229407047661981
152,12:35,1.1311824127240067
153,12:40,1.1394004823535027
154,12:45,1.146539935337578
155,12:50,1.1521561155258955
156,12:55,1.1548330239052658
157,13:00,1.157650616480925
158,13:05,1.161909976368544
159,13:10,1.1659886588287216
160,13:15,1.1689622192776403
161,13:20,1.1713844240453335
162,13:25,1.1742211734179475
163,13:30,1.1773220106189202
164,13:35,1.180183610059451
165,13:40,1.1819950495216422
166,13:45,1.1834648401388208
167,13:50,1.186689503744783
168,13:55,1.1903536385045366
169,14:00,1.1912857785814701
170,14:05,1.1914410319421729
171,14:10,1.1912344756294146
172,14:15,1.1911927776508855
173,14:20,1.1913877933648198
174,14:25,1.1899715348091908
175,14:30,1.188399890999015
176,14:35,1.1888100566559254
177,14:40,1.1894976471685297
178,14:45,1.1902917665244885
179,14:50,1.1919639379535747
180,14:55,1.1923389202646708
181,15:00,1.1931307787889762
182,15:05,1.1951984742985216
183,15:10,1.1971213680911752
184,15:15,1.1980820938210848
185,15:20,1.1994369774765041
186,15:25,1.2000733635970993
187,15:30,1.2010409779850957
188,15:35,1.2020548147032244
189,15:40,1.2020392370787951
190,15:45,1.2026326657911965
191,15:50,1.2040229523600878
192,15:55,1.2051797599890786
193,16:00,1.2063712736474173
194,16:05,1.2082061714200023
195,16:10,1.2100359086651726
196,16:15,1.2117354002475174
197,16:20,1.213663734286831
198,16:25,1.215468826882757
199,16:30,1.2172002825633295
200,16:35,1.219590604118615
201,16:40,1.2201936388473562
202,16:45,1.220675282348501
203,16:50,1.2212199048629149
204,16:55,1.2210765960230707
205,17:00,1.2214200799935666
206,17:05,1.2222828730579913
207,17:10,1.222656820494101
208,17:15,1.2249265833263805
209,17:20,1.2283588600914268
210,17:25,1.232421507841626
211,17:30,1.2375359566440753
212,17:35,1.2436478062970917
213,17:40,1.2499099669130291
214,17:45,1.2570389346053337
215,17:50,1.264185724597205
216,17:55,1.2713644753020314
217,18:00,1.2787889438631361
218,18:05,1.2863955360827484
219,18:10,1.29382355825031
220,18:15,1.3023000466423618
221,18:20,1.3111751344274225
222,18:25,1.3206089744221259
223,18:30,1.3308451523938436
224,18:35,1.3417278611293393
225,18:40,1.3526598783928152
226,18:45,1.3638774384292331
227,18:50,1.3746179024872562
228,18:55,1.3852897086410398
229,19:00,1.396798427961788
230,19:05,1.4076033875828744
231,19:10,1.417640191636837
232,19:15,1.4285398565720557
233,19:20,1.439936061487881
234,19:25,1.451708479567595
235,19:30,1.462570523874256
236,19:35,1.4730796984350325
237,19:40,1.4838881253123752
238,19:45,1.4952282642972676
239,19:50,1.505957482485657
240,19:55,1.5165220449497214
241,20:00,1.5271527148796509
242,20:05,1.5380450316804037
243,20:10,1.548183251174794
244,20:15,1.5585912181161108
245,20:20,1.5689890045006645
246,20:25,1.5784336156246688
247,20:30,1.5891145988263076
248,20:35,1.5984877883373565
249,20:40,1.6066531169419431
250,20:45,1.6152760874636485
251,20:50,1.6225235055179563
252,20:55,1.628602284911966
253,21:00,1.6351295030252182
254,21:05,1.6406778328415001
255,21:10,1.6448789921554603
256,21:15,1.6488566319289684
257,21:20,1.6521523226019996
258,21:25,1.654570541396594
259,21:30,1.6560771275211523
260,21:35,1.6563575615383317
261,21:40,1.6537790209356817
262,21:45,1.6512317682262345
263,21:50,1.6479437645023949
264,21:55,1.6430529622627084
265,22:00,1.6376973238274428
266,22:05,1.6313770945740889
267,22:10,1.6229304432618619
268,22:15,1.6137947419597158
269,22:20,1.6035178949284945
270,22:25,1.592070466200678
271,22:30,1.5804376612137887
272,22:35,1.5663646061223984
273,22:40,1.550787612326167
274,22:45,1.5346082398431775
275,22:50,1.5167316247309173
276,22:55,1.4972154842003924
277,23:00,1.4758417777143202
278,23:05,1.452262356197736
279,23:10,1.427271644617433
280,23:15,1.4032757015029864
281,23:20,1.3810373205898903
282,23:25,1.358558095854128
283,23:30,1.3344579952660014
284,23:35,1.310220923381278
285,23:40,1.2893345917393981
286,23:45,1.279881400268191
287,23:50,1.2695244138364985
288,23:55,1.2562759359958657


==> figures/weekly/south_america/data/saturday.csv <==
time_index,time,normalized_traffic
1,00:00,1.1844036783780005
2,00:05,1.1700286831469953
3,00:10,1.1571331229302015
4,00:15,1.143718669464717
5,00:20,1.113797792816978
6,00:25,1.087233987873614
7,00:30,1.0631619876083045
8,00:35,1.0376131915441242
9,00:40,1.0114736982382735
10,00:45,0.9836484298876099
11,00:50,0.9568093155841114
12,00:55,0.931208611420068
13,01:00,0.9063038599053486
14,01:05,0.8819189999732988
15,01:10,0.8587715641535607
16,01:15,0.8369125001039679
17,01:20,0.8165746487307578
18,01:25,0.796556310750911
19,01:30,0.775950880224013
20,01:35,0.7561774186073067
21,01:40,0.7364448415566099
22,01:45,0.7166495844841592
23,01:50,0.6974241859498824
24,01:55,0.6793534722119728
25,02:00,0.6619126594408443
26,02:05,0.6459284287583125
27,02:10,0.6303104544958914
28,02:15,0.6152178314026779
29,02:20,0.6015702112093978
30,02:25,0.588227001959353
31,02:30,0.5761006916445189
32,02:35,0.5635275383061169
33,02:40,0.5507662647449867
34,02:45,0.5378553147017942
35,02:50,0.5253892244099017
36,02:55,0.5133207448791646
37,03:00,0.5018767838098497
38,03:05,0.48976262107805824
39,03:10,0.48080062538305
40,03:15,0.47082261798950015
41,03:20,0.46149829119968677
42,03:25,0.45218945094862667
43,03:30,0.44450408784009426
44,03:35,0.4407785146494964
45,03:40,0.4369929593985604
46,03:45,0.4303778804412428
47,03:50,0.4257136068608534
48,03:55,0.41922232737765797
49,04:00,0.41612401361779505
50,04:05,0.4125721744695383
51,04:10,0.40550943066591927
52,04:15,0.39925459230068727
53,04:20,0.39462908016181253
54,04:25,0.3902902057487648
55,04:30,0.3884194015840267
56,04:35,0.3820367659609715
57,04:40,0.37562882810814185
58,04:45,0.36973521726176295
59,04:50,0.36391889573127356
60,04:55,0.3587543390114924
61,05:00,0.35496610472919427
62,05:05,0.35186379357945435
63,05:10,0.35106263624393363
64,05:15,0.3505281456141805
65,05:20,0.35071657407045825
66,05:25,0.3516587703238442
67,05:30,0.35301173937729297
68,05:35,0.3538228993096834
69,05:40,0.355100235204054
70,05:45,0.3571651569322102
71,05:50,0.3604400989138601
72,05:55,0.36453443683312037
73,06:00,0.36920326548563764
74,06:05,0.37528383280059335
75,06:10,0.38190401119197886
76,06:15,0.38840437474412326
77,06:20,0.39574094969426793
78,06:25,0.40487588803458163
79,06:30,0.4142518706885377
80,06:35,0.4231096030633359
81,06:40,0.43062968387604195
82,06:45,0.4390640726977191
83,06:50,0.4488046439386929
84,06:55,0.4591315226359889
85,07:00,0.4686402669293689
86,07:05,0.47936160127011046
87,07:10,0.49088497989294444
88,07:15,0.5039014538727052
89,07:20,0.5174386968013747
90,07:25,0.5310112752080596
91,07:30,0.5445952124349354
92,07:35,0.5577696661252064
93,07:40,0.5703707709658626
94,07:45,0.5835196392221006
95,07:50,0.5971614154057309
96,07:55,0.6108828763009588
97,08:00,0.624747890471065
98,08:05,0.6404607055498276
99,08:10,0.6576419740869514
100,08:15,0.6727848970793647
101,08:20,0.6875295983082313
102,08:25,0.7016137578449277
103,08:30,0.7164314249823138
104,08:35,0.7328814391592998
105,08:40,0.7449073002466041
106,08:45,0.7558287131138548
107,08:50,0.7684654148659651
108,08:55,0.7819903088424872
109,09:00,0.7958742025809908
110,09:05,0.8081456707481004
111,09:10,0.8190908476544165
112,09:15,0.8318644354889436
113,09:20,0.8439457779695856
114,09:25,0.8554576028451709
115,09:30,0.8666933081134298
116,09:35,0.8773943404415405
117,09:40,0.8876764572358643
118,09:45,0.8980037016966734
119,09:50,0.9081416930193797
120,09:55,0.9182905658434021
121,10:00,0.928939977318519
122,10:05,0.9387177509254878
123,10:10,0.9480006960461594
124,10:15,0.9577001613563356
125,10:20,0.9669407173298235
126,10:25,0.9760606924845421
127,10:30,0.9852167321743948
128,10:35,0.9929694068641188
129,10:40,1.0008560116505603
130,10:45,1.008819267647122
131,10:50,1.0158062890915849
132,10:55,1.0227988106119
133,11:00,1.0301490204895953
134,11:05,1.0367925684701693
135,11:10,1.0434893084742376
136,11:15,1.0501963786611488
137,11:20,1.0567860187413862
138,11:25,1.0633266740482004
139,11:30,1.0699034269883152
140,11:35,1.0762098941648108
141,11:40,1.0824611880529984
142,11:45,1.0894017280663808
143,11:50,1.095873294556004
144,11:55,1.1025071229115055
145,12:00,1.1092775931093928
146,12:05,1.115392506216786
147,12:10,1.12106135221347
148,12:15,1.1284483412689519
149,12:20,1.134882063072947
150,12:25,1.1418788982294323
151,12:30,1.1485819310870526
152,12:35,1.1561900039996933
153,12:40,1.163761470011672
154,12:45,1.17157189863249
155,12:50,1.1776667085768842
156,12:55,1.1853202893858468
157,13:00,1.1914050236530238
158,13:05,1.1978428749730903
159,13:10,1.2030093502335975
160,13:15,1.2078202392269044
161,13:20,1.2128020171816858
162,13:25,1.2175888980166139
163,13:30,1.2214037734104315
164,13:35,1.2272642380408914
165,13:40,1.2321813466981362
166,13:45,1.2363560937988045
167,13:50,1.2407064303601256
168,13:55,1.2442428794064604
169,14:00,1.2466321921747758
170,14:05,1.2481071323510804
171,14:10,1.2484726159586013
172,14:15,1.2487186116026876
173,14:20,1.2496863267294234
174,14:25,1.2494301668884964
175,14:30,1.2496636396078336
176,14:35,1.2508151543348278
177,14:40,1.2521967490350858
178,14:45,1.2542943689856427
179,14:50,1.2559159533564137
180,14:55,1.2576458342898038
181,15:00,1.2594388525822577
182,15:05,1.2609037384070498
183,15:10,1.2619940024893745
184,15:15,1.2631361886836838
185,15:20,1.2631519371121658
186,15:25,1.2629021756562608
187,15:30,1.262768208257941
188,15:35,1.262929799227258
189,15:40,1.2629047172691763
190,15:45,1.2629795870503955
191,15:50,1.2630893366162557
192,15:55,1.2631858055592542
193,16:00,1.264163762464954
194,16:05,1.2652826307755318
195,16:10,1.2664621019506612
196,16:15,1.2676736634443415
197,16:20,1.2694521967015855
198,16:25,1.2711557286091464
199,16:30,1.272764298971498
200,16:35,1.274167254574128
201,16:40,1.2754485426451536
202,16:45,1.2761287472574212
203,16:50,1.2769012677621943
204,16:55,1.2772903487374727
205,17:00,1.2779911571816185
206,17:05,1.278301391614646
207,17:10,1.2791738993636428
208,17:15,1.2794073343868178
209,17:20,1.2805175204665842
210,17:25,1.2813130536457007
211,17:30,1.2826663675368608
212,17:35,1.2841014396788637
213,17:40,1.2861455667539736
214,17:45,1.2878761694115952
215,17:50,1.2902151947114422
216,17:55,1.2928053291882875
217,18:00,1.2961604773975552
218,18:05,1.2994048767987272
219,18:10,1.3019800959087138
220,18:15,1.3057148163121763
221,18:20,1.309136931531624
222,18:25,1.313283558202864
223,18:30,1.317558287886719
224,18:35,1.32163943157597
225,18:40,1.3259129555878801
226,18:45,1.3310638664840766
227,18:50,1.3354837853561656
228,18:55,1.3405610445531555
229,19:00,1.3449819439812605
230,19:05,1.349334416655533
231,19:10,1.3532143585732688
232,19:15,1.3568940720841727
233,19:20,1.3605078375924555
234,19:25,1.363896222142783
235,19:30,1.367621547760342
236,19:35,1.3716086651970643
237,19:40,1.3754635186622377
238,19:45,1.3799224912387442
239,19:50,1.384438449100214
240,19:55,1.3884662780325074
241,20:00,1.3936419634467911
242,20:05,1.3980600328589738
243,20:10,1.4021852418268494
244,20:15,1.4063930406212815
245,20:20,1.4112487116702828
246,20:25,1.415518094827815
247,20:30,1.4209836396574496
248,20:35,1.4253234867231315
249,20:40,1.4292479011139176
250,20:45,1.434652389419119
251,20:50,1.4391000547631518
252,20:55,1.4429595225605971
253,21:00,1.447267301673646
254,21:05,1.4506478523462727
255,21:10,1.4541710371131578
256,21:15,1.4581497832859347
257,21:20,1.461145266919446
258,21:25,1.4643609991834363
259,21:30,1.4668744925985815
260,21:35,1.4696902361579929
261,21:40,1.4719607781579247
262,21:45,1.4725805330918267
263,21:50,1.4723626322577863
264,21:55,1.4712590894018645
265,22:00,1.4710302719315262
266,22:05,1.4694226789062257
267,22:10,1.4660114713480725
268,22:15,1.4624413181705485
269,22:20,1.4600945386452089
270,22:25,1.4573857755473107
271,22:30,1.4552222364480902
272,22:35,1.4510197218751513
273,22:40,1.4469785736932452
274,22:45,1.4430259559154246
275,22:50,1.4372631117340064
276,22:55,1.4291997236779168
277,23:00,1.4191607953850933
278,23:05,1.4066896344146587
279,23:10,1.392876026647468
280,23:15,1.3791510169558858
281,23:20,1.3659859613309426
282,23:25,1.3524873914811133
283,23:30,1.337330480314445
284,23:35,1.322120343311215
285,23:40,1.3095716758504454
286,23:45,1.303781479739337
287,23:50,1.2972590098925605
288,23:55,1.2880266708039747


==> figures/weekly/south_america/data/sunday.csv <==
time_index,time,normalized_traffic
1,00:00,1.1666346514003383
2,00:05,1.154589040068117
3,00:10,1.14269196524076
4,00:15,1.1306848333561272
5,00:20,1.1056885497619335
6,00:25,1.0805880800242584
7,00:30,1.0555528339720797
8,00:35,1.0312022251355484
9,00:40,1.0057695543328833
10,00:45,0.9800988118386428
11,00:50,0.9548195148490085
12,00:55,0.9300949448506851
13,01:00,0.9073259835297636
14,01:05,0.8854929279070092
15,01:10,0.8647969826830773
16,01:15,0.8447528815738026
17,01:20,0.8245503636519459
18,01:25,0.8048304067834822
19,01:30,0.7851542679404834
20,01:35,0.7657157396310146
21,01:40,0.7459744849673642
22,01:45,0.7260474558288201
23,01:50,0.7076888819690961
24,01:55,0.6897104873107065
25,02:00,0.672444641785673
26,02:05,0.656112828251342
27,02:10,0.6406115946641525
28,02:15,0.6255054051164834
29,02:20,0.6113492601857573
30,02:25,0.5961328960076473
31,02:30,0.5829564387483678
32,02:35,0.5704581182817188
33,02:40,0.5574238410562342
34,02:45,0.5439709796222119
35,02:50,0.5312595439977125
36,02:55,0.5203024972122933
37,03:00,0.5090920825027339
38,03:05,0.4974454850553197
39,03:10,0.48724240563486526
40,03:15,0.47857368561460917
41,03:20,0.4730081536170781
42,03:25,0.4674974872126809
43,03:30,0.46004731636721574
44,03:35,0.45647376801920997
45,03:40,0.4526690429620653
46,03:45,0.44607770545324055
47,03:50,0.4392948828816646
48,03:55,0.4304160401722645
49,04:00,0.42227000680325716
50,04:05,0.41672671249049503
51,04:10,0.4076908200646102
52,04:15,0.4000065600790485
53,04:20,0.3942091842741399
54,04:25,0.3866400655199538
55,04:30,0.37901071214290505
56,04:35,0.37172861914055283
57,04:40,0.36336340262219574
58,04:45,0.3562209883802608
59,04:50,0.35052534647018785
60,04:55,0.3442504009200633
61,05:00,0.3407397610583138
62,05:05,0.3377292415996393
63,05:10,0.33519021398221993
64,05:15,0.3331926048119318
65,05:20,0.3318023446010147
66,05:25,0.33049620411731456
67,05:30,0.33054697013640416
68,05:35,0.3301432902015718
69,05:40,0.3304280711388971
70,05:45,0.3312358200325668
71,05:50,0.3326135729277472
72,05:55,0.33513495294942824
73,06:00,0.3376444955429958
74,06:05,0.34086912036161343
75,06:10,0.34497778112814464
76,06:15,0.3496298941078158
77,06:20,0.35479906600145256
78,06:25,0.36044915600845845
79,06:30,0.36717353004006875
80,06:35,0.37403674037876344
81,06:40,0.38041479198471495
82,06:45,0.3877141803042383
83,06:50,0.3957040009992308
84,06:55,0.4059503939792724
85,07:00,0.4152878918175348
86,07:05,0.425691470023891
87,07:10,0.4348737715945511
88,07:15,0.44578859337141646
89,07:20,0.457040150950325
90,07:25,0.46895975067941464
91,07:30,0.4797666703795176
92,07:35,0.49249905601100213
93,07:40,0.5042083754040568
94,07:45,0.51904595701433
95,07:50,0.5329942629614883
96,07:55,0.548057790780027
97,08:00,0.5634120306002157
98,08:05,0.5787858617293603
99,08:10,0.5935364828496977
100,08:15,0.6089594461561703
101,08:20,0.6237608235387333
102,08:25,0.6392221012745751
103,08:30,0.655038163206494
104,08:35,0.6707362481476054
105,08:40,0.6855376109619403
106,08:45,0.701899319455838
107,08:50,0.7174028365561317
108,08:55,0.7331161168145465
109,09:00,0.7496817034029564
110,09:05,0.7657411323896982
111,09:10,0.7812097757040267
112,09:15,0.7968504674174013
113,09:20,0.8114971210122314
114,09:25,0.8263645081983334
115,09:30,0.8420193358761574
116,09:35,0.8563632916375359
117,09:40,0.8694085619768824
118,09:45,0.8821765232650369
119,09:50,0.8955744338135192
120,09:55,0.9086659380169908
121,10:00,0.9227757379240753
122,10:05,0.9346165276897793
123,10:10,0.9465529258713589
124,10:15,0.9588146734670822
125,10:20,0.9703505487921452
126,10:25,0.9810640220073544
127,10:30,0.991443376529842
128,10:35,0.9999683671233042
129,10:40,1.0085871338332468
130,10:45,1.0188313239744338
131,10:50,1.0272922393773647
132,10:55,1.035869690607664
133,11:00,1.0442299372408115
134,11:05,1.052057056555232
135,11:10,1.059710168580664
136,11:15,1.0685390549308116
137,11:20,1.0740859333655164
138,11:25,1.0806330798547807
139,11:30,1.0875517935944108
140,11:35,1.0945386958019552
141,11:40,1.1011998990075336
142,11:45,1.1079299148517183
143,11:50,1.1124799062505366
144,11:55,1.1192217662381643
145,12:00,1.1246073246243735
146,12:05,1.1300313544495613
147,12:10,1.1347801693336041
148,12:15,1.1398894028454412
149,12:20,1.1450691009010894
150,12:25,1.1509382819941842
151,12:30,1.155561653413604
152,12:35,1.161791746526755
153,12:40,1.1676157888509264
154,12:45,1.173898260705573
155,12:50,1.1801426069918115
156,12:55,1.1861578002371942
157,13:00,1.1934151213724595
158,13:05,1.2003760166085224
159,13:10,1.2055598375874745
160,13:15,1.2110391904329016
161,13:20,1.2153617316324679
162,13:25,1.2194237646420885
163,13:30,1.2232418947787154
164,13:35,1.2252991513789226
165,13:40,1.2275266672351208
166,13:45,1.2310374667966102
167,13:50,1.233726503549285
168,13:55,1.2368496177597927
169,14:00,1.2399424634994627
170,14:05,1.24269830301915
171,14:10,1.2453153878323917
172,14:15,1.2478436858783908
173,14:20,1.251056071568297
174,14:25,1.253497170292592
175,14:30,1.2557797070429957
176,14:35,1.2583725098455165
177,14:40,1.2605103038685908
178,14:45,1.2632671418984405
179,14:50,1.2657483142596602
180,14:55,1.267486767376864
181,15:00,1.2699610605083924
182,15:05,1.2727736484113217
183,15:10,1.2744988069927046
184,15:15,1.2769263400997923
185,15:20,1.2785955528530513
186,15:25,1.2807814147552394
187,15:30,1.2827242393175895
188,15:35,1.284595173409645
189,15:40,1.2862790927554768
190,15:45,1.288881490393223
191,15:50,1.2923156172413972
192,15:55,1.2953463873325353
193,16:00,1.2983582271326974
194,16:05,1.3014774511429528
195,16:10,1.3045285598778993
196,16:15,1.3079498180510623
197,16:20,1.3114824354812327
198,16:25,1.3140824452308033
199,16:30,1.3173273835669443
200,16:35,1.3201070151243386
201,16:40,1.3228056701964448
202,16:45,1.3264306021348247
203,16:50,1.3294922554588693
204,16:55,1.3321596027116507
205,17:00,1.3345381096074087
206,17:05,1.3365450632701033
207,17:10,1.33738422896149
208,17:15,1.3380040471945533
209,17:20,1.3386161138281991
210,17:25,1.3387527486631645
211,17:30,1.339081827737178
212,17:35,1.3394744413497948
213,17:40,1.3402480513422839
214,17:45,1.341957903704619
215,17:50,1.3440088495455733
216,17:55,1.3463600217838225
217,18:00,1.3480183260348721
218,18:05,1.3495326828988068
219,18:10,1.3511474857122674
220,18:15,1.3530602529437725
221,18:20,1.3555178008147777
222,18:25,1.3579821703364054
223,18:30,1.359458623197096
224,18:35,1.3629309115750723
225,18:40,1.366810706528097
226,18:45,1.3715806961261154
227,18:50,1.3753767482069694
228,18:55,1.3795865651006738
229,19:00,1.3833546124482037
230,19:05,1.387316704434244
231,19:10,1.3915179968103293
232,19:15,1.3945558042473283
233,19:20,1.3970543853242963
234,19:25,1.4011210722532967
235,19:30,1.4050651403916166
236,19:35,1.409613383651125
237,19:40,1.414236028420879
238,19:45,1.4185276517330374
239,19:50,1.4239707908254078
240,19:55,1.429383723522485
241,20:00,1.4343843563110963
242,20:05,1.4390357060512475
243,20:10,1.442876016698799
244,20:15,1.4472665365721404
245,20:20,1.451668237418006
246,20:25,1.4549789840854204
247,20:30,1.4584154465417498
248,20:35,1.4617443521914262
249,20:40,1.464833899406868
250,20:45,1.4683634250700222
251,20:50,1.4717945066773352
252,20:55,1.475853992023085
253,21:00,1.4802003449220782
254,21:05,1.483006038190433
255,21:10,1.4863037856827217
256,21:15,1.488841556362462
257,21:20,1.4924908605700276
258,21:25,1.4939554165017457
259,21:30,1.4951159754154226
260,21:35,1.4952785528222274
261,21:40,1.4956797628613594
262,21:45,1.493922997556582
263,21:50,1.4919429565120252
264,21:55,1.4882480729539613
265,22:00,1.4851505450163691
266,22:05,1.4801627444328325
267,22:10,1.4745024838139085
268,22:15,1.4679744958316467
269,22:20,1.463818174936562
270,22:25,1.4586323783362252
271,22:30,1.452572456969978
272,22:35,1.443452210080049
273,22:40,1.4328909419749183
274,22:45,1.421019450713307
275,22:50,1.407939995557501
276,22:55,1.390534411218319
277,23:00,1.3720455790967316
278,23:05,1.3509125981721728
279,23:10,1.329463995272123
280,23:15,1.3069968194566681
281,23:20,1.2846819817000024
282,23:25,1.2602349139522429
283,23:30,1.234184813094484
284,23:35,1.210111270038276
285,23:40,1.1902567714875152
286,23:45,1.1788918909498385
287,23:50,1.167624986996699
288,23:55,1.1557137349767355


==> figures/weekly/south_america/data/thursday.csv <==
time_index,time,normalized_traffic
1,00:00,1.142180982554408
2,00:05,1.1265271841782025
3,00:10,1.1124927420725808
4,00:15,1.0983572101000099
5,00:20,1.067712331274119
6,00:25,1.037334187571427
7,00:30,1.0102133621770748
8,00:35,0.9818610131375373
9,00:40,0.9534907802218427
10,00:45,0.9234115604169227
11,00:50,0.8940885555429138
12,00:55,0.8666950154239899
13,01:00,0.8415835981681731
14,01:05,0.8172493152067601
15,01:10,0.793345642437156
16,01:15,0.7713735397102885
17,01:20,0.7521635625660897
18,01:25,0.7325196745212544
19,01:30,0.7130075276524408
20,01:35,0.6939109841140829
21,01:40,0.6767085285166837
22,01:45,0.6589613277186896
23,01:50,0.6407643069726854
24,01:55,0.622986744121379
25,02:00,0.6070917601872584
26,02:05,0.5940070062663317
27,02:10,0.5797132044307888
28,02:15,0.5641719524458682
29,02:20,0.5519711827755506
30,02:25,0.5403391061564399
31,02:30,0.5289365322789124
32,02:35,0.5179580809346327
33,02:40,0.5052373840482428
34,02:45,0.49344353001793145
35,02:50,0.4844634362096265
36,02:55,0.4725484967267401
37,03:00,0.4628258001678996
38,03:05,0.45356498601082373
39,03:10,0.44438804923967173
40,03:15,0.43554507501340173
41,03:20,0.4277637319503551
42,03:25,0.4184596199993568
43,03:30,0.4122299189349982
44,03:35,0.4108845975401391
45,03:40,0.40891094531898353
46,03:45,0.40599206005384386
47,03:50,0.4033523299586104
48,03:55,0.39790498034552957
49,04:00,0.39645513391639103
50,04:05,0.3948719552167698
51,04:10,0.38827304380323024
52,04:15,0.3829213484637827
53,04:20,0.37932675896231516
54,04:25,0.3762966730142607
55,04:30,0.37809051265742205
56,04:35,0.37360040202996925
57,04:40,0.36797844314599
58,04:45,0.3636305672570419
59,04:50,0.3588653643725797
60,04:55,0.3553638127464676
61,05:00,0.3534851829151891
62,05:05,0.35127675472318837
63,05:10,0.3526672706129633
64,05:15,0.3553526817218548
65,05:20,0.35804741637305126
66,05:25,0.364761106960101
67,05:30,0.37289766307565253
68,05:35,0.3785192079716486
69,05:40,0.3840977649247515
70,05:45,0.3899139962065498
71,05:50,0.39670273926208943
72,05:55,0.4047988845730442
73,06:00,0.4128840607052059
74,06:05,0.4192860996971824
75,06:10,0.42799433732312686
76,06:15,0.43731700408942203
77,06:20,0.4472105041201518
78,06:25,0.4600660659210724
79,06:30,0.4723597205040202
80,06:35,0.4819880525463072
81,06:40,0.4922733557739788
82,06:45,0.5019346089391589
83,06:50,0.511511600113254
84,06:55,0.5218433164301652
85,07:00,0.5305071679364535
86,07:05,0.5397613142708634
87,07:10,0.5491170366536309
88,07:15,0.55947021186125
89,07:20,0.5709490494522369
90,07:25,0.5825078449379127
91,07:30,0.5939583215472342
92,07:35,0.6044616921315069
93,07:40,0.6143310619731512
94,07:45,0.625049338431688
95,07:50,0.6354251007727074
96,07:55,0.6463277722757441
97,08:00,0.6594756639594255
98,08:05,0.6708459843490777
99,08:10,0.6822905913910811
100,08:15,0.694395246241972
101,08:20,0.7065414373773985
102,08:25,0.7182728394538548
103,08:30,0.7293522250158113
104,08:35,0.7386450822535117
105,08:40,0.7491982708686472
106,08:45,0.7606164297185893
107,08:50,0.7703451277615001
108,08:55,0.7806222271177106
109,09:00,0.7918984468059885
110,09:05,0.8027479234131463
111,09:10,0.8128303704410565
112,09:15,0.8228449029502664
113,09:20,0.8319835925839065
114,09:25,0.8422249240369882
115,09:30,0.851042397057323
116,09:35,0.8584593633511707
117,09:40,0.865906031756657
118,09:45,0.8736847631484405
119,09:50,0.8819186406320595
120,09:55,0.8900878407146878
121,10:00,0.8981039410910476
122,10:05,0.9059814688058676
123,10:10,0.9134229774167829
124,10:15,0.9210615263610139
125,10:20,0.9283755260258227
126,10:25,0.9368250344638825
127,10:30,0.9459420660011923
128,10:35,0.9525256755896635
129,10:40,0.9591623378052693
130,10:45,0.9661648550432611
131,10:50,0.9722564872128291
132,10:55,0.9787216186464415
133,11:00,0.9837069588419747
134,11:05,0.9874556121912091
135,11:10,0.9935170031314189
136,11:15,0.9996344297514905
137,11:20,1.0053207213063067
138,11:25,1.0115716437880882
139,11:30,1.018321383641746
140,11:35,1.0237605200572688
141,11:40,1.0296513835305825
142,11:45,1.0356399408775068
143,11:50,1.042549748367585
144,11:55,1.050560234374535
145,12:00,1.0591424225222863
146,12:05,1.0672501944869848
147,12:10,1.0771778972793253
148,12:15,1.0874974806402882
149,12:20,1.0991681662327424
150,12:25,1.1102955127238008
151,12:30,1.1196579379907998
152,12:35,1.1290635869806036
153,12:40,1.1373857839770782
154,12:45,1.1443293507007342
155,12:50,1.1494206612232205
156,12:55,1.1534160328381189
157,13:00,1.15727714296489
158,13:05,1.1609246326885274
159,13:10,1.1630360865323783
160,13:15,1.1653720999245976
161,13:20,1.1677977463904377
162,13:25,1.1709359444351872
163,13:30,1.1731000124789588
164,13:35,1.1741852491707618
165,13:40,1.1761498330142226
166,13:45,1.1782460175968603
167,13:50,1.1800591500745474
168,13:55,1.181604973432504
169,14:00,1.1826966689343923
170,14:05,1.1841664289079659
171,14:10,1.1848755529345947
172,14:15,1.1848017999618188
173,14:20,1.1845621195707245
174,14:25,1.185017983126793
175,14:30,1.1856979470397997
176,14:35,1.1875857871600153
177,14:40,1.186633171408697
178,14:45,1.1864780914494943
179,14:50,1.1866257680532195
180,14:55,1.1873357082900602
181,15:00,1.1873177163196658
182,15:05,1.1871450210990508
183,15:10,1.1855879477105333
184,15:15,1.1859623503603942
185,15:20,1.1878350163212739
186,15:25,1.1890249659661736
187,15:30,1.1898453236360662
188,15:35,1.1903458275229015
189,15:40,1.1906072143939823
190,15:45,1.1915243939922804
191,15:50,1.1938689925238761
192,15:55,1.1938478019146712
193,16:00,1.1948459864567664
194,16:05,1.1957235793637506
195,16:10,1.197185806487973
196,16:15,1.1990799556590195
197,16:20,1.2011305716719205
198,16:25,1.2024783508394579
199,16:30,1.2055340147293245
200,16:35,1.2085355914126357
201,16:40,1.210892432818585
202,16:45,1.2120819720539653
203,16:50,1.2130697816011424
204,16:55,1.2138275653886657
205,17:00,1.2141404419245434
206,17:05,1.2143191129083308
207,17:10,1.2144412628710701
208,17:15,1.2161868423765936
209,17:20,1.2214429950783858
210,17:25,1.2261018092937457
211,17:30,1.2316366664591887
212,17:35,1.2373988473800617
213,17:40,1.245263743951754
214,17:45,1.252412920533419
215,17:50,1.2603026768244383
216,17:55,1.2653594860338802
217,18:00,1.2721977991154527
218,18:05,1.27908311301109
219,18:10,1.286602135151676
220,18:15,1.293300820246127
221,18:20,1.302279145451479
222,18:25,1.311058761515932
223,18:30,1.3207998335998394
224,18:35,1.3305314594044768
225,18:40,1.3405099839130525
226,18:45,1.3510851376959767
227,18:50,1.360965265730688
228,18:55,1.3709874239498352
229,19:00,1.3808311542902154
230,19:05,1.3911506233746873
231,19:10,1.4017946011502644
232,19:15,1.4124071425054936
233,19:20,1.4231472302546941
234,19:25,1.433898633086021
235,19:30,1.4442510652465368
236,19:35,1.4545807057159372
237,19:40,1.464576966702913
238,19:45,1.4746499050383561
239,19:50,1.4845965407332318
240,19:55,1.4951539763287782
241,20:00,1.504954591807745
242,20:05,1.5141162790505798
243,20:10,1.5243924622502765
244,20:15,1.5351112320238385
245,20:20,1.5455950710669852
246,20:25,1.5548729582405465
247,20:30,1.5640827321533661
248,20:35,1.5738659468022165
249,20:40,1.583478139675744
250,20:45,1.5917392767286076
251,20:50,1.5988287904144882
252,20:55,1.6049862019790975
253,21:00,1.611304651766789
254,21:05,1.615513413896236
255,21:10,1.6196397556319861
256,21:15,1.623594514784734
257,21:20,1.6266198918290558
258,21:25,1.6295062786655408
259,21:30,1.6318256176741963
260,21:35,1.6332215932267367
261,21:40,1.6340193044280138
262,21:45,1.6344990323230133
263,21:50,1.632282849028814
264,21:55,1.629566487724446
265,22:00,1.6250464839267595
266,22:05,1.6187823447383107
267,22:10,1.6122328315537733
268,22:15,1.604454785958733
269,22:20,1.5943080044243667
270,22:25,1.584421887024874
271,22:30,1.573772429835387
272,22:35,1.561979719312209
273,22:40,1.549791657597153
274,22:45,1.535494947265839
275,22:50,1.5200519730894975
276,22:55,1.5029030478647485
277,23:00,1.483564548645098
278,23:05,1.4625680530815763
279,23:10,1.4406584170042354
280,23:15,1.4183437330708486
281,23:20,1.395692322114803
282,23:25,1.3717298155197457
283,23:30,1.3463621221332556
284,23:35,1.3213250174876185
285,23:40,1.3005313731470036
286,23:45,1.2890402218843704
287,23:50,1.2764261730699942
288,23:55,1.2633494814215915


==> figures/weekly/south_america/data/tuesday.csv <==
time_index,time,normalized_traffic
1,00:00,1.1184949421147203
2,00:05,1.1043187273717356
3,00:10,1.0912929182697884
4,00:15,1.0773967696897082
5,00:20,1.048584860027332
6,00:25,1.0181222347475667
7,00:30,0.9881564651429547
8,00:35,0.9592322704144618
9,00:40,0.9296859985434615
10,00:45,0.899013291746313
11,00:50,0.8697760123121736
12,00:55,0.841665273529434
13,01:00,0.8176902468367749
14,01:05,0.7956882263389079
15,01:10,0.7735545628029105
16,01:15,0.7519274073872161
17,01:20,0.7323128712634601
18,01:25,0.7131002654963651
19,01:30,0.6939704944504217
20,01:35,0.6751290865265293
21,01:40,0.6562611243317664
22,01:45,0.6379694324400337
23,01:50,0.6207838891706848
24,01:55,0.6045952009067393
25,02:00,0.5884026625755232
26,02:05,0.5733344391039839
27,02:10,0.5601520030201719
28,02:15,0.5467995392475495
29,02:20,0.5336935749378785
30,02:25,0.5227193981833741
31,02:30,0.5108158700568619
32,02:35,0.500545667502051
33,02:40,0.48952477726122356
34,02:45,0.47733445687326886
35,02:50,0.4670647597477576
36,02:55,0.45754331108974267
37,03:00,0.4468438783708812
38,03:05,0.4371285895007377
39,03:10,0.4274991446417209
40,03:15,0.42072872912388687
41,03:20,0.4183988508289844
42,03:25,0.41422178646422503
43,03:30,0.4108243366803666
44,03:35,0.41030148045547504
45,03:40,0.4108383675912813
46,03:45,0.40841180758166706
47,03:50,0.4042361213331865
48,03:55,0.39600079872789
49,04:00,0.3911313417941195
50,04:05,0.3862680861188162
51,04:10,0.3807305903720746
52,04:15,0.37340051659920553
53,04:20,0.36981041340187315
54,04:25,0.36388320792969137
55,04:30,0.35844978905792557
56,04:35,0.352293005003459
57,04:40,0.34766241125200253
58,04:45,0.34212475616826127
59,04:50,0.3378750293148826
60,04:55,0.33463114811315214
61,05:00,0.3357190960169893
62,05:05,0.3371548650106078
63,05:10,0.339153098526021
64,05:15,0.34157025707812233
65,05:20,0.34524447789997464
66,05:25,0.3496963666890722
67,05:30,0.35424708551157386
68,05:35,0.3591584772115007
69,05:40,0.3651960010109683
70,05:45,0.37221229564987846
71,05:50,0.37999333540886676
72,05:55,0.3879703921594528
73,06:00,0.39766980389334466
74,06:05,0.40822203598491336
75,06:10,0.418618006346959
76,06:15,0.4297987292359691
77,06:20,0.4411231607463482
78,06:25,0.45270191154903294
79,06:30,0.4639059027691597
80,06:35,0.4743793899005283
81,06:40,0.485044271860195
82,06:45,0.49854613503754125
83,06:50,0.5092334194597099
84,06:55,0.5188763661123977
85,07:00,0.5285974203451054
86,07:05,0.5387679458510408
87,07:10,0.5499089854421599
88,07:15,0.5599662159765528
89,07:20,0.5683771955929113
90,07:25,0.5791101963050471
91,07:30,0.5904786043385393
92,07:35,0.6011101000005505
93,07:40,0.611768136445563
94,07:45,0.6216298821037223
95,07:50,0.6317651591164987
96,07:55,0.6419460079970539
97,08:00,0.652514547436566
98,08:05,0.6632320758548853
99,08:10,0.6743630741080449
100,08:15,0.6852468309985228
101,08:20,0.6964166590236278
102,08:25,0.7073452558191047
103,08:30,0.7185070648770675
104,08:35,0.7282349537779149
105,08:40,0.7378461938580665
106,08:45,0.7477272164032097
107,08:50,0.7570432016285247
108,08:55,0.7664977685302042
109,09:00,0.7776112864988582
110,09:05,0.7875505248153147
111,09:10,0.797722107872292
112,09:15,0.8077105332883946
113,09:20,0.8170974811907569
114,09:25,0.8268345519021307
115,09:30,0.8359012627032583
116,09:35,0.8434178626004188
117,09:40,0.8509170570471613
118,09:45,0.8591842909655623
119,09:50,0.8676099630045158
120,09:55,0.8777827846385281
121,10:00,0.8860843766874955
122,10:05,0.8943370360905442
123,10:10,0.9024757567421292
124,10:15,0.9104706978402691
125,10:20,0.9182659050229566
126,10:25,0.9259192103917885
127,10:30,0.9319017551831094
128,10:35,0.9395862263162555
129,10:40,0.9470203918802347
130,10:45,0.9543179987798495
131,10:50,0.9612476869838819
132,10:55,0.9684702605000413
133,11:00,0.97544454652671
134,11:05,0.982102348395135
135,11:10,0.9883400330140414
136,11:15,0.9948056043004677
137,11:20,1.002063909563965
138,11:25,1.0096822292215841
139,11:30,1.0170429602042543
140,11:35,1.0248437345847639
141,11:40,1.0330365390594412
142,11:45,1.0418858473830328
143,11:50,1.0505556578307764
144,11:55,1.058782685943306
145,12:00,1.0674155668665497
146,12:05,1.076430046560426
147,12:10,1.0855529692055408
148,12:15,1.0940264216150337
149,12:20,1.1024780413131225
150,12:25,1.1114700565709692
151,12:30,1.1210174812578446
152,12:35,1.1293774289216596
153,12:40,1.136965433897359
154,12:45,1.1437718657462852
155,12:50,1.1498083777418842
156,12:55,1.1554007985290042
157,13:00,1.1591954302954206
158,13:05,1.1619497408483452
159,13:10,1.1651963745036906
160,13:15,1.1678528700501074
161,13:20,1.1705204226717163
162,13:25,1.173433048667006
163,13:30,1.1758636920091723
164,13:35,1.1793024940643084
165,13:40,1.1817279083067336
166,13:45,1.1856158981435287
167,13:50,1.187276957219278
168,13:55,1.1879742849750856
169,14:00,1.1880875412774345
170,14:05,1.1882538241719731
171,14:10,1.1874385590149352
172,14:15,1.187335579391387
173,14:20,1.1852929062099755
174,14:25,1.1847181132724705
175,14:30,1.185344348109682
176,14:35,1.1876285338512274
177,14:40,1.1889469943759796
178,14:45,1.1897352240785906
179,14:50,1.1920648224610728
180,14:55,1.1932395521908308
181,15:00,1.1952467613119522
182,15:05,1.1967287574393402
183,15:10,1.1966858857637592
184,15:15,1.1975998535096428
185,15:20,1.1992231552012622
186,15:25,1.199157846369865
187,15:30,1.2015175827712914
188,15:35,1.203457962359842
189,15:40,1.2048773111564983
190,15:45,1.2061116307260527
191,15:50,1.2086393856449333
192,15:55,1.2105098631428888
193,16:00,1.2129558044060011
194,16:05,1.2142481654776285
195,16:10,1.2165761851021346
196,16:15,1.2187689949200977
197,16:20,1.2221042690064647
198,16:25,1.2238923782833062
199,16:30,1.227260370625525
200,16:35,1.2299758482395138
201,16:40,1.2319258611737185
202,16:45,1.2328898533238253
203,16:50,1.2339943894466545
204,16:55,1.2343542174715283
205,17:00,1.2345559786877007
206,17:05,1.2344568542456242
207,17:10,1.2346506329355262
208,17:15,1.2360900452767998
209,17:20,1.2397122309086308
210,17:25,1.2433749212397924
211,17:30,1.2488821977395315
212,17:35,1.2554787027386862
213,17:40,1.262286059571903
214,17:45,1.2695966040954112
215,17:50,1.277005887113866
216,17:55,1.282904301929704
217,18:00,1.2897757087931165
218,18:05,1.2963722517442973
219,18:10,1.3028869139785644
220,18:15,1.310530541336309
221,18:20,1.3200455500421442
222,18:25,1.3292983812579846
223,18:30,1.3396866478939178
224,18:35,1.3507670280171873
225,18:40,1.3618387506789569
226,18:45,1.3730141432113665
227,18:50,1.3836999567134982
228,18:55,1.3930058261535478
229,19:00,1.4032159947426606
230,19:05,1.413426693130973
231,19:10,1.4227274668053804
232,19:15,1.4321195631830443
233,19:20,1.4424573784369144
234,19:25,1.4525589158534176
235,19:30,1.4633540570438983
236,19:35,1.4732246566958287
237,19:40,1.4822746495769028
238,19:45,1.4936271069785303
239,19:50,1.5044266894072498
240,19:55,1.5142125753614255
241,20:00,1.5245401087809194
242,20:05,1.534046982541253
243,20:10,1.5438737983746007
244,20:15,1.5542323325423897
245,20:20,1.563274430050068
246,20:25,1.5722470564918434
247,20:30,1.5819723223413422
248,20:35,1.5913552757437386
249,20:40,1.6001411242775672
250,20:45,1.6102261689547948
251,20:50,1.619371664019128
252,20:55,1.6274053013222065
253,21:00,1.6333454889773849
254,21:05,1.6377510654394105
255,21:10,1.6425594567582678
256,21:15,1.6453344963802279
257,21:20,1.646675884587709
258,21:25,1.6476133810296176
259,21:30,1.6471597070018904
260,21:35,1.648047674430213
261,21:40,1.6477820461682606
262,21:45,1.6461072642170411
263,21:50,1.6442968883976394
264,21:55,1.6399926863807661
265,22:00,1.635370937591748
266,22:05,1.6316155730564712
267,22:10,1.6248496348629184
268,22:15,1.6183721982407444
269,22:20,1.6110566987063941
270,22:25,1.6024130729908994
271,22:30,1.5924131134005814
272,22:35,1.5799571709253613
273,22:40,1.5647566025758262
274,22:45,1.5487035086283398
275,22:50,1.5297359670207964
276,22:55,1.507938101806392
277,23:00,1.4858494525478654
278,23:05,1.4629364516587464
279,23:10,1.439209895953999
280,23:15,1.4142298151133794
281,23:20,1.3895472517605887
282,23:25,1.363896701635114
283,23:30,1.3387674727996137
284,23:35,1.3146470034595137
285,23:40,1.2924020529418614
286,23:45,1.280142211204844
287,23:50,1.2685750715754032
288,23:55,1.257101733795171


==> figures/weekly/south_america/data/wednesday.csv <==
time_index,time,normalized_traffic
1,00:00,1.1427692182120104
2,00:05,1.1269319998680107
3,00:10,1.1124865309125316
4,00:15,1.0978966668729404
5,00:20,1.0670160215902371
6,00:25,1.0386914628085853
7,00:30,1.0101576241758983
8,00:35,0.9797409739266036
9,00:40,0.9514723402932636
10,00:45,0.9212126368419722
11,00:50,0.8936593478599267
12,00:55,0.8657361986958603
13,01:00,0.8391689817682447
14,01:05,0.814853791974218
15,01:10,0.7933548802651071
16,01:15,0.7712309781982547
17,01:20,0.7508593934293787
18,01:25,0.7303366448412484
19,01:30,0.712669308080916
20,01:35,0.6945574636835963
21,01:40,0.6757026361154364
22,01:45,0.6551867363567412
23,01:50,0.6355379289348841
24,01:55,0.6179066545496602
25,02:00,0.6005955504460778
26,02:05,0.5832243094816196
27,02:10,0.5674074544597679
28,02:15,0.5528184735022497
29,02:20,0.5410191583601693
30,02:25,0.5320117129836316
31,02:30,0.521975331951252
32,02:35,0.5135390079596794
33,02:40,0.5033222121886392
34,02:45,0.49245493074433533
35,02:50,0.4822995872640939
36,02:55,0.4747318211462308
37,03:00,0.46317669314399595
38,03:05,0.45322485202296436
39,03:10,0.4421803824300346
40,03:15,0.43387099257561207
41,03:20,0.4269493815930925
42,03:25,0.41948939555284986
43,03:30,0.4139378650130737
44,03:35,0.4132001432149967
45,03:40,0.4121212620224247
46,03:45,0.40932950399097756
47,03:50,0.40812266805552055
48,03:55,0.40558237414951487
49,04:00,0.4040165130175568
50,04:05,0.40115458964595396
51,04:10,0.39418655100279454
52,04:15,0.388052999654993
53,04:20,0.38409406336959123
54,04:25,0.3787315456665174
55,04:30,0.3773626174066286
56,04:35,0.37229362115223136
57,04:40,0.3653731762843576
58,04:45,0.36228709072265136
59,04:50,0.3582785162872788
60,04:55,0.35571801919129686
61,05:00,0.3537170350257591
62,05:05,0.3520731536996958
63,05:10,0.35303217367240425
64,05:15,0.35559813587740546
65,05:20,0.3572235119655394
66,05:25,0.3611472946487066
67,05:30,0.36482889884734515
68,05:35,0.3694954664176958
69,05:40,0.37315274838156554
70,05:45,0.3794952976902459
71,05:50,0.38770127783152897
72,05:55,0.39617150076984814
73,06:00,0.4060159446177948
74,06:05,0.4163507858255749
75,06:10,0.42741474037232363
76,06:15,0.43898201764028816
77,06:20,0.4505496464765941
78,06:25,0.4620354071687683
79,06:30,0.4748103694030836
80,06:35,0.4854803769813807
81,06:40,0.4964575619380757
82,06:45,0.5058228389119261
83,06:50,0.5143985388869856
84,06:55,0.5237031112375763
85,07:00,0.532196868946264
86,07:05,0.5407697068859376
87,07:10,0.5505668531495398
88,07:15,0.5605102278780527
89,07:20,0.5715822069212799
90,07:25,0.5833203756289534
91,07:30,0.5949963845595657
92,07:35,0.6046469080228746
93,07:40,0.6142082996799156
94,07:45,0.6239115477363643
95,07:50,0.6335143409898975
96,07:55,0.6453168322779003
97,08:00,0.656902189218557
98,08:05,0.6679230365234071
99,08:10,0.6799356861039243
100,08:15,0.6927673316296167
101,08:20,0.7058207402798826
102,08:25,0.7190696133100938
103,08:30,0.7292800300486239
104,08:35,0.7389386570754016
105,08:40,0.7478516816796635
106,08:45,0.7572328657659367
107,08:50,0.7652248100403448
108,08:55,0.773090592697914
109,09:00,0.781047841974283
110,09:05,0.7901406183635558
111,09:10,0.8001888136626344
112,09:15,0.810383188032176
113,09:20,0.8199388311444783
114,09:25,0.8293444801129196
115,09:30,0.8382548558699172
116,09:35,0.8463073822088808
117,09:40,0.853659310767599
118,09:45,0.860724787657656
119,09:50,0.8684468224051425
120,09:55,0.8763473408578915
121,10:00,0.8846649648240793
122,10:05,0.8931454276688957
123,10:10,0.9010590111312393
124,10:15,0.9090218881137375
125,10:20,0.9171195490449147
126,10:25,0.9246025901942809
127,10:30,0.9324654600595775
128,10:35,0.9396710507244974
129,10:40,0.9466881074455309
130,10:45,0.9536421255396837
131,10:50,0.9603087223607655
132,10:55,0.9665779034789483
133,11:00,0.9729015982686364
134,11:05,0.979467023051858
135,11:10,0.9853305475296036
136,11:15,0.9910273264742661
137,11:20,0.9967300439885197
138,11:25,1.0029008555280403
139,11:30,1.0096931348050042
140,11:35,1.0170911804103582
141,11:40,1.0235380622624122
142,11:45,1.0314230406590883
143,11:50,1.0394939573763897
144,11:55,1.0483515726089778
145,12:00,1.0569007518575007
146,12:05,1.0653210795549595
147,12:10,1.0738258449830966
148,12:15,1.083259304636034
149,12:20,1.0925166314591512
150,12:25,1.1022074343975365
151,12:30,1.111515733057973
152,12:35,1.120668779572907
153,12:40,1.128773472986798
154,12:45,1.135877818631941
155,12:50,1.141369847417174
156,12:55,1.145697741988676
157,13:00,1.1491464730805048
158,13:05,1.152568651994068
159,13:10,1.1559093890074166
160,13:15,1.1587069651890394
161,13:20,1.1614094136636763
162,13:25,1.1646155985349516
163,13:30,1.1681709505643576
164,13:35,1.170969742568867
165,13:40,1.1728936094893463
166,13:45,1.1745503951927985
167,13:50,1.1761289501234662
168,13:55,1.1772431616692836
169,14:00,1.17733613554567
170,14:05,1.1769138714323892
171,14:10,1.176423710342695
172,14:15,1.1761001086706429
173,14:20,1.174982639569218
174,14:25,1.1745488166707472
175,14:30,1.1745376372541656
176,14:35,1.175445272367108
177,14:40,1.1773967958659262
178,14:45,1.1781928491887852
179,14:50,1.179088859827697
180,14:55,1.1808971568012407
181,15:00,1.1826263261878605
182,15:05,1.1842907862188181
183,15:10,1.185160649157907
184,15:15,1.1853315179044117
185,15:20,1.1868803583005227
186,15:25,1.18841584816251
187,15:30,1.1902035351788527
188,15:35,1.1919998359492996
189,15:40,1.1936363994496262
190,15:45,1.1951693277534612
191,15:50,1.197187604160144
192,15:55,1.1995181281849736
193,16:00,1.2020807615197564
194,16:05,1.2043121780989505
195,16:10,1.2062036764400503
196,16:15,1.2088081964630633
197,16:20,1.2126375409330912
198,16:25,1.2155757441802786
199,16:30,1.2189903926517984
200,16:35,1.2222887804479328
201,16:40,1.2253629037713647
202,16:45,1.227717247473076
203,16:50,1.2295531997140061
204,16:55,1.2307186605533356
205,17:00,1.2323721194543296
206,17:05,1.233938434803713
207,17:10,1.2354703965468263
208,17:15,1.237840764436615
209,17:20,1.242035188350034
210,17:25,1.2463941326753711
211,17:30,1.2531879050150405
212,17:35,1.2592119295480517
213,17:40,1.2650375528962663
214,17:45,1.2715145801048486
215,17:50,1.277541605685663
216,17:55,1.2829102639880507
217,18:00,1.2887874288398133
218,18:05,1.2932804627020347
219,18:10,1.299736699112741
220,18:15,1.3062928577220019
221,18:20,1.3141700532949525
222,18:25,1.3219443829760045
223,18:30,1.3310790994399264
224,18:35,1.3407748693928827
225,18:40,1.3506916006465068
226,18:45,1.3602558113142327
227,18:50,1.3701377741923841
228,18:55,1.3799181854765845
229,19:00,1.3908465399928112
230,19:05,1.4007222038444822
231,19:10,1.4122292183426493
232,19:15,1.4223075322917316
233,19:20,1.4331717100144732
234,19:25,1.4444553608138715
235,19:30,1.4537238994928081
236,19:35,1.4634609734284982
237,19:40,1.4753498435202108
238,19:45,1.4849818000963972
239,19:50,1.49520803269051
240,19:55,1.5042526963601333
241,20:00,1.514626513082693
242,20:05,1.525669790521076
243,20:10,1.5361332859987071
244,20:15,1.5449314595615131
245,20:20,1.5536710250651622
246,20:25,1.5616902530179737
247,20:30,1.5717765855922994
248,20:35,1.5801818570069879
249,20:40,1.5886594873317545
250,20:45,1.5963951149695992
251,20:50,1.6028248633912372
252,20:55,1.6083317165659277
253,21:00,1.6145912673652856
254,21:05,1.618727502196855
255,21:10,1.6216582211605968
256,21:15,1.6247884314269705
257,21:20,1.6279081067165302
258,21:25,1.6309273184031465
259,21:30,1.6335376699689983
260,21:35,1.6348763313568007
261,21:40,1.6353155884143713
262,21:45,1.636158398308964
263,21:50,1.6346630050773263
264,21:55,1.6307056481035667
265,22:00,1.6253763821097826
266,22:05,1.6203899131917032
267,22:10,1.6143677457204486
268,22:15,1.6076793268190928
269,22:20,1.5992906006919598
270,22:25,1.5894939406758803
271,22:30,1.5806296667798547
272,22:35,1.5703516149052525
273,22:40,1.5563434760715769
274,22:45,1.5406864844429877
275,22:50,1.5240367110651485
276,22:55,1.5046372565005406
277,23:00,1.4842904748225851
278,23:05,1.4615971188012051
279,23:10,1.4392562216722284
280,23:15,1.4173107503307636
281,23:20,1.3948997229351745
282,23:25,1.3695174173704396
283,23:30,1.3436511520274406
284,23:35,1.316677409559957
285,23:40,1.2924998730150141
286,23:45,1.2787022340847505
287,23:50,1.2642347351838423
288,23:55,1.2491094012470647

